Scalable Local Timestepping on Octree Grids

Numerical solutions of hyperbolic partial differential equations(PDEs) are ubiquitous in science and engineering. Method of lines is a popular approach to discretize PDEs defined in spacetime, where space and time are discretized independently. When using explicit timesteppers on adaptive grids, the use of a global timestep-size dictated by the finest grid-spacing leads to inefficiencies in the coarser regions. Even though adaptive space discretizations are widely used in computational sciences, temporal adaptivity is less common due to its sophisticated nature. In this paper, we present highly scalable algorithms to enable local timestepping (LTS) for explicit timestepping schemes on fully adaptive octrees. We demonstrate the accuracy of our methods as well as the scalability of our framework across 16K cores in TACC's Frontera. We also present a speed up estimation model for LTS, which predicts the speedup compared to global timestepping (GTS) with an average of 0.1 relative error.

==> dat/diff_nl_d10_red.dat <==
time	step	U_CHI	U_CHI_l2	U_PHI	U_PHI_l2
0	0	0	0	0	0	
0.130208	50	2.22045e-16	2.90921e-20	5.88418e-14	4.71753e-18	
0.260417	100	1.11022e-15	1.06533e-18	2.01617e-13	2.21966e-16	
0.390625	150	1.4988e-15	4.29707e-18	3.18856e-13	8.98719e-16	
0.520833	200	2.08167e-15	9.6835e-18	4.91385e-13	2.03197e-15	
0.651042	250	5.10703e-15	2.02906e-17	1.04472e-12	4.26089e-15	
0.78125	300	1.08802e-14	3.78121e-17	1.98952e-12	7.95236e-15	
0.911458	350	9.6867e-15	5.54559e-17	2.16449e-12	1.16615e-14	
1.04167	400	9.21485e-15	7.06796e-17	2.00195e-12	1.48543e-14		


==> dat/diff_nl_d8_red.dat <==
time	step	U_CHI	U_CHI_l2	U_PHI	U_PHI_l2
0	0	0	0	0	0	
0.130208	50	9.92601e-39	9.66424e-42	9.45404e-37	9.20823e-40	
0.260417	100	6.91885e-34	7.27063e-37	5.55586e-32	5.86273e-35	
0.390625	150	4.8612e-30	5.57086e-33	2.75141e-28	3.22494e-31	
0.520833	200	6.19852e-27	5.93037e-30	1.11022e-16	2.077e-20	
0.651042	250	1.38778e-17	2.97438e-21	4.44089e-16	1.03462e-19	
0.78125	300	5.55112e-17	3.42415e-20	2.55351e-15	1.55236e-18	
0.911458	350	1.38778e-16	1.57495e-19	8.21565e-15	7.80506e-18	
1.04167	400	2.09018e-16	4.85993e-19	1.34892e-14	2.53955e-17		


==> dat/enuts_ss1_frontera.dat <==
act_npes	evolve	blk_unzip	nuts_correct	rhs	comm
64	262.935	77.45446	6.09954	53.6394	125.7416
128	135.234	36.29603	3.03207	25.0139	70.892
256	73.9263	18.05178	1.50192	12.7337	41.6389
512	49.2467	9.149564	0.743586	7.043	32.31055
1024	28.8366	5.113381	0.374169	3.15914	20.18991
2048	15.8534	2.881799	0.187671	1.50581	11.27812
4096	9.47899	1.6840461	0.0940639	0.744931	6.955949
8192	5.9698	1.0542118	0.0476482	0.319078	4.548862


==> dat/enuts_ss_frontera.dat <==
step_nuts	 act_npes	 glb_npes	 maxdepth	 numOcts	 dof_cg	 dof_uz	gele_min	 gele_mean	 gele_max	lele_min	 lele_mean	 lele_max	lnodes_min	 lnodes_mean	 lnodes_max	evolve_min	 evolve_mean	 evolve_max	blk_sync_min	 blk_sync_mean	 blk_sync_max	nuts_corr_min	 nuts_corr_mean	 nuts_corr_max	blk_unzip_min	 blk_unzip_mean	 blk_unzip_max	rhs_blk_min	 rhs_blk_mean	 rhs_blk_max	blk_zip_min	 blk_zip_mean	 blk_zip_max
1	64	64	12	611696	131317381	301402583	8476	10404.8	12326	9327	9557.75	10041	1.99E+06	2.05E+06	2.19E+06	262.898	262.935	263.015	15.0995	83.554	177.994	0	6.09954	17.0756	0.299961	0.451986	0.596905	25.1401	53.6394	100.995	3.2369	6.92411	10.661
1	128	128	12	611696	131317381	310943156	5612	7024.76	8561	4663	4778.88	5280	988272	1.03E+06	1.15E+06	135.206	135.234	135.28	8.09122	39.3281	91.1964	0	3.03207	9.53729	0.138242	0.249386	0.370018	12.4483	25.0139	55.2767	1.60435	3.51453	5.16429
1	256	256	12	611696	131317381	319996900	3366	4695.57	5835	2331	2389.44	2751	487837	512959	602137	73.9059	73.9263	73.9529	5.64568	19.5537	50.3842	0	1.50192	6.29773	0.0567641	0.135513	0.218161	6.59647	12.7337	21.9653	0.913994	1.91237	3.40866
1	512	512	12	611696	131317381	330773442	2344	3284.02	4336	1165	1194.72	1571	241722	256479	342901	49.2207	49.2467	49.2613	3.7582	9.89315	35.412	0	0.743586	5.08417	0.0378301	0.0815868	0.1582	3.14164	7.043	13.7303	0.401771	0.899241	1.31721
1	1024	1024	12	611696	131317381	364340892	1665	2281.91	3350	582	597.359	906	119580	128240	202536	28.7841	28.8366	28.8482	1.99614	5.48755	21.1488	0	0.374169	3.34117	0.0238628	0.0648413	0.142912	1.59937	3.15914	7.28006	0.202248	0.413837	0.698263
1	2048	2048	12	611696	131317381	405160552	1174	1608.32	2739	291	298.68	615	58632	64119.8	137694	15.8157	15.8534	15.8605	1.34573	3.06947	10.8183	0	0.187671	1.77585	0.01419	0.0385529	0.111193	0.88882	1.50581	2.01739	0.115025	0.219768	0.302961
1	4096	4096	12	611696	131317381	467813450	797	1129.72	2087	145	149.34	469	28332	32059.9	103362	9.43828	9.47899	9.48601	0.619215	1.77811	6.48736	0	0.0940639	1.10339	0.00897408	0.0394771	0.0877678	0.408451	0.744931	1.00022	0.051569	0.108289	0.158135
1	8192	8192	12	611696	131317381	592530994	593	807.851	1830	72	74.6699	391	14016	16030	85848	5.92272	5.9698	5.98201	0.327578	1.10186	3.73459	0	0.0476482	0.824455	0.00575495	0.0675364	0.0973289	0.21793	0.319078	0.44532	0.0266898	0.0478234	0.0737135


==> dat/enuts_ws1_frontera.dat <==
 act_npes	evolve	blk_unzip	nuts_correct	rhs	comm
8	1.8567	1.054523	0.213937	0.154337	0.433903
16	1.80831	0.725568	0.132485	0.130835	0.819422
32	1.99821	0.636191	0.113152	0.144833	1.104034
64	2.01867	0.6629186	0.0998614	0.186361	1.069529
128	2.33627	0.6361054	0.0843336	0.200524	1.415307
256	2.29501	0.5707139	0.0638671	0.22636	1.434069
512	2.85631	0.6448426	0.0545614	0.347454	1.809452
1024	2.54201	0.5194443	0.0441907	0.237355	1.74102
2048	2.96386	0.6274354	0.0362786	0.397562	1.902584
4096	3.08273	0.6060247	0.0283413	0.407824	2.04054
8192	3.16751	0.5907445	0.0220645	0.422492	2.132209
16384	2.83557	0.4973831	0.0154749	0.354174	1.968538


==> dat/enuts_ws_frontera.dat <==
step_nuts	 act_npes	 glb_npes	grainSz	 maxdepth	 numOcts	 dof_cg	 dof_uz	gele_min	 gele_mean	 gele_max	lele_min	 lele_mean	 lele_max	lnodes_min	 lnodes_mean	 lnodes_max	evolve_min	 evolve_mean	 evolve_max	blk_sync_min	 blk_sync_mean	 blk_sync_max	nuts_corr_min	 nuts_corr_mean	 nuts_corr_max	blk_unzip_min	 blk_unzip_mean	 blk_unzip_max	rhs_blk_min	 rhs_blk_mean	 rhs_blk_max	blk_zip_min	 blk_zip_mean	 blk_zip_max
1	8	512	344	10	2752	575929	2158848	956	962.125	981	344	344	344	68004	71991.1	76105	1.85523	1.8567	1.85723	1.21257	1.26846	1.40329	0.206355	0.213937	0.236815	0.0282159	0.0304437	0.0334489	0.147176	0.154337	0.170727	0.0167532	0.0178188	0.020014	 
11	16	512	319	10	5104	1067221	3970203	994	1208.44	1385	306	319	332	60109	66701.3	73873	1.80753	1.80831	1.80855	0.451443	0.858053	1.32505	0.0921199	0.132485	0.175187	0.022264	0.0241322	0.0263469	0.0457969	0.130835	0.224989	0.00578618	0.0149627	0.0249448	 
21	32	512	309.34375	10	9899	2073601	8341199	1201	1379.5	1555	280	309.344	334	53898	64800	70993	1.99736	1.99821	1.99893	0.236539	0.749343	1.45739	0.00772476	0.113152	0.267171	0.015074	0.023954	0.0327961	0.0743816	0.144833	0.198829	0.00913644	0.019099	0.0278599	 
33	64	512	293.359375	10	18775	3961441	13881517	1114	1355.94	1643	272	293.359	322	54042	61897.5	68376	2.01691	2.01867	2.01937	0.253824	0.76278	1.41245	0	0.0998614	0.220618	0.0109551	0.0202036	0.029058	0.0348547	0.186361	0.234783	0.00528407	0.0249611	0.0331855	 
47	128	512	309.265625	10	39586	8390053	26537559	1205	1527.73	1841	280	309.266	333	55561	65547.3	73951	2.33471	2.33627	2.33718	0.282169	0.720439	1.50556	0	0.0843336	0.254212	0.00838184	0.020853	0.0363429	0.0617213	0.200524	0.244421	0.00974607	0.027023	0.034914	 
65	256	512	303.9296875	10	77806	16560613	49698536	1161	1521.85	1962	277	303.93	332	56089	64689.9	72599	2.29333	2.29501	2.29608	0.29722	0.634581	1.43045	0	0.0638671	0.232916	0.00809979	0.0184396	0.0361211	0.0773134	0.22636	0.269951	0.011826	0.0321634	0.0429294	 
86	512	512	299.962890625	10	153581	32790421	94461016	1138	1530.5	1993	271	299.963	329	54378	64043.8	73200	2.85353	2.85631	2.85794	0.362561	0.699404	1.62907	0	0.0545614	0.285122	0.00999999	0.0194851	0.049041	0.0509958	0.347454	0.487257	0.00687528	0.0531547	0.0762935	 
159	1024	2048	300.9873046875	10	308211	65927941	183342809	1131	1569.42	2136	272	300.987	329	55728	64382.8	72600	2.53992	2.54201	2.54339	0.114903	0.563635	1.75314	0	0.0441907	0.274189	0.00808382	0.0159595	0.0368581	0.0140386	0.237355	0.282541	0.00313902	0.0346983	0.04566	 
265	2048	2048	300.40234375	10	615224	131882101	355358184	1125	1590.79	2536	270	300.402	329	54749	64395.6	73200	2.96009	2.96386	2.96615	0.192624	0.663714	1.87767	0	0.0362786	0.335576	0.00950885	0.0174158	0.0406709	0.0233648	0.397562	0.564066	0.0050559	0.0607823	0.0838902	 
398	4096	4480	301.294189453125	10	1234101	264996199	693303869	1153	1602.67	2457	272	301.294	331	54593	64696.3	73800	3.0755	3.08273	3.08521	0.359417	0.634366	1.7345	0	0.0283413	0.352952	0.010211	0.0174472	0.0485342	0.0502419	0.407824	0.540081	0.0107532	0.0622717	0.0872226
3393	8192	8192	301.401733398438	10	2469083	530911165	1349844089	1159	1612.78	2375	251	301.402	355	52199	64808.5	78624	3.16663	3.16751	3.1681	0.217562	0.612809	2.03315	0	0.0220645	0.385381	0.0122778	0.0183684	0.043587	0.0324912	0.422492	0.59134	0.00559235	0.0626952	0.0964794
3422	16384	16384	250.171020507812	10	4098802	881987437	2230508307	978	1435.05	2200	208	250.171	296	41051	53832.2	66384	2.83445	2.83557	2.83597	0.230014	0.512858	1.83696	0	0.0154749	0.328	0.010911	0.0157645	0.04375	0.0306485	0.354174	0.483218	0.00536537	0.0524948	0.072176



==> dat/ets_ss1_frontera.dat <==
act_npes	evolve	unzip	rhs	comm
64	308.584	156.688	45.9166	105.9794
128	175.603	89.6849	18.6197	67.2984
256	99.8863	50.2594	8.98078	40.64612
512	71.6596	34.254	5.23927	32.16633
1024	46.5689	22.1716	2.19469	22.20261
2048	33.6399	15.9764	1.04764	16.61586
4096	24.5935	11.3161	0.572369	12.705031
8192	20.5199	9.03478	0.282477	11.202643



==> dat/ets_ss_frontera.dat <==
step_ets	 act_npes	 glb_npes	 maxdepth	 numOcts	 dof_cg	 dof_uz	gele_min	 gele_mean	 gele_max	lele_min	 lele_mean	 lele_max	lnodes_min	 lnodes_mean	 lnodes_max	evolve_min	 evolve_mean	 evolve_max	unzip_async_min	 unzip_async_mean	 unzip_async_max	rhs_min	 rhs_mean	 rhs_max	zip_async_min	 zip_async_mean	 zip_async_max
128	64	64	12	611696	131317381	301402583	8476	10404.8	12326	9327	9557.75	10041	1.99E+06	2.05E+06	2.19E+06	308.536	308.584	308.652	96.8453	156.688	213.376	28.0348	45.9166	78.8928	25.342	67.9833	123.819
128	128	128	12	611696	131317381	310943156	5612	7024.76	8561	4663	4778.88	5280	988272	1.03E+06	1.15E+06	175.572	175.603	175.638	33.5824	89.6849	129.713	13.5019	18.6197	38.3543	12.1641	48.907	102.791
128	256	256	12	611696	131317381	319996900	3366	4695.57	5835	2331	2389.44	2751	487837	512959	602137	99.8632	99.8863	99.905	17.3561	50.2594	74.2199	6.67845	8.98078	14.5547	6.86128	28.654	61.2774
128	512	512	12	611696	131317381	330773442	2344	3284.02	4336	1165	1194.72	1571	241722	256479	342901	71.5705	71.6596	71.6694	12.7973	34.254	55.9472	3.33594	5.23927	10.1767	4.33138	22.1607	46.9392
128	1024	1024	12	611696	131317381	364340892	1665	2281.91	3350	582	597.359	906	119580	128240	202536	46.4768	46.5689	46.5745	9.25347	22.1716	37.2703	1.64754	2.19469	4.51005	2.25459	14.7474	29.7238
128	2048	2048	12	611696	131317381	405160552	1174	1608.32	2739	291	298.68	615	58632	64119.8	137694	33.5416	33.6399	33.6437	4.40663	15.9764	27.3279	0.829028	1.04764	2.43158	2.03849	10.1369	26.3079
128	4096	4096	12	611696	131317381	467813450	797	1129.72	2087	145	149.34	469	28332	32059.9	103362	24.5002	24.5935	24.5956	3.5783	11.3161	19.9283	0.401025	0.572369	1.74517	1.17204	6.87876	19.6462
128	8192	8192	12	611696	131317381	592530994	593	807.851	1830	72	74.6699	391	14016	16030	85848	20.4193	20.5199	20.5229	2.46913	9.03478	16.044	0.215169	0.282477	1.45601	0.654442	5.34045	16.4824


==> dat/ets_ws1_frontera.dat <==
act_npes	e_overlaped32	unzip32	rhs32	comm	total
8	2.6240672	2.6392	0.245864	0.2609968	3.1460608
16	2.9029632	2.8020864	0.21969504	0.11881824	3.14059968
32	3.458656	3.0119136	0.22310496	0.22363744	3.458656
64	3.735808	2.6450944	0.23653664	0.85417696	3.735808
128	4.094496	2.535664	0.25282848	1.30600352	4.094496
256	4.112672	2.3519232	0.2425216	1.5182272	4.112672
512	5.09936	2.6687648	0.23696864	2.19362656	5.09936
1024	4.39616	2.4011296	0.24040352	1.75462688	4.39616
2048	5.150784	2.7292832	0.2949392	2.1265616	5.150784
4096	4.989376	2.7033152	0.23062816	2.05543264	4.989376
8192	5.73552	2.8673856	0.29351712	2.57461728	5.73552
16384	5.02608	1.9569472	0.25687808	2.81225472	5.02608


==> dat/ets_ws_frontera.dat <==
step_ets	 act_npes	 glb_npes	 maxdepth	 numOcts	grainSz	 dof_cg	 dof_uz	gele_min	 gele_mean	 gele_max	lele_min	 lele_mean	 lele_max	lnodes_min	 lnodes_mean	 lnodes_max	evolve_min	 evolve_mean	 evolve_max	unzip_async_min	 unzip_async_mean	 unzip_async_max	rhs_min	 rhs_mean	 rhs_max	zip_async_min	 zip_async_mean	 zip_async_max
1	8	512	10	2416	302	500617	2135720	898	905.75	912	302	302	302	58590	62577.1	66691	0.081341	0.0820021	0.082195	0.080688	0.082475	0.0834622	0.0075078	0.00768325	0.00792217	0.00652313	0.00808486	0.009655	 
214	16	512	10	4768	298	994645	4273128	949	1160.62	1343	285	298	311	55500	62165.3	69229	0.090445	0.0907176	0.0907478	0.078567	0.0875652	0.0982058	0.00629425	0.00686547	0.00760508	0.00558186	0.014035	0.0216789	 
423	32	512	10	9192	287.25	1927045	7870337	1134	1305.38	1497	268	287.25	315	52746	60220.2	68898	0.107757	0.108083	0.108124	0.0552351	0.0941223	0.121015	0.0057745	0.00697203	0.0091989	0.00601983	0.0252292	0.0533619	 
660	64	512	10	19440	303.75	4100545	14234576	1182	1395.34	1762	279	303.75	328	53647	64071	73002	0.116447	0.116744	0.116846	0.0543571	0.0826592	0.121934	0.00602984	0.00739177	0.00926375	0.00808096	0.0370276	0.0564668	 
908	128	512	10	38424	300.1875	8141653	26501957	1167	1490.03	1887	271	300.188	326	53772	63606.7	72295	0.126367	0.127953	0.130355	0.0445158	0.0792395	0.12811	0.00619483	0.00790089	0.0106535	0.0112638	0.0458661	0.0786228	 
1256	256	512	10	76952	300.59375	16379605	49097621	1116	1508.66	1900	272	300.594	328	55156	63982.8	72624	0.12796	0.128521	0.128542	0.039407	0.0734976	0.130952	0.00623322	0.0075788	0.00946164	0.0105751	0.0482353	0.0793622	 
1672	512	2048	10	153896	300.578125	32858461	94778424	1135	1531.29	2001	272	300.578	328	55283	64176.7	72865	0.156758	0.159355	0.159417	0.0444779	0.0833989	0.169777	0.00620699	0.00740527	0.0103981	0.011456	0.0592909	0.108442	 
2193	1024	2048	10	307336	300.1328125	65771137	180832630	1154	1574.42	2195	272	300.133	329	55045	64229.6	72048	0.137018	0.13738	0.137417	0.0397418	0.0750353	0.135963	0.00630355	0.00751261	0.00938487	0.0120242	0.0468565	0.090358	 
2849	2048	2048	10	614552	300.07421875	131757841	355617891	1060	1591.05	2636	272	300.074	330	53513	64334.9	73800	0.152693	0.160962	0.166583	0.046524	0.0852901	0.153781	0.0066433	0.00921685	0.0147462	0.0170748	0.049445	0.0990829	 
3675	4096	8192	10	1229096	300.072265625	263915245	688548314	1171	1597.55	2358	249	300.072	352	50844	64432.4	75168	0.154945	0.155918	0.156064	0.0365751	0.0844786	0.162252	0.00583887	0.00720713	0.0107474	0.0105031	0.0450423	0.110803
4725	8192	8192	10	2460032	300.296875	528580909	1373748921	1153	1609.56	2406	249	300.297	360	51129	64524	78395	0.178537	0.179235	0.179337	0.0497973	0.0896058	0.180451	0.00603485	0.00917241	0.0203042	0.0114052	0.0462203	0.11585	 
4133	16384	16384	10	4151274	253.373657226562	893305081	2242389281	1010	1439.04	2171	208	253.374	299	42755	54523	66540	0.15376	0.157065	0.157356	0.0315602	0.0611546	0.118457	0.0051167	0.00802744	0.0148921	0.011816	0.0392829	0.10043



==> dat/mesh_ss_frontera.dat <==
npes	grainSz	dim	maxDepth	tolerance	sf_k	stencilSz	eleOrder	t_rm_min	t_rm_mean	t_rm_max	t_cons_min	t_cons_mean	t_cons_max	t_bal_min	t_bal_mean	t_bal_max	t_mesh_min	t_mesh_mean	t_mesh_max	num_oct	num_oct_cons	num_oct_bal	cg_nodes	grain_sz
32	64000	3	12	0.1	256	1	6	0.0880386	0.0883363	0.0886854	0.0851539	0.0852914	0.0854887	0.623989	0.623994	0.623996	24.0723	24.0823	24.0907	2047962	6875247	10999234	2445075081	76408596.28125
64	32000	3	12	0.1	256	1	6	0.0825197	0.0855643	0.0884953	0.0516613	0.0523918	0.0525818	0.365592	0.365918	0.367065	16.7321	16.7492	16.7615	2047961	6874559	10999059	2517265077	39332266.828125
128	16000	3	12	0.1	256	1	6	0.115584	0.119092	0.122472	0.0324693	0.0328023	0.0329228	0.17518	0.175202	0.175208	7.67568	8.76719	8.92841	2047950	6878178	11012961	2605085339	20352229.2109375
256	8000	3	12	0.1	256	1	6	0.092133	0.0959238	0.100129	0.0192158	0.0193395	0.0193859	0.0936089	0.0939174	0.0945394	4.68177	4.97785	5.23799	2047954	6868317	10995748	2705927124	10570027.828125
512	4000	3	12	0.1	256	1	6	0.0837185	0.0879102	0.0958562	0.515999	0.516153	0.516224	0.0522491	0.0524718	0.0528273	2.44957	2.67008	2.79676	2047955	6872880	10988559	2849978771	5566364.78710938
1024	2000	3	12	0.1	256	1	6	0.120689	0.126102	0.143042	0.513069	0.513208	0.513236	0.0310293	0.0311356	0.0313486	1.50821	1.64219	1.72597	2047951	6867862	10980936	3044397630	2973044.56054687
2048	1000	3	12	0.1	128	1	6	0.155142	0.164006	0.186007	1.01604	1.01607	1.01608	0.0214697	0.0215671	0.0217279	1.04229	1.09177	1.12636	2047961	6876189	10986585	3303606181	1613088.95556641



==> dat/mesh_ws_frontera.dat <==
npes	grainSz	dim	maxDepth	tolerance	sf_k	stencilSz	eleOrder	t_rm_min	t_rm_mean	t_rm_max	t_cons_min	t_cons_mean	t_cons_max	t_bal_min	t_bal_mean	t_bal_max	t_mesh_min	t_mesh_mean	t_mesh_max	num_oct	num_oct_cons	num_oct_bal	cg_nodes	grain_sz
8	1000	3	12	0.1	128	1	6	0.0201067	0.0204216	0.0207482	0.00311363	0.00311568	0.00311647	0.00856455	0.00856615	0.00856661	0.49343	0.493955	0.494998	8000	27371	44528	11848293	1481036.625
16	1000	3	12	0.1	128	1	6	0.0230832	0.0236531	0.0244581	0.00223294	0.00223598	0.00223674	0.00982138	0.009823	0.00982392	0.522643	0.523785	0.524783	16000	53257	83980	23691074	1480692.125
32	1000	3	12	0.1	128	1	6	0.0415869	0.0430343	0.0444809	0.00291256	0.00291437	0.00291609	0.0112171	0.0112184	0.0112193	0.576411	0.577955	0.578721	32000	107241	177549	50897906	1590559.5625
64	1000	3	12	0.1	128	1	6	0.0984704	0.101197	0.104568	0.00739113	0.00753404	0.00753777	0.0176074	0.0177522	0.0177897	0.656029	0.701727	0.709178	64000	216762	353473	103123831	1611309.859375
128	1000	3	12	0.1	128	1	6	0.106768	0.109619	0.113118	0.0142728	0.0143187	0.0143225	0.03154	0.0315687	0.0316084	0.696672	0.733466	0.73954	128000	428538	696956	203624129	1590813.5078125
256	1000	3	12	0.1	128	1	6	0.120009	0.124865	0.130051	0.997982	0.998123	0.998141	0.0168887	0.0170033	0.0170903	0.810712	0.850309	0.880098	256000	860439	1414568	418086950	1633152.1484375
512	1000	3	12	0.1	128	1	6	0.0899426	0.0960372	0.104192	1.57544	1.57558	1.57559	0.0168392	0.0170161	0.0171629	0.800737	0.869858	0.901683	511997	1727834	2758442	819279216	1600154.71875
1024	1000	3	12	0.1	128	1	6	0.16882	0.174711	0.187817	0.994759	0.994795	0.99481	0.0185777	0.0186901	0.0188325	0.843858	0.916093	0.954155	1023990	3428656	5507825	1641718736	1603240.953125
2048	1000	3	12	0.1	128	1	6	0.155142	0.164006	0.186007	1.01604	1.01607	1.01608	0.0214697	0.0215671	0.0217279	1.04229	1.09177	1.12636	2047961	6876189	10986585	3303606181	1613088.95556641


==> dat/nlsm_ets_d10_error_red.dat <==
TimeStep	time	min	max	l2	cgNodes	l2_rs
0	0	-1.49394e-06	3.81953e-06	9.97516e-11	2306341	 0.000104389
1200	0.0976562	-0.000635898	0.000556699	5.21557e-10	3256777	 7.19723e-09
2400	0.195313	-0.000820451	0.000907429	7.53263e-10	3526813	 7.85404e-09
3600	0.292969	-0.000573208	0.000850186	6.34513e-10	4091965	 8.62478e-09
4800	0.390625	-0.00100943	0.00089321	7.79337e-10	4331293	 8.97666e-09
5100	0.415039	-0.000807472	0.000784665	7.45319e-10	4403869	 1.32106e-08
6300	0.512695	-0.000663564	0.00101427	7.2374e-10	4652713	 1.31036e-08
7500	0.610352	-0.000918127	0.000851013	7.65576e-10	5056225	 1.36452e-08
8700	0.708008	-0.000570144	0.00104976	7.37293e-10	5320561	 1.58738e-08
9900	0.805664	-0.00100006	0.000961369	7.84463e-10	5617789	 1.451e-08
11100	0.90332	-0.000685667	0.00106652	7.59306e-10	5913313	 1.66159e-08
12300	1.00098	-0.00106665	0.00103744	7.93724e-10	6176401	 1.91348e-08
13500	1.09863	-0.000754648	0.00107428	7.91358e-10	6350965	 1.81295e-08
14700	1.19629	-0.00112346	0.00109384	8.19368e-10	6624853	 2.06621e-08
15900	1.29395	-0.000784227	0.00107647	8.05853e-10	6880165	 2.06214e-08
17100	1.3916	-0.00117258	0.00113731	8.43743e-10	7081633	 2.02972e-08
18300	1.48926	-0.000789338	0.00107545	8.50122e-10	7156345	 2.40663e-08
19500	1.58691	-0.00121587	0.0011718	8.83715e-10	7349869	 2.38585e-08
20700	1.68457	-0.000778557	0.00107252	8.97507e-10	7400209	 2.55702e-08
21900	1.78223	-0.0012553	0.00119931	9.53865e-10	7393321	 2.8582e-08
23100	1.87988	-0.000757554	0.00106835	9.67825e-10	7452889	 2.9899e-08
24300	1.97754	-0.00129085	0.00122246	1.02373e-09	7449505	 3.39229e-08


==> dat/nlsm_ets_d8_error.dat <==
TimeStep	 time	 min	 max	 l2	 cgNodes	 l2_rs
0	0	-0.00605906	0.00760736	5.56725e-07	392617	 2.84263e-07
1	0.000325521	-0.00605902	0.00760735	5.56716e-07	392617	 2.84266e-07
2	0.000651042	-0.0060589	0.00760731	5.56689e-07	392617	 1.57024e-11
3	0.000976562	-0.00605871	0.00760725	5.56644e-07	392617	 2.85608e-11
4	0.00130208	-0.00605843	0.00760716	5.56582e-07	392617	 4.36363e-11
5	0.0016276	-0.00605808	0.00760705	5.56502e-07	392617	 6.10331e-11
6	0.00195312	-0.00605765	0.00760692	5.56404e-07	392617	 8.08235e-11
7	0.00227865	-0.00605714	0.00760676	5.56288e-07	392617	 1.03058e-10
8	0.00260417	-0.00605656	0.00760658	5.56154e-07	392617	 1.27774e-10
9	0.00292969	-0.00605589	0.00760637	5.56003e-07	392617	 1.54997e-10
10	0.00325521	-0.00605515	0.00760614	5.55834e-07	392617	 1.84747e-10
11	0.00358073	-0.00605433	0.00760588	5.55648e-07	392617	 2.17039e-10
12	0.00390625	-0.00605343	0.0076056	5.55444e-07	392617	 2.51885e-10
13	0.00423177	-0.00605245	0.00760529	5.55223e-07	392617	 2.89292e-10
14	0.00455729	-0.00605139	0.00760496	5.54985e-07	392617	 3.29267e-10
15	0.00488281	-0.00605026	0.00760461	5.54729e-07	392617	 3.71817e-10
16	0.00520833	-0.00604905	0.00760423	5.54456e-07	392617	 4.16945e-10
17	0.00553385	-0.00604776	0.00760383	5.54167e-07	392617	 4.64655e-10
18	0.00585937	-0.00604639	0.00760341	5.53861e-07	392617	 5.14949e-10
19	0.0061849	-0.00604495	0.00760295	5.53537e-07	392617	 5.67829e-10
20	0.00651042	-0.00604342	0.00760248	5.53198e-07	392617	 6.23298e-10
21	0.00683594	-0.00604182	0.00760198	5.52842e-07	392617	 6.81357e-10
22	0.00716146	-0.00604015	0.00760146	5.5247e-07	392617	 7.42005e-10
23	0.00748698	-0.00603839	0.00760092	5.52082e-07	392617	 8.05246e-10
24	0.0078125	-0.00603656	0.00760035	5.51677e-07	392617	 8.71078e-10
25	0.00813802	-0.00603465	0.00759975	5.51258e-07	392617	 9.39502e-10
26	0.00846354	-0.00603267	0.00759914	5.50822e-07	392617	 1.01052e-09
27	0.00878906	-0.0060306	0.0075985	5.50372e-07	392617	 1.08413e-09
28	0.00911458	-0.00602846	0.00759783	5.49906e-07	392617	 1.16033e-09
29	0.0094401	-0.00602625	0.00759715	5.49425e-07	392617	 1.23912e-09
30	0.00976562	-0.00602395	0.00759644	5.4893e-07	392617	 1.32051e-09
31	0.0100911	-0.00602159	0.0075957	5.4842e-07	392617	 1.40449e-09
32	0.0104167	-0.00601914	0.00759495	5.47896e-07	392617	 1.49106e-09
33	0.0107422	-0.00601662	0.00759417	5.47358e-07	392617	 1.58022e-09
34	0.0110677	-0.00601402	0.00759337	5.46806e-07	392617	 1.67197e-09
35	0.0113932	-0.00601134	0.00759254	5.4624e-07	392617	 1.76631e-09
35	0.0113932	-0.00601134	0.00759254	5.31032e-07	403861	 2.31886e-07
36	0.0117188	-0.00600859	0.0075917	5.3047e-07	403861	 2.31873e-07
37	0.0120443	-0.00600577	0.00759083	5.29895e-07	403861	 7.81462e-11
38	0.0123698	-0.00600287	0.00758993	5.29307e-07	403861	 8.22768e-11
39	0.0126953	-0.00599989	0.00758902	5.28707e-07	403861	 8.6516e-11
40	0.0130208	-0.00599684	0.00758808	5.28096e-07	403861	 9.08636e-11
41	0.0133464	-0.00599371	0.00758712	5.27473e-07	403861	 9.53198e-11
42	0.0136719	-0.00599051	0.00758614	5.26839e-07	403861	 9.98845e-11
43	0.0139974	-0.00598723	0.00758514	5.26194e-07	403861	 1.04558e-10
44	0.0143229	-0.00598388	0.00758411	5.25538e-07	403861	 1.0934e-10
45	0.0146484	-0.00598046	0.00758307	5.24872e-07	403861	 1.1423e-10
46	0.014974	-0.00597696	0.007582	5.24196e-07	403861	 1.19229e-10
47	0.0152995	-0.00597338	0.00758091	5.2351e-07	403861	 1.24337e-10
48	0.015625	-0.00596973	0.0075798	5.22815e-07	403861	 1.29554e-10
49	0.0159505	-0.00596601	0.00757867	5.2211e-07	403861	 1.34879e-10
50	0.016276	-0.00596222	0.00757751	5.21397e-07	403861	 1.40313e-10
51	0.0166016	-0.00595835	0.00757634	5.20676e-07	403861	 1.45855e-10
52	0.0169271	-0.00595441	0.00757514	5.19946e-07	403861	 1.51507e-10
53	0.0172526	-0.00595039	0.00757393	5.19209e-07	403861	 1.57267e-10
54	0.0175781	-0.00594631	0.00757269	5.18464e-07	403861	 1.63136e-10
55	0.0179036	-0.00594215	0.00757144	5.17713e-07	403861	 1.69114e-10
56	0.0182292	-0.00593791	0.00757016	5.16954e-07	403861	 1.752e-10
57	0.0185547	-0.00593361	0.00756886	5.1619e-07	403861	 1.81396e-10
58	0.0188802	-0.00592924	0.00756755	5.15419e-07	403861	 1.877e-10
59	0.0192057	-0.00592479	0.00756621	5.14643e-07	403861	 1.94113e-10
60	0.0195312	-0.00592027	0.00756486	5.13862e-07	403861	 2.00635e-10
61	0.0198568	-0.00591568	0.00756348	5.13076e-07	403861	 2.07266e-10
62	0.0201823	-0.00591102	0.00756209	5.12285e-07	403861	 2.14006e-10
63	0.0205078	-0.00590629	0.00756068	5.11491e-07	403861	 2.20854e-10
64	0.0208333	-0.00590149	0.00755924	5.10692e-07	403861	 2.27812e-10
65	0.0211589	-0.00589662	0.00755779	5.09891e-07	403861	 2.34879e-10
66	0.0214844	-0.00589167	0.00755632	5.09086e-07	403861	 2.42054e-10
67	0.0218099	-0.00588666	0.00755484	5.08279e-07	403861	 2.49339e-10
68	0.0221354	-0.00588158	0.00755333	5.0747e-07	403861	 2.56733e-10
69	0.0224609	-0.00587643	0.00755181	5.0666e-07	403861	 2.64236e-10
70	0.0227865	-0.00587122	0.00755027	5.05847e-07	403861	 2.71847e-10
71	0.023112	-0.00586593	0.00754871	5.05034e-07	403861	 2.79568e-10
72	0.0234375	-0.00586057	0.00754713	5.04221e-07	403861	 2.87398e-10
73	0.023763	-0.00585515	0.00754553	5.03407e-07	403861	 2.95338e-10
74	0.0240885	-0.00584966	0.00754392	5.02593e-07	403861	 3.03386e-10
75	0.0244141	-0.0058441	0.0075423	5.0178e-07	403861	 3.11543e-10
76	0.0247396	-0.00583848	0.00754065	5.00968e-07	403861	 3.1981e-10
77	0.0250651	-0.00583278	0.00753899	5.00158e-07	403861	 3.28186e-10
78	0.0253906	-0.00582702	0.00753731	4.99349e-07	403861	 3.36671e-10
79	0.0257161	-0.0058212	0.00753562	4.98543e-07	403861	 3.45265e-10
80	0.0260417	-0.00581531	0.00753391	4.97739e-07	403861	 3.53969e-10
81	0.0263672	-0.00580935	0.00753218	4.96938e-07	403861	 3.62781e-10
82	0.0266927	-0.00580333	0.00753044	4.9614e-07	403861	 3.71703e-10
83	0.0270182	-0.00579724	0.00752868	4.95347e-07	403861	 3.80735e-10
84	0.0273437	-0.00579109	0.00752691	4.94557e-07	403861	 3.89876e-10
85	0.0276693	-0.00578487	0.00752512	4.93772e-07	403861	 3.99126e-10
86	0.0279948	-0.00577859	0.00752332	4.92992e-07	403861	 4.08485e-10
87	0.0283203	-0.00577225	0.0075215	4.92217e-07	403861	 4.17954e-10
88	0.0286458	-0.00576584	0.00751967	4.91448e-07	403861	 4.27533e-10
89	0.0289714	-0.00575937	0.00751783	4.90685e-07	403861	 4.37221e-10
90	0.0292969	-0.00575284	0.00751597	4.89928e-07	403861	 4.47018e-10
91	0.0296224	-0.00574624	0.00751409	4.89178e-07	403861	 4.56925e-10
92	0.0299479	-0.00573958	0.00751221	4.88435e-07	403861	 4.66941e-10
93	0.0302734	-0.00573286	0.0075103	4.877e-07	403861	 4.77067e-10
94	0.030599	-0.00572608	0.00750839	4.86972e-07	403861	 4.87303e-10
95	0.0309245	-0.00571924	0.00750646	4.86253e-07	403861	 4.97648e-10
96	0.03125	-0.00571234	0.00750452	4.85542e-07	403861	 5.08102e-10
97	0.0315755	-0.00570538	0.00750257	4.8484e-07	403861	 5.18667e-10
98	0.031901	-0.00569835	0.00750061	4.84147e-07	403861	 5.29341e-10
99	0.0322266	-0.00569127	0.00749863	4.83464e-07	403861	 5.40125e-10
100	0.0325521	-0.00568413	0.00749664	4.82791e-07	403861	 5.51018e-10
101	0.0328776	-0.00567693	0.00749464	4.82127e-07	403861	 5.62021e-10
102	0.0332031	-0.00566967	0.00749263	4.81474e-07	403861	 5.73135e-10
103	0.0335286	-0.00566235	0.00749061	4.80832e-07	403861	 5.84357e-10
104	0.0338542	-0.00565498	0.00748857	4.802e-07	403861	 5.9569e-10
105	0.0341797	-0.00564754	0.00748653	4.7958e-07	403861	 6.07133e-10
106	0.0345052	-0.00564006	0.00748447	4.78972e-07	403861	 6.18685e-10
107	0.0348307	-0.00563251	0.00748241	4.78375e-07	403861	 6.30348e-10
108	0.0351562	-0.00562491	0.00748033	4.7779e-07	403861	 6.4212e-10
109	0.0354818	-0.00561725	0.00747824	4.77218e-07	403861	 6.54003e-10
110	0.0358073	-0.00560954	0.00747615	4.76658e-07	403861	 6.65995e-10
111	0.0361328	-0.00560177	0.00747404	4.7611e-07	403861	 6.78098e-10
112	0.0364583	-0.00559395	0.00747483	4.75576e-07	403861	 6.9031e-10
113	0.0367839	-0.00558607	0.00747681	4.75055e-07	403861	 7.02633e-10
114	0.0371094	-0.00557814	0.00747879	4.74547e-07	403861	 7.15066e-10
115	0.0374349	-0.00557016	0.00748077	4.74053e-07	403861	 7.27609e-10
116	0.0377604	-0.00556212	0.00748275	4.73573e-07	403861	 7.40262e-10
117	0.0380859	-0.00555403	0.00748472	4.73106e-07	403861	 7.53026e-10
118	0.0384115	-0.00554589	0.00748669	4.72653e-07	403861	 7.659e-10
119	0.038737	-0.0055377	0.00748867	4.72215e-07	403861	 7.78884e-10
120	0.0390625	-0.00552945	0.00749063	4.71791e-07	403861	 7.91979e-10
121	0.039388	-0.00552116	0.0074926	4.71382e-07	403861	 8.05184e-10
122	0.0397135	-0.00551281	0.00749456	4.70987e-07	403861	 8.18499e-10
123	0.0400391	-0.00550442	0.00749652	4.70606e-07	403861	 8.31925e-10
124	0.0403646	-0.00549597	0.00749847	4.70241e-07	403861	 8.45461e-10
125	0.0406901	-0.00548748	0.00750042	4.6989e-07	403861	 8.59108e-10
126	0.0410156	-0.00547894	0.00750236	4.69555e-07	403861	 8.72866e-10
127	0.0413411	-0.00547035	0.0075043	4.69234e-07	403861	 8.86734e-10
128	0.0416667	-0.00546171	0.00750623	4.68929e-07	403861	 9.00713e-10
129	0.0419922	-0.00545302	0.00750815	4.68638e-07	403861	 9.14802e-10
130	0.0423177	-0.00544767	0.00751007	4.68363e-07	403861	 9.29003e-10
131	0.0426432	-0.00544252	0.00751198	4.68102e-07	403861	 9.43314e-10
132	0.0429688	-0.00543735	0.00751388	4.67857e-07	403861	 9.57735e-10
133	0.0432943	-0.00543216	0.00751578	4.67627e-07	403861	 9.72268e-10
134	0.0436198	-0.00542694	0.00751766	4.67412e-07	403861	 9.86912e-10
135	0.0439453	-0.00542169	0.00751954	4.67213e-07	403861	 1.00167e-09
136	0.0442708	-0.00541643	0.00752141	4.67028e-07	403861	 1.01653e-09
137	0.0445964	-0.00541113	0.00752327	4.66858e-07	403861	 1.03151e-09
138	0.0449219	-0.00540582	0.00752512	4.66703e-07	403861	 1.0466e-09
139	0.0452474	-0.00540048	0.00752696	4.66564e-07	403861	 1.0618e-09
140	0.0455729	-0.00539512	0.00752879	4.66438e-07	403861	 1.07711e-09
141	0.0458984	-0.00538973	0.0075306	4.66328e-07	403861	 1.09253e-09
142	0.046224	-0.00538433	0.00753241	4.66232e-07	403861	 1.10806e-09
143	0.0465495	-0.0053789	0.0075342	4.66151e-07	403861	 1.1237e-09
144	0.046875	-0.00537356	0.00753599	4.66084e-07	403861	 1.13946e-09
145	0.0472005	-0.0053921	0.00753775	4.66031e-07	403861	 1.15533e-09
146	0.047526	-0.00541051	0.00753951	4.65993e-07	403861	 1.1713e-09
147	0.0478516	-0.00542878	0.00754125	4.65968e-07	403861	 1.18739e-09
148	0.0481771	-0.00544689	0.00754298	4.65957e-07	403861	 1.2036e-09
149	0.0485026	-0.00546486	0.0075447	4.6596e-07	403861	 1.21991e-09
150	0.0488281	-0.00548267	0.0075464	4.65976e-07	403861	 1.23633e-09
151	0.0491536	-0.00550033	0.00754809	4.66006e-07	403861	 1.25287e-09
152	0.0494792	-0.00551782	0.00754976	4.66049e-07	403861	 1.26952e-09
153	0.0498047	-0.00553514	0.00755141	4.66104e-07	403861	 1.28628e-09
154	0.0501302	-0.0055523	0.00755305	4.66172e-07	403861	 1.30315e-09
155	0.0504557	-0.00556928	0.00755468	4.66253e-07	403861	 1.32013e-09
156	0.0507813	-0.00558609	0.00755628	4.66345e-07	403861	 1.33723e-09
157	0.0511068	-0.00560272	0.00755787	4.6645e-07	403861	 1.35444e-09
158	0.0514323	-0.00561916	0.00755945	4.66566e-07	403861	 1.37176e-09
159	0.0517578	-0.00563541	0.007561	4.66694e-07	403861	 1.38919e-09
160	0.0520833	-0.00565148	0.00756254	4.66833e-07	403861	 1.40673e-09
161	0.0524089	-0.00566735	0.00756406	4.66981e-07	403861	 1.42439e-09
162	0.0527344	-0.00568302	0.00756556	4.67139e-07	403861	 1.44216e-09
163	0.0530599	-0.00569849	0.00756705	4.67308e-07	403861	 1.46004e-09
164	0.0533854	-0.00571375	0.00756851	4.67488e-07	403861	 1.47804e-09
165	0.0537109	-0.00572881	0.00756995	4.67677e-07	403861	 1.49614e-09
166	0.0540365	-0.00574365	0.00757138	4.67876e-07	403861	 1.51436e-09
167	0.054362	-0.00575828	0.00757278	4.68085e-07	403861	 1.53269e-09
168	0.0546875	-0.00577269	0.00757416	4.68302e-07	403861	 1.55114e-09
169	0.055013	-0.00578688	0.00757553	4.68529e-07	403861	 1.5697e-09
170	0.0553385	-0.00580085	0.00757687	4.68763e-07	403861	 1.58837e-09
171	0.0556641	-0.00581459	0.00757819	4.69006e-07	403861	 1.60715e-09
172	0.0559896	-0.00582809	0.00757949	4.69257e-07	403861	 1.62604e-09
173	0.0563151	-0.00584137	0.00758076	4.69516e-07	403861	 1.64505e-09
174	0.0566406	-0.0058544	0.00758202	4.69781e-07	403861	 1.66418e-09
175	0.0569661	-0.0058672	0.00758325	4.70053e-07	403861	 1.68341e-09
176	0.0572917	-0.00587976	0.00758446	4.70332e-07	403861	 1.70276e-09
177	0.0576172	-0.00589206	0.00758564	4.70618e-07	403861	 1.72222e-09
178	0.0579427	-0.00590413	0.00758681	4.70909e-07	403861	 1.7418e-09
179	0.0582682	-0.00591593	0.00758795	4.71205e-07	403861	 1.76149e-09
180	0.0585938	-0.00592749	0.00758906	4.71507e-07	403861	 1.78129e-09
181	0.0589193	-0.00593879	0.00759015	4.71814e-07	403861	 1.80121e-09
182	0.0592448	-0.00594983	0.00759122	4.72125e-07	403861	 1.82124e-09
183	0.0595703	-0.0059606	0.00759226	4.7244e-07	403861	 1.84138e-09
184	0.0598958	-0.00597112	0.00759328	4.7276e-07	403861	 1.86164e-09
185	0.0602214	-0.00598136	0.00759427	4.73082e-07	403861	 1.88201e-09
186	0.0605469	-0.00599134	0.00759524	4.73408e-07	403861	 1.9025e-09
187	0.0608724	-0.00600104	0.00759618	4.73737e-07	403861	 1.9231e-09
188	0.0611979	-0.00601047	0.00759709	4.74069e-07	403861	 1.94381e-09
189	0.0615234	-0.00601962	0.00759798	4.74402e-07	403861	 1.96464e-09
190	0.061849	-0.0060285	0.00759884	4.74738e-07	403861	 1.98558e-09
191	0.0621745	-0.00603709	0.00759968	4.75075e-07	403861	 2.00664e-09
192	0.0625	-0.0060454	0.00760049	4.75413e-07	403861	 2.02781e-09
193	0.0628255	-0.00605342	0.00760127	4.75752e-07	403861	 2.0491e-09
194	0.063151	-0.00606115	0.00760202	4.76092e-07	403861	 2.0705e-09
195	0.0634766	-0.0060686	0.00760275	4.76432e-07	403861	 2.09201e-09
196	0.0638021	-0.00607575	0.00760345	4.76772e-07	403861	 2.11364e-09
197	0.0641276	-0.00608261	0.00760412	4.77111e-07	403861	 2.13539e-09
198	0.0644531	-0.00608917	0.00760476	4.7745e-07	403861	 2.15725e-09
199	0.0647786	-0.00609543	0.00760538	4.77788e-07	403861	 2.17922e-09
200	0.0651042	-0.0061014	0.00760596	4.78125e-07	403861	 2.20131e-09
201	0.0654297	-0.00610706	0.00760652	4.7846e-07	403861	 2.22352e-09
202	0.0657552	-0.00611242	0.00760705	4.78793e-07	403861	 2.24584e-09
203	0.0660807	-0.00611748	0.00760755	4.79124e-07	403861	 2.26828e-09
204	0.0664063	-0.00612223	0.00760802	4.79453e-07	403861	 2.29083e-09
205	0.0667318	-0.00612667	0.00760847	4.79778e-07	403861	 2.3135e-09
206	0.0670573	-0.00613081	0.00760888	4.80101e-07	403861	 2.33628e-09
207	0.0673828	-0.00613463	0.00760926	4.80421e-07	403861	 2.35918e-09
208	0.0677083	-0.00613814	0.00760962	4.80737e-07	403861	 2.3822e-09
209	0.0680339	-0.00614134	0.00760994	4.81049e-07	403861	 2.40533e-09
210	0.0683594	-0.00614422	0.00761023	4.81357e-07	403861	 2.42858e-09
211	0.0686849	-0.00614679	0.0076105	4.81661e-07	403861	 2.45194e-09
212	0.0690104	-0.00614904	0.00761073	4.8196e-07	403861	 2.47542e-09
213	0.0693359	-0.00615097	0.00761093	4.82255e-07	403861	 2.49902e-09
214	0.0696615	-0.00615258	0.0076111	4.82544e-07	403861	 2.52273e-09
215	0.069987	-0.00615387	0.00761125	4.82828e-07	403861	 2.54656e-09
216	0.0703125	-0.00615484	0.00761136	4.83107e-07	403861	 2.57051e-09
217	0.070638	-0.00615549	0.00761144	4.8338e-07	403861	 2.59457e-09
218	0.0709635	-0.00615582	0.00761149	4.83647e-07	403861	 2.61875e-09
219	0.0712891	-0.00615582	0.0076115	4.83908e-07	403861	 2.64305e-09
220	0.0716146	-0.0061555	0.00761149	4.84162e-07	403861	 2.66747e-09
221	0.0719401	-0.00615486	0.00761145	4.8441e-07	403861	 2.692e-09
222	0.0722656	-0.00615389	0.00761137	4.84652e-07	403861	 2.71665e-09
223	0.0725911	-0.00615259	0.00761127	4.84886e-07	403861	 2.74141e-09
224	0.0729167	-0.00615096	0.00761113	4.85114e-07	403861	 2.7663e-09
225	0.0732422	-0.00614901	0.00761096	4.85334e-07	403861	 2.7913e-09
226	0.0735677	-0.00614673	0.00761076	4.85547e-07	403861	 2.81642e-09
227	0.0738932	-0.00614413	0.00761053	4.85752e-07	403861	 2.84166e-09
228	0.0742188	-0.0061412	0.00761026	4.8595e-07	403861	 2.86702e-09
229	0.0745443	-0.00613793	0.00760997	4.8614e-07	403861	 2.89249e-09
230	0.0748698	-0.00613434	0.00760964	4.86322e-07	403861	 2.91808e-09
231	0.0751953	-0.00613043	0.00760928	4.86496e-07	403861	 2.94379e-09
232	0.0755208	-0.00612618	0.00760889	4.86661e-07	403861	 2.96962e-09
233	0.0758464	-0.0061216	0.00760847	4.86818e-07	403861	 2.99557e-09
234	0.0761719	-0.0061167	0.00760801	4.86967e-07	403861	 3.02164e-09
235	0.0764974	-0.00611147	0.00760753	4.87108e-07	403861	 3.04782e-09
236	0.0768229	-0.00610591	0.00760701	4.87239e-07	403861	 3.07413e-09
237	0.0771484	-0.00610003	0.00760646	4.87362e-07	403861	 3.10055e-09
238	0.077474	-0.00609381	0.00760588	4.87477e-07	403861	 3.1271e-09
239	0.0777995	-0.00608727	0.00760526	4.87582e-07	403861	 3.15376e-09
240	0.078125	-0.00608041	0.00760462	4.87679e-07	403861	 3.18054e-09
241	0.0784505	-0.00607321	0.00760394	4.87766e-07	403861	 3.20744e-09
242	0.078776	-0.0060657	0.00760323	4.87844e-07	403861	 3.23446e-09
243	0.0791016	-0.00605785	0.00760249	4.87914e-07	403861	 3.2616e-09
244	0.0794271	-0.00604969	0.00760172	4.87974e-07	403861	 3.28887e-09
245	0.0797526	-0.0060412	0.00760092	4.88025e-07	403861	 3.31625e-09
246	0.0800781	-0.00603239	0.00760008	4.88067e-07	403861	 3.34375e-09
247	0.0804036	-0.00602325	0.00759921	4.881e-07	403861	 3.37137e-09
248	0.0807292	-0.0060138	0.00759832	4.88123e-07	403861	 3.39911e-09
249	0.0810547	-0.00600402	0.00759739	4.88137e-07	403861	 3.42698e-09
250	0.0813802	-0.00599393	0.00759643	4.88142e-07	403861	 3.45496e-09
251	0.0817057	-0.00598352	0.00759543	4.88138e-07	403861	 3.48306e-09
252	0.0820312	-0.00597279	0.00759441	4.88124e-07	403861	 3.51129e-09
253	0.0823568	-0.00596175	0.00759335	4.88102e-07	403861	 3.53964e-09
254	0.0826823	-0.00595039	0.00759227	4.8807e-07	403861	 3.56811e-09
255	0.0830078	-0.00593872	0.00759115	4.88029e-07	403861	 3.5967e-09
256	0.0833333	-0.00592674	0.00759	4.87979e-07	403861	 3.62541e-09
257	0.0836589	-0.00591444	0.00758883	4.8792e-07	403861	 3.65424e-09
258	0.0839844	-0.00590184	0.00758762	4.87852e-07	403861	 3.6832e-09
259	0.0843099	-0.00588894	0.00758638	4.87774e-07	403861	 3.71227e-09
260	0.0846354	-0.00587572	0.00758511	4.87688e-07	403861	 3.74147e-09
261	0.0849609	-0.0058622	0.0075838	4.87594e-07	403861	 3.7708e-09
262	0.0852865	-0.00584838	0.00758247	4.8749e-07	403861	 3.80024e-09
263	0.085612	-0.00583426	0.00758111	4.87378e-07	403861	 3.82981e-09
264	0.0859375	-0.00581984	0.00757972	4.87257e-07	403861	 3.8595e-09
265	0.086263	-0.00580512	0.0075783	4.87127e-07	403861	 3.88931e-09
266	0.0865885	-0.00579011	0.00757685	4.86989e-07	403861	 3.91924e-09
267	0.0869141	-0.00577481	0.00757537	4.86843e-07	403861	 3.9493e-09
268	0.0872396	-0.00575921	0.00757386	4.86689e-07	403861	 3.97949e-09
269	0.0875651	-0.00574332	0.00757232	4.86526e-07	403861	 4.00979e-09
270	0.0878906	-0.00572715	0.00757075	4.86356e-07	403861	 4.04022e-09
271	0.0882161	-0.00571069	0.00756915	4.86178e-07	403861	 4.07077e-09
272	0.0885417	-0.00569395	0.00756753	4.85991e-07	403861	 4.10145e-09
273	0.0888672	-0.00567693	0.00756587	4.85798e-07	403861	 4.13225e-09
274	0.0891927	-0.00565963	0.00756419	4.85596e-07	403861	 4.16318e-09
275	0.0895182	-0.00564205	0.00756248	4.85388e-07	403861	 4.19423e-09
276	0.0898437	-0.0056242	0.00756073	4.85172e-07	403861	 4.22541e-09
277	0.0901693	-0.00560608	0.00755897	4.84949e-07	403861	 4.2567e-09
278	0.0904948	-0.00558769	0.00755717	4.84719e-07	403861	 4.28813e-09
279	0.0908203	-0.00556903	0.00755535	4.84483e-07	403861	 4.31968e-09
280	0.0911458	-0.00555011	0.0075535	4.84239e-07	403861	 4.35135e-09
281	0.0914714	-0.00553093	0.00755162	4.8399e-07	403861	 4.38316e-09
282	0.0917969	-0.00551149	0.00754971	4.83734e-07	403861	 4.41508e-09
283	0.0921224	-0.0054918	0.00754778	4.83472e-07	403861	 4.44713e-09
284	0.0924479	-0.00547185	0.00754582	4.83204e-07	403861	 4.47931e-09
285	0.0927734	-0.00545165	0.00754384	4.8293e-07	403861	 4.51162e-09
286	0.093099	-0.0054312	0.00754183	4.8265e-07	403861	 4.54405e-09
287	0.0934245	-0.00541051	0.00753979	4.82366e-07	403861	 4.5766e-09
288	0.09375	-0.00540518	0.00753773	4.82076e-07	403861	 4.60929e-09
289	0.0940755	-0.00540433	0.00753564	4.8178e-07	403861	 4.6421e-09
290	0.094401	-0.00540338	0.00753352	4.81481e-07	403861	 4.67503e-09
291	0.0947266	-0.00540235	0.00753139	4.81176e-07	403861	 4.7081e-09
292	0.0950521	-0.00540123	0.00752922	4.80867e-07	403861	 4.74129e-09
293	0.0953776	-0.00540001	0.00752703	4.80553e-07	403861	 4.77461e-09
294	0.0957031	-0.0053987	0.00752482	4.80236e-07	403861	 4.80806e-09
295	0.0960286	-0.0053973	0.00752259	4.79914e-07	403861	 4.84163e-09
296	0.0963542	-0.0053958	0.00752032	4.79589e-07	403861	 4.87534e-09
297	0.0966797	-0.00539421	0.00751804	4.79261e-07	403861	 4.90917e-09
298	0.0970052	-0.00539252	0.00751573	4.78929e-07	403861	 4.94313e-09
299	0.0973307	-0.00539074	0.0075134	4.78594e-07	403861	 4.97721e-09
300	0.0976562	-0.00538886	0.00751105	4.78256e-07	403861	 5.01143e-09
301	0.0979818	-0.00538688	0.00750867	4.77915e-07	403861	 5.04578e-09
302	0.0983073	-0.0053848	0.00750628	4.77572e-07	403861	 5.08025e-09
303	0.0986328	-0.00538262	0.00750386	4.77227e-07	403861	 5.11486e-09
304	0.0989583	-0.00538035	0.00750142	4.76879e-07	403861	 5.14959e-09
305	0.0992839	-0.00537797	0.00749895	4.7653e-07	403861	 5.18446e-09
306	0.0996094	-0.00537549	0.00749647	4.76179e-07	403861	 5.21945e-09
307	0.0999349	-0.00537291	0.00749396	4.75827e-07	403861	 5.25457e-09
308	0.10026	-0.00537023	0.00749144	4.75473e-07	403861	 5.28983e-09
309	0.100586	-0.00536745	0.00748889	4.75119e-07	403861	 5.32521e-09
310	0.100911	-0.00536456	0.00748632	4.74763e-07	403861	 5.36073e-09
311	0.101237	-0.00536156	0.00748374	4.74407e-07	403861	 5.39638e-09
312	0.101562	-0.00535847	0.00748113	4.74051e-07	403861	 5.43215e-09
313	0.101888	-0.00535526	0.00747851	4.73694e-07	403861	 5.46806e-09
314	0.102214	-0.00535195	0.00747766	4.73337e-07	403861	 5.5041e-09
315	0.102539	-0.00534853	0.00747974	4.7298e-07	403861	 5.54027e-09
316	0.102865	-0.00534501	0.00748183	4.72624e-07	403861	 5.57658e-09
317	0.10319	-0.00534137	0.00748391	4.72268e-07	403861	 5.61301e-09
318	0.103516	-0.00533763	0.007486	4.71913e-07	403861	 5.64958e-09
319	0.103841	-0.00533378	0.00748809	4.71559e-07	403861	 5.68628e-09
320	0.104167	-0.00532981	0.00749018	4.71206e-07	403861	 5.72312e-09
321	0.104492	-0.00532574	0.00749227	4.70851e-07	403861	 5.76008e-09
322	0.104818	-0.00532155	0.00749436	4.70497e-07	403861	 5.79718e-09
323	0.105143	-0.00531725	0.00749645	4.70145e-07	403861	 5.83442e-09
324	0.105469	-0.00531284	0.00749853	4.69794e-07	403861	 5.87178e-09
325	0.105794	-0.00530832	0.00750062	4.69446e-07	403861	 5.90929e-09
326	0.10612	-0.00530368	0.0075027	4.691e-07	403861	 5.94692e-09
327	0.106445	-0.00529893	0.00750478	4.68757e-07	403861	 5.98469e-09
328	0.106771	-0.00529406	0.00750685	4.68416e-07	403861	 6.02259e-09
329	0.107096	-0.00528907	0.00750893	4.68078e-07	403861	 6.06063e-09
330	0.107422	-0.00528397	0.00751099	4.67743e-07	403861	 6.0988e-09
331	0.107747	-0.00527875	0.00751305	4.67411e-07	403861	 6.13711e-09
332	0.108073	-0.00527342	0.00751511	4.67083e-07	403861	 6.17555e-09
333	0.108398	-0.00526797	0.00751716	4.66757e-07	403861	 6.21413e-09
334	0.108724	-0.00526239	0.0075192	4.66435e-07	403861	 6.25285e-09
335	0.109049	-0.0052567	0.00752124	4.66117e-07	403861	 6.2917e-09
336	0.109375	-0.00525089	0.00752327	4.65802e-07	403861	 6.33069e-09
337	0.109701	-0.00524496	0.00752529	4.65492e-07	403861	 6.36981e-09
338	0.110026	-0.0052389	0.00752731	4.65185e-07	403861	 6.40907e-09
339	0.110352	-0.00523273	0.00752931	4.64882e-07	403861	 6.44847e-09
340	0.110677	-0.00522643	0.00753131	4.64584e-07	403861	 6.488e-09
341	0.111003	-0.00522002	0.00753329	4.6429e-07	403861	 6.52767e-09
342	0.111328	-0.00521347	0.00753526	4.64e-07	403861	 6.56748e-09
343	0.111654	-0.00520681	0.00753723	4.63715e-07	403861	 6.60743e-09
344	0.111979	-0.00520002	0.00753918	4.63435e-07	403861	 6.64751e-09
345	0.112305	-0.0051931	0.00754112	4.63159e-07	403861	 6.68774e-09
346	0.11263	-0.00518606	0.00754305	4.62888e-07	403861	 6.7281e-09
347	0.112956	-0.0051789	0.00754496	4.62621e-07	403861	 6.7686e-09
348	0.113281	-0.00517161	0.00754686	4.6236e-07	403861	 6.80924e-09
349	0.113607	-0.00516419	0.00754875	4.62104e-07	403861	 6.85002e-09
350	0.113932	-0.00515665	0.00755062	4.61853e-07	403861	 6.89093e-09
351	0.114258	-0.00514897	0.00755248	4.61606e-07	403861	 6.93199e-09
352	0.114583	-0.00514117	0.00755432	4.61365e-07	403861	 6.97319e-09
353	0.114909	-0.00513325	0.00755615	4.61129e-07	403861	 7.01453e-09
354	0.115234	-0.00512519	0.00755796	4.60899e-07	403861	 7.05601e-09
355	0.11556	-0.005117	0.00755975	4.60673e-07	403861	 7.09763e-09
356	0.115885	-0.00510869	0.00756153	4.60453e-07	403861	 7.13939e-09
357	0.116211	-0.00510024	0.00756329	4.60238e-07	403861	 7.18129e-09
358	0.116536	-0.00509166	0.00756503	4.60029e-07	403861	 7.22333e-09
359	0.116862	-0.00508296	0.00756675	4.59825e-07	403861	 7.26552e-09
360	0.117187	-0.00507412	0.00756845	4.59626e-07	403861	 7.30785e-09
361	0.117513	-0.00506515	0.00757013	4.59432e-07	403861	 7.35032e-09
362	0.117839	-0.00505604	0.00757179	4.59244e-07	403861	 7.39293e-09
363	0.118164	-0.00504681	0.00757344	4.59061e-07	403861	 7.43568e-09
364	0.11849	-0.00503744	0.00757505	4.58883e-07	403861	 7.47858e-09
365	0.118815	-0.00502794	0.00757665	4.58711e-07	403861	 7.52162e-09
366	0.119141	-0.00501831	0.00757823	4.58544e-07	403861	 7.56481e-09
367	0.119466	-0.00500854	0.00757978	4.58382e-07	403861	 7.60814e-09
368	0.119792	-0.00499864	0.00758131	4.58225e-07	403861	 7.65161e-09
369	0.120117	-0.0049886	0.00758282	4.58073e-07	403861	 7.69522e-09
370	0.120443	-0.00497843	0.0075843	4.57927e-07	403861	 7.73899e-09
371	0.120768	-0.00496812	0.00758576	4.57785e-07	403861	 7.78289e-09
372	0.121094	-0.00495768	0.00758719	4.57648e-07	403861	 7.82694e-09
373	0.121419	-0.0049471	0.00758859	4.57517e-07	403861	 7.87114e-09
374	0.121745	-0.00493639	0.00758998	4.5739e-07	403861	 7.91548e-09
375	0.12207	-0.00492553	0.00759133	4.57268e-07	403861	 7.95997e-09
376	0.122396	-0.00491455	0.00759266	4.5715e-07	403861	 8.00461e-09
377	0.122721	-0.00490342	0.00759396	4.57038e-07	403861	 8.04939e-09
378	0.123047	-0.00489216	0.00759523	4.56929e-07	403861	 8.09432e-09
379	0.123372	-0.00488077	0.00759648	4.56825e-07	403861	 8.13939e-09
380	0.123698	-0.00486923	0.00759769	4.56726e-07	403861	 8.18462e-09
381	0.124023	-0.00485756	0.00759888	4.56631e-07	403861	 8.22999e-09
382	0.124349	-0.00484575	0.00760004	4.5654e-07	403861	 8.27551e-09
383	0.124674	-0.0048338	0.00760116	4.56452e-07	403861	 8.32117e-09
384	0.125	-0.00482171	0.00760226	4.56369e-07	403861	 8.36699e-09
385	0.125326	-0.00480949	0.00760333	4.5629e-07	403861	 8.41295e-09
386	0.125651	-0.00479712	0.00760436	4.56214e-07	403861	 8.45906e-09
387	0.125977	-0.00478462	0.00760536	4.56142e-07	403861	 8.50533e-09
388	0.126302	-0.00477198	0.00760634	4.56074e-07	403861	 8.55174e-09
389	0.126628	-0.0047592	0.00760727	4.56008e-07	403861	 8.5983e-09
390	0.126953	-0.00474628	0.00760818	4.55946e-07	403861	 8.64501e-09
391	0.127279	-0.00473322	0.00760905	4.55887e-07	403861	 8.69188e-09
392	0.127604	-0.00472003	0.00760989	4.55831e-07	403861	 8.73889e-09
393	0.12793	-0.00470669	0.0076107	4.55778e-07	403861	 8.78605e-09
394	0.128255	-0.00469321	0.00761147	4.55728e-07	403861	 8.83337e-09
395	0.128581	-0.0046796	0.0076122	4.5568e-07	403861	 8.88084e-09
396	0.128906	-0.00466584	0.00761291	4.55634e-07	403861	 8.92846e-09
397	0.129232	-0.00465195	0.00761357	4.55591e-07	403861	 8.97623e-09
398	0.129557	-0.00463791	0.0076142	4.5555e-07	403861	 9.02415e-09
399	0.129883	-0.00462374	0.00761479	4.55511e-07	403861	 9.07223e-09
400	0.130208	-0.00460942	0.00761535	4.55473e-07	403861	 9.12046e-09
401	0.130534	-0.00459497	0.00761587	4.55437e-07	403861	 9.16884e-09
402	0.130859	-0.00458038	0.00761635	4.55403e-07	403861	 9.21738e-09
403	0.131185	-0.00456564	0.00761679	4.5537e-07	403861	 9.26607e-09
404	0.13151	-0.00455099	0.0076172	4.55339e-07	403861	 9.31492e-09
405	0.131836	-0.00454332	0.00761757	4.55308e-07	403861	 9.36392e-09
406	0.132161	-0.00453555	0.00761789	4.55279e-07	403861	 9.41308e-09
407	0.132487	-0.00452769	0.00761818	4.5525e-07	403861	 9.46239e-09
408	0.132812	-0.00452355	0.00761843	4.55222e-07	403861	 9.51186e-09
409	0.133138	-0.00453278	0.00761864	4.55194e-07	403861	 9.56148e-09
410	0.133464	-0.00454185	0.00761881	4.55166e-07	403861	 9.61126e-09
411	0.133789	-0.00455076	0.00761894	4.55139e-07	403861	 9.6612e-09
412	0.134115	-0.00455949	0.00761903	4.55112e-07	403861	 9.71129e-09
413	0.13444	-0.00456806	0.00761908	4.55084e-07	403861	 9.76154e-09
414	0.134766	-0.00457646	0.00761909	4.55057e-07	403861	 9.81195e-09
415	0.135091	-0.00458469	0.00761905	4.55028e-07	403861	 9.86251e-09
416	0.135417	-0.00459274	0.00761897	4.55e-07	403861	 9.91324e-09
417	0.135742	-0.00460061	0.00761885	4.5497e-07	403861	 9.96412e-09
418	0.136068	-0.00460831	0.00761869	4.5494e-07	403861	 1.00152e-08
419	0.136393	-0.00461582	0.00761849	4.54908e-07	403861	 1.00664e-08
420	0.136719	-0.00462316	0.00761824	4.54876e-07	403861	 1.01177e-08
421	0.137044	-0.00463031	0.00761795	4.54842e-07	403861	 1.01692e-08
422	0.13737	-0.00463728	0.00761761	4.54807e-07	403861	 1.02209e-08
423	0.137695	-0.00464406	0.00761724	4.5477e-07	403861	 1.02728e-08
424	0.138021	-0.00465065	0.00761681	4.54731e-07	403861	 1.03248e-08
425	0.138346	-0.00465706	0.00761635	4.54691e-07	403861	 1.03769e-08
426	0.138672	-0.00466327	0.00761583	4.54648e-07	403861	 1.04292e-08
427	0.138997	-0.00466929	0.00761528	4.54604e-07	403861	 1.04817e-08
428	0.139323	-0.00467512	0.00761468	4.54557e-07	403861	 1.05344e-08
429	0.139648	-0.00468076	0.00761403	4.54508e-07	403861	 1.05872e-08
430	0.139974	-0.0046862	0.00761334	4.54456e-07	403861	 1.06402e-08
431	0.140299	-0.00469144	0.0076126	4.54402e-07	403861	 1.06933e-08
432	0.140625	-0.00469648	0.00761182	4.54345e-07	403861	 1.07466e-08
433	0.140951	-0.00470132	0.00761099	4.54285e-07	403861	 1.08001e-08
434	0.141276	-0.00470597	0.00761011	4.54222e-07	403861	 1.08537e-08
435	0.141602	-0.00471041	0.00760919	4.54156e-07	403861	 1.09075e-08
436	0.141927	-0.00471464	0.00760822	4.54088e-07	403861	 1.09614e-08
437	0.142253	-0.00471868	0.00760721	4.54015e-07	403861	 1.10156e-08
438	0.142578	-0.00472251	0.00760615	4.5394e-07	403861	 1.10698e-08
439	0.142904	-0.00472613	0.00760504	4.53861e-07	403861	 1.11243e-08
440	0.143229	-0.00472955	0.00760388	4.53779e-07	403861	 1.11789e-08
441	0.143555	-0.00473276	0.00760268	4.53693e-07	403861	 1.12337e-08
442	0.14388	-0.00473576	0.00760142	4.53603e-07	403861	 1.12887e-08
443	0.144206	-0.00473855	0.00760013	4.5351e-07	403861	 1.13438e-08
444	0.144531	-0.00474114	0.00759878	4.53412e-07	403861	 1.13991e-08
445	0.144857	-0.00474351	0.00759738	4.53311e-07	403861	 1.14545e-08
446	0.145182	-0.00474567	0.00759594	4.53206e-07	403861	 1.15101e-08
447	0.145508	-0.00474762	0.00759445	4.53097e-07	403861	 1.15659e-08
448	0.145833	-0.00474936	0.00759291	4.52984e-07	403861	 1.16219e-08
449	0.146159	-0.00475089	0.00759132	4.52867e-07	403861	 1.1678e-08
450	0.146484	-0.0047522	0.00758969	4.52746e-07	403861	 1.17343e-08
451	0.14681	-0.0047533	0.007588	4.5262e-07	403861	 1.17908e-08
452	0.147135	-0.00475418	0.00758627	4.5249e-07	403861	 1.18474e-08
453	0.147461	-0.00475485	0.00758449	4.52356e-07	403861	 1.19042e-08
454	0.147786	-0.00475531	0.00758266	4.52218e-07	403861	 1.19612e-08
455	0.148112	-0.00475555	0.00758078	4.52075e-07	403861	 1.20184e-08
456	0.148437	-0.00475558	0.00757885	4.51928e-07	403861	 1.20757e-08
457	0.148763	-0.00475539	0.00757687	4.51776e-07	403861	 1.21332e-08
458	0.149089	-0.00475498	0.00757484	4.51621e-07	403861	 1.21909e-08
459	0.149414	-0.00475436	0.00757277	4.5146e-07	403861	 1.22487e-08
460	0.14974	-0.00475353	0.00757065	4.51296e-07	403861	 1.23067e-08
461	0.150065	-0.00475248	0.00756847	4.51127e-07	403861	 1.23649e-08
462	0.150391	-0.00475121	0.00756625	4.50953e-07	403861	 1.24233e-08
463	0.150716	-0.00474973	0.00756398	4.50776e-07	403861	 1.24818e-08
464	0.151042	-0.00474804	0.00756166	4.50594e-07	403861	 1.25405e-08
465	0.151367	-0.00474613	0.00755929	4.50407e-07	403861	 1.25994e-08
466	0.151693	-0.004744	0.00755687	4.50216e-07	403861	 1.26585e-08
467	0.152018	-0.00474166	0.0075544	4.50021e-07	403861	 1.27177e-08
468	0.152344	-0.0047391	0.00755188	4.49822e-07	403861	 1.27771e-08
469	0.152669	-0.00473634	0.00754932	4.49619e-07	403861	 1.28367e-08
470	0.152995	-0.00473335	0.0075467	4.49411e-07	403861	 1.28965e-08
471	0.15332	-0.00473016	0.00754404	4.49199e-07	403861	 1.29564e-08
472	0.153646	-0.00472675	0.00754132	4.48984e-07	403861	 1.30166e-08
473	0.153971	-0.00472313	0.00753856	4.48764e-07	403861	 1.30769e-08
474	0.154297	-0.0047193	0.00753575	4.4854e-07	403861	 1.31373e-08
475	0.154622	-0.00471525	0.00753289	4.48313e-07	403861	 1.3198e-08
476	0.154948	-0.004711	0.00752998	4.48081e-07	403861	 1.32588e-08
477	0.155273	-0.00470654	0.00752702	4.47846e-07	403861	 1.33199e-08
478	0.155599	-0.00470186	0.00752402	4.47607e-07	403861	 1.33811e-08
479	0.155924	-0.00469698	0.00752096	4.47365e-07	403861	 1.34424e-08
480	0.15625	-0.00469189	0.00751786	4.47119e-07	403861	 1.3504e-08
481	0.156576	-0.0046866	0.00751471	4.46865e-07	403861	 1.35657e-08
482	0.156901	-0.0046811	0.00751151	4.46607e-07	403861	 1.36276e-08
483	0.157227	-0.00467539	0.00750826	4.46346e-07	403861	 1.36897e-08
484	0.157552	-0.00466948	0.00750497	4.46083e-07	403861	 1.3752e-08
485	0.157878	-0.00466337	0.00750162	4.45816e-07	403861	 1.38145e-08
486	0.158203	-0.00465705	0.00749823	4.45547e-07	403861	 1.38771e-08
487	0.158529	-0.00465053	0.00749479	4.45274e-07	403861	 1.394e-08
488	0.158854	-0.00464382	0.00749131	4.45e-07	403861	 1.4003e-08
489	0.15918	-0.0046369	0.00748777	4.44723e-07	403861	 1.40662e-08
490	0.159505	-0.00462979	0.00748419	4.44443e-07	403861	 1.41295e-08
491	0.159831	-0.00462248	0.00748056	4.44162e-07	403861	 1.41931e-08
492	0.160156	-0.00461498	0.00747689	4.43878e-07	403861	 1.42569e-08
493	0.160482	-0.00460728	0.00747317	4.43592e-07	403861	 1.43208e-08
494	0.160807	-0.00459939	0.0074694	4.43304e-07	403861	 1.43849e-08
495	0.161133	-0.0045913	0.00746559	4.43015e-07	403861	 1.44492e-08
496	0.161458	-0.00458303	0.00746172	4.42724e-07	403861	 1.45137e-08
497	0.161784	-0.00457457	0.00745782	4.42431e-07	403861	 1.45784e-08
498	0.162109	-0.00456592	0.00745387	4.42138e-07	403861	 1.46433e-08
499	0.162435	-0.00455709	0.00744987	4.41843e-07	403861	 1.47083e-08
500	0.16276	-0.00454807	0.00744582	4.41546e-07	403861	 1.47736e-08
501	0.163086	-0.00453888	0.00744174	4.4125e-07	403861	 1.4839e-08
502	0.163411	-0.0045295	0.0074376	4.40952e-07	403861	 1.49046e-08
503	0.163737	-0.00451994	0.00743342	4.40653e-07	403861	 1.49704e-08
504	0.164063	-0.0045102	0.0074292	4.40355e-07	403861	 1.50364e-08
505	0.164388	-0.00450029	0.00742493	4.40056e-07	403861	 1.51026e-08
506	0.164714	-0.0044902	0.00742062	4.39756e-07	403861	 1.5169e-08
507	0.165039	-0.00447994	0.00741627	4.39457e-07	403861	 1.52355e-08
508	0.165365	-0.00446952	0.00741187	4.39158e-07	403861	 1.53023e-08
509	0.16569	-0.00445892	0.00740743	4.38859e-07	403861	 1.53692e-08
510	0.166016	-0.00444816	0.00740294	4.38561e-07	403861	 1.54364e-08
511	0.166341	-0.00443723	0.00739841	4.38263e-07	403861	 1.55037e-08
512	0.166667	-0.00442614	0.00739384	4.37966e-07	403861	 1.55712e-08
513	0.166992	-0.00441488	0.00738923	4.3767e-07	403861	 1.5639e-08
514	0.167318	-0.00440347	0.00738458	4.37375e-07	403861	 1.57069e-08
515	0.167643	-0.0043919	0.00737988	4.37082e-07	403861	 1.5775e-08
516	0.167969	-0.00438018	0.00737514	4.3679e-07	403861	 1.58433e-08
517	0.168294	-0.0043683	0.00737036	4.36499e-07	403861	 1.59117e-08
518	0.16862	-0.00435628	0.00736554	4.3621e-07	403861	 1.59804e-08
519	0.168945	-0.0043441	0.00736068	4.35923e-07	403861	 1.60493e-08
520	0.169271	-0.00433178	0.00735578	4.35638e-07	403861	 1.61184e-08
521	0.169596	-0.00431932	0.00735084	4.35355e-07	403861	 1.61876e-08
522	0.169922	-0.00430671	0.00734586	4.35075e-07	403861	 1.62571e-08
523	0.170247	-0.00429396	0.00734084	4.34797e-07	403861	 1.63268e-08
524	0.170573	-0.00428108	0.00733578	4.34522e-07	403861	 1.63966e-08
525	0.170898	-0.00426806	0.00733068	4.34249e-07	403861	 1.64667e-08
526	0.171224	-0.0042549	0.00732554	4.3398e-07	403861	 1.65369e-08
527	0.171549	-0.0042481	0.00732037	4.33714e-07	403861	 1.66074e-08
528	0.171875	-0.00425364	0.00731516	4.33451e-07	403861	 1.6678e-08
529	0.172201	-0.00425913	0.00730991	4.33191e-07	403861	 1.67489e-08
530	0.172526	-0.00426457	0.00730462	4.32935e-07	403861	 1.68199e-08
531	0.172852	-0.00426996	0.0072993	4.32683e-07	403861	 1.68912e-08
532	0.173177	-0.00427531	0.00729394	4.32434e-07	403861	 1.69626e-08
533	0.173503	-0.0042806	0.00728854	4.3219e-07	403861	 1.70342e-08
534	0.173828	-0.00428583	0.00728311	4.3195e-07	403861	 1.71061e-08
535	0.174154	-0.00429101	0.00727764	4.31713e-07	403861	 1.71781e-08
536	0.174479	-0.00429613	0.00727214	4.31482e-07	403861	 1.72504e-08
537	0.174805	-0.00430119	0.0072666	4.31255e-07	403861	 1.73228e-08
538	0.17513	-0.00430619	0.00726103	4.31032e-07	403861	 1.73954e-08
539	0.175456	-0.00431112	0.00725543	4.30814e-07	403861	 1.74683e-08
540	0.175781	-0.00431599	0.00724979	4.30601e-07	403861	 1.75413e-08
541	0.176107	-0.0043208	0.00724412	4.30394e-07	403861	 1.76146e-08
542	0.176432	-0.00432553	0.00723841	4.30191e-07	403861	 1.7688e-08
543	0.176758	-0.00433019	0.00723267	4.29993e-07	403861	 1.77617e-08
544	0.177083	-0.00433478	0.00722691	4.29801e-07	403861	 1.78355e-08
545	0.177409	-0.0043393	0.0072211	4.29614e-07	403861	 1.79096e-08
546	0.177734	-0.00434374	0.00721527	4.29432e-07	403861	 1.79839e-08
547	0.17806	-0.0043481	0.00720941	4.29257e-07	403861	 1.80583e-08
548	0.178385	-0.00435238	0.00720352	4.29087e-07	403861	 1.8133e-08
548	0.178385	-0.00435238	0.00720352	4.05655e-07	427189	 0.0526179
549	0.178711	-0.00435658	0.00719759	4.055e-07	427189	 0.0526179
550	0.179036	-0.0043607	0.00719164	4.0535e-07	427189	 7.8075e-10
551	0.179362	-0.00436473	0.00718566	4.05205e-07	427189	 7.80776e-10
552	0.179688	-0.00436867	0.00717965	4.05067e-07	427189	 7.8079e-10
553	0.180013	-0.00437253	0.00717361	4.04934e-07	427189	 7.80792e-10
554	0.180339	-0.0043763	0.00716754	4.04807e-07	427189	 7.80783e-10
555	0.180664	-0.00437997	0.00716145	4.04685e-07	427189	 7.80763e-10
556	0.18099	-0.00438356	0.00715532	4.0457e-07	427189	 7.80732e-10
557	0.181315	-0.00438704	0.00714917	4.0446e-07	427189	 7.80691e-10
558	0.181641	-0.00439043	0.007143	4.04356e-07	427189	 7.80639e-10
559	0.181966	-0.00439373	0.0071368	4.04259e-07	427189	 7.80578e-10
560	0.182292	-0.00439692	0.00713057	4.04167e-07	427189	 7.80507e-10
561	0.182617	-0.00440001	0.00712432	4.04081e-07	427189	 7.80426e-10
562	0.182943	-0.004403	0.00711804	4.04002e-07	427189	 7.80337e-10
563	0.183268	-0.00440588	0.00711174	4.03928e-07	427189	 7.80239e-10
564	0.183594	-0.00440866	0.00710541	4.03861e-07	427189	 7.80132e-10
565	0.183919	-0.00441132	0.00709906	4.03799e-07	427189	 7.80017e-10
566	0.184245	-0.00441388	0.00709269	4.03744e-07	427189	 7.79895e-10
567	0.18457	-0.00441633	0.0070863	4.03694e-07	427189	 7.79765e-10
568	0.184896	-0.00441866	0.00707988	4.03651e-07	427189	 7.79629e-10
569	0.185221	-0.00442089	0.00707344	4.03614e-07	427189	 7.79485e-10
570	0.185547	-0.00442299	0.00706698	4.03583e-07	427189	 7.79335e-10
571	0.185872	-0.00442498	0.0070605	4.03557e-07	427189	 7.79179e-10
572	0.186198	-0.00442685	0.007054	4.03538e-07	427189	 7.79017e-10
573	0.186523	-0.0044286	0.00704748	4.03524e-07	427189	 7.7885e-10
574	0.186849	-0.00443023	0.00704094	4.03517e-07	427189	 7.78678e-10
575	0.187174	-0.00443173	0.00703437	4.03515e-07	427189	 7.78501e-10
576	0.1875	-0.00443311	0.0070278	4.03519e-07	427189	 7.7832e-10
577	0.187826	-0.00443437	0.0070212	4.03528e-07	427189	 7.78135e-10
578	0.188151	-0.0044355	0.00701458	4.03544e-07	427189	 7.77947e-10
579	0.188477	-0.0044365	0.00700795	4.03565e-07	427189	 7.77755e-10
580	0.188802	-0.00443737	0.0070013	4.03591e-07	427189	 7.7756e-10
581	0.189128	-0.00443811	0.00699463	4.03623e-07	427189	 7.77363e-10
582	0.189453	-0.00443871	0.00698795	4.0366e-07	427189	 7.77164e-10
583	0.189779	-0.00443919	0.00698125	4.03702e-07	427189	 7.76963e-10
584	0.190104	-0.00443953	0.00697453	4.0375e-07	427189	 7.76761e-10
585	0.19043	-0.00443973	0.00696781	4.03802e-07	427189	 7.76557e-10
586	0.190755	-0.0044398	0.00696106	4.0386e-07	427189	 7.76353e-10
587	0.191081	-0.00443972	0.0069543	4.03922e-07	427189	 7.76149e-10
588	0.191406	-0.00443951	0.00694753	4.0399e-07	427189	 7.75945e-10
589	0.191732	-0.00443916	0.00694075	4.04062e-07	427189	 7.75742e-10
590	0.192057	-0.00443867	0.00693395	4.04138e-07	427189	 7.75539e-10
591	0.192383	-0.00443803	0.00692714	4.04219e-07	427189	 7.75338e-10
592	0.192708	-0.00443725	0.00692032	4.04304e-07	427189	 7.75139e-10
593	0.193034	-0.00443792	0.00691348	4.04393e-07	427189	 7.74942e-10
594	0.193359	-0.0044533	0.00690664	4.04487e-07	427189	 7.74747e-10
595	0.193685	-0.00446838	0.00689978	4.04584e-07	427189	 7.74555e-10
596	0.19401	-0.00448315	0.00689292	4.04685e-07	427189	 7.74366e-10
597	0.194336	-0.00449761	0.00688604	4.0479e-07	427189	 7.74182e-10
598	0.194661	-0.00451177	0.00687916	4.04898e-07	427189	 7.74001e-10
599	0.194987	-0.00452561	0.00687226	4.0501e-07	427189	 7.73824e-10
600	0.195313	-0.00453914	0.00686536	4.05125e-07	427189	 7.73653e-10
601	0.195638	-0.00455235	0.00685845	4.05243e-07	427189	 7.73487e-10
602	0.195964	-0.00456525	0.00685153	4.05364e-07	427189	 7.73326e-10
603	0.196289	-0.00457783	0.00684461	4.05487e-07	427189	 7.73172e-10
604	0.196615	-0.00459009	0.00683767	4.05613e-07	427189	 7.73024e-10
605	0.19694	-0.00460203	0.00683073	4.05742e-07	427189	 7.72882e-10
606	0.197266	-0.00461364	0.00682379	4.05873e-07	427189	 7.72748e-10
607	0.197591	-0.00462493	0.00681683	4.06006e-07	427189	 7.72622e-10
608	0.197917	-0.0046359	0.00680988	4.06141e-07	427189	 7.72504e-10
609	0.198242	-0.00464653	0.00680292	4.06278e-07	427189	 7.72394e-10
610	0.198568	-0.00465684	0.00679595	4.06416e-07	427189	 7.72293e-10
611	0.198893	-0.00466681	0.00678898	4.06556e-07	427189	 7.72201e-10
612	0.199219	-0.00467646	0.006782	4.06697e-07	427189	 7.72118e-10
613	0.199544	-0.00468577	0.00677502	4.06839e-07	427189	 7.72046e-10
614	0.19987	-0.00469475	0.00676804	4.06982e-07	427189	 7.71984e-10
615	0.200195	-0.00470339	0.00676106	4.07126e-07	427189	 7.71932e-10
616	0.200521	-0.0047117	0.00675407	4.0727e-07	427189	 7.71892e-10
617	0.200846	-0.00471967	0.00674708	4.07415e-07	427189	 7.71863e-10
618	0.201172	-0.00472731	0.00674009	4.0756e-07	427189	 7.71846e-10
619	0.201497	-0.0047346	0.0067331	4.07705e-07	427189	 7.71841e-10
620	0.201823	-0.00474155	0.00672611	4.0785e-07	427189	 7.71849e-10
621	0.202148	-0.00474817	0.00671912	4.07995e-07	427189	 7.7187e-10
622	0.202474	-0.00475444	0.00671212	4.08139e-07	427189	 7.71904e-10
623	0.202799	-0.00476037	0.00670513	4.08282e-07	427189	 7.71952e-10
624	0.203125	-0.00476596	0.00669814	4.08425e-07	427189	 7.72013e-10
625	0.203451	-0.0047712	0.00669115	4.08567e-07	427189	 7.72089e-10
626	0.203776	-0.0047761	0.00668416	4.08707e-07	427189	 7.7218e-10
627	0.204102	-0.00478066	0.00667717	4.08847e-07	427189	 7.72286e-10
628	0.204427	-0.00478487	0.00667019	4.08984e-07	427189	 7.72407e-10
629	0.204753	-0.00478874	0.0066632	4.0912e-07	427189	 7.72544e-10
630	0.205078	-0.00479226	0.00665622	4.09254e-07	427189	 7.72696e-10
631	0.205404	-0.00479544	0.00664924	4.09386e-07	427189	 7.72866e-10
632	0.205729	-0.00479826	0.00664227	4.09516e-07	427189	 7.73051e-10
633	0.206055	-0.00480075	0.0066353	4.09644e-07	427189	 7.73254e-10
634	0.20638	-0.00480288	0.00662833	4.09769e-07	427189	 7.73475e-10
635	0.206706	-0.00480467	0.00662226	4.09891e-07	427189	 7.73712e-10
636	0.207031	-0.00480612	0.00661841	4.10011e-07	427189	 7.73968e-10
637	0.207357	-0.00480721	0.00661454	4.10127e-07	427189	 7.74242e-10
638	0.207682	-0.00480796	0.00661063	4.1024e-07	427189	 7.74534e-10
639	0.208008	-0.00480837	0.00660669	4.1035e-07	427189	 7.74845e-10
640	0.208333	-0.00480842	0.00660271	4.10457e-07	427189	 7.75175e-10
641	0.208659	-0.00480814	0.00659871	4.10554e-07	427189	 7.75525e-10
642	0.208984	-0.0048075	0.00659466	4.10648e-07	427189	 7.75894e-10
643	0.20931	-0.00480652	0.00659059	4.10738e-07	427189	 7.76283e-10
644	0.209635	-0.0048052	0.00658648	4.10824e-07	427189	 7.76692e-10
645	0.209961	-0.00480353	0.00658233	4.10906e-07	427189	 7.77121e-10
646	0.210286	-0.00480739	0.00657815	4.10984e-07	427189	 7.77571e-10
647	0.210612	-0.00482265	0.00657394	4.11057e-07	427189	 7.78041e-10
648	0.210938	-0.00483786	0.00656969	4.11126e-07	427189	 7.78533e-10
649	0.211263	-0.00485301	0.0065654	4.1119e-07	427189	 7.79045e-10
650	0.211589	-0.00486811	0.00656109	4.11249e-07	427189	 7.7958e-10
651	0.211914	-0.00488316	0.00655673	4.11303e-07	427189	 7.80135e-10
652	0.21224	-0.00489815	0.00655234	4.11352e-07	427189	 7.80713e-10
653	0.212565	-0.00491308	0.00654792	4.11396e-07	427189	 7.81313e-10
654	0.212891	-0.00492796	0.00654346	4.11435e-07	427189	 7.81934e-10
655	0.213216	-0.00494277	0.00653896	4.11468e-07	427189	 7.82579e-10
656	0.213542	-0.00495753	0.00653443	4.11496e-07	427189	 7.83245e-10
657	0.213867	-0.00497222	0.00652986	4.11518e-07	427189	 7.83935e-10
658	0.214193	-0.00498685	0.00652526	4.11535e-07	427189	 7.84647e-10
659	0.214518	-0.00500142	0.00652062	4.11546e-07	427189	 7.85382e-10
660	0.214844	-0.00501592	0.00651594	4.1155e-07	427189	 7.8614e-10
661	0.215169	-0.00503036	0.00651123	4.11549e-07	427189	 7.86922e-10
662	0.215495	-0.00504473	0.00650648	4.11542e-07	427189	 7.87727e-10
663	0.21582	-0.00505903	0.0065017	4.11528e-07	427189	 7.88555e-10
664	0.216146	-0.00507326	0.00649688	4.11509e-07	427189	 7.89407e-10
665	0.216471	-0.00508742	0.00649202	4.11483e-07	427189	 7.90282e-10
666	0.216797	-0.00510151	0.00648713	4.1145e-07	427189	 7.91181e-10
667	0.217122	-0.00511553	0.0064822	4.11411e-07	427189	 7.92105e-10
668	0.217448	-0.00512948	0.00647723	4.11366e-07	427189	 7.93052e-10
669	0.217773	-0.00514335	0.00647223	4.11314e-07	427189	 7.94023e-10
670	0.218099	-0.00515714	0.00646718	4.11256e-07	427189	 7.95018e-10
671	0.218424	-0.00517086	0.00646211	4.1119e-07	427189	 7.96037e-10
672	0.21875	-0.0051845	0.00645699	4.11118e-07	427189	 7.9708e-10
673	0.219076	-0.00519807	0.00645184	4.1104e-07	427189	 7.98147e-10
674	0.219401	-0.00521155	0.00644665	4.10954e-07	427189	 7.99239e-10
675	0.219727	-0.00522496	0.00644143	4.10862e-07	427189	 8.00354e-10
676	0.220052	-0.00523828	0.00643617	4.10763e-07	427189	 8.01494e-10
677	0.220378	-0.00525153	0.00643087	4.10657e-07	427189	 8.02658e-10
678	0.220703	-0.00526469	0.00642553	4.10544e-07	427189	 8.03847e-10
679	0.221029	-0.00527777	0.00642016	4.10425e-07	427189	 8.05059e-10
680	0.221354	-0.00529076	0.00641475	4.10298e-07	427189	 8.06296e-10
681	0.22168	-0.00530367	0.0064093	4.10165e-07	427189	 8.07557e-10
682	0.222005	-0.00531649	0.00640382	4.10024e-07	427189	 8.08842e-10
683	0.222331	-0.00532922	0.0063983	4.09877e-07	427189	 8.10151e-10
684	0.222656	-0.00534187	0.00639274	4.09723e-07	427189	 8.11484e-10
685	0.222982	-0.00535443	0.00638715	4.09562e-07	427189	 8.12841e-10
686	0.223307	-0.0053669	0.00638152	4.09394e-07	427189	 8.14222e-10
687	0.223633	-0.00537928	0.00637585	4.0922e-07	427189	 8.15627e-10
688	0.223958	-0.00539157	0.00637014	4.09038e-07	427189	 8.17056e-10
689	0.224284	-0.00540377	0.0063644	4.0885e-07	427189	 8.18509e-10
690	0.224609	-0.00541587	0.00635863	4.08655e-07	427189	 8.19985e-10
691	0.224935	-0.00542788	0.00635281	4.08454e-07	427189	 8.21484e-10
692	0.22526	-0.0054398	0.00634696	4.08245e-07	427189	 8.23007e-10
693	0.225586	-0.00545163	0.00634107	4.08031e-07	427189	 8.24554e-10
694	0.225911	-0.00546336	0.00633515	4.0781e-07	427189	 8.26124e-10
695	0.226237	-0.00547499	0.00632919	4.07582e-07	427189	 8.27716e-10
696	0.226563	-0.00548653	0.00632319	4.07348e-07	427189	 8.29332e-10
697	0.226888	-0.00549797	0.00631716	4.07107e-07	427189	 8.30971e-10
698	0.227214	-0.00550931	0.00631109	4.06861e-07	427189	 8.32632e-10
699	0.227539	-0.00552056	0.00630499	4.06608e-07	427189	 8.34317e-10
700	0.227865	-0.0055317	0.00629885	4.06349e-07	427189	 8.36023e-10
701	0.22819	-0.00554275	0.00629267	4.06084e-07	427189	 8.37752e-10
702	0.228516	-0.0055537	0.00628646	4.05813e-07	427189	 8.39503e-10
703	0.228841	-0.00556454	0.00628021	4.05536e-07	427189	 8.41276e-10
704	0.229167	-0.00557529	0.00627393	4.05253e-07	427189	 8.43072e-10
705	0.229492	-0.00558593	0.00626761	4.04965e-07	427189	 8.44888e-10
706	0.229818	-0.00559647	0.00626126	4.04672e-07	427189	 8.46727e-10
707	0.230143	-0.00560691	0.00625487	4.04373e-07	427189	 8.48587e-10
708	0.230469	-0.00561724	0.00624845	4.04068e-07	427189	 8.50468e-10
709	0.230794	-0.00562747	0.00624199	4.03758e-07	427189	 8.5237e-10
710	0.23112	-0.0056376	0.0062355	4.03444e-07	427189	 8.54293e-10
711	0.231445	-0.00564762	0.00622897	4.03124e-07	427189	 8.56236e-10
712	0.231771	-0.00565754	0.00622241	4.02799e-07	427189	 8.58201e-10
713	0.232096	-0.00566735	0.00621582	4.0247e-07	427189	 8.60185e-10
714	0.232422	-0.00567706	0.00620919	4.02136e-07	427189	 8.6219e-10
715	0.232747	-0.00568666	0.00620253	4.01798e-07	427189	 8.64214e-10
716	0.233073	-0.00569615	0.00619583	4.01456e-07	427189	 8.66259e-10
717	0.233398	-0.00570553	0.0061891	4.01109e-07	427189	 8.68323e-10
718	0.233724	-0.00571481	0.00618234	4.00758e-07	427189	 8.70406e-10
719	0.234049	-0.00572398	0.00617554	4.00403e-07	427189	 8.72508e-10
720	0.234375	-0.00573304	0.00616871	4.00045e-07	427189	 8.7463e-10
721	0.234701	-0.005742	0.00616185	3.99683e-07	427189	 8.7677e-10
722	0.235026	-0.00575084	0.00615495	3.99318e-07	427189	 8.78928e-10
723	0.235352	-0.00575958	0.00614802	3.98949e-07	427189	 8.81105e-10
724	0.235677	-0.00576821	0.00614107	3.98577e-07	427189	 8.833e-10
725	0.236003	-0.00577672	0.00613407	3.98203e-07	427189	 8.85513e-10
726	0.236328	-0.00578513	0.00612705	3.97825e-07	427189	 8.87744e-10
727	0.236654	-0.00579343	0.00612	3.97445e-07	427189	 8.89992e-10
728	0.236979	-0.00580161	0.00611291	3.97062e-07	427189	 8.92258e-10
729	0.237305	-0.00580969	0.00610579	3.96677e-07	427189	 8.9454e-10
730	0.23763	-0.00581765	0.00609864	3.9629e-07	427189	 8.9684e-10
731	0.237956	-0.00582551	0.00609146	3.95902e-07	427189	 8.99156e-10
732	0.238281	-0.00583325	0.00608425	3.95511e-07	427189	 9.01488e-10
733	0.238607	-0.00584089	0.00607702	3.95119e-07	427189	 9.03837e-10
734	0.238932	-0.00584841	0.00606975	3.94725e-07	427189	 9.06202e-10
735	0.239258	-0.00585582	0.00606245	3.9433e-07	427189	 9.08582e-10
736	0.239583	-0.00586311	0.00605512	3.93934e-07	427189	 9.10978e-10
737	0.239909	-0.0058703	0.00604776	3.93537e-07	427189	 9.1339e-10
738	0.240234	-0.00587737	0.00604037	3.93139e-07	427189	 9.15817e-10
739	0.24056	-0.00588434	0.00603296	3.92741e-07	427189	 9.18258e-10
740	0.240885	-0.00589119	0.00602551	3.92343e-07	427189	 9.20714e-10
741	0.241211	-0.00589792	0.00601804	3.91944e-07	427189	 9.23185e-10
742	0.241536	-0.00590455	0.00601054	3.91545e-07	427189	 9.25671e-10
743	0.241862	-0.00591106	0.00600301	3.91147e-07	427189	 9.2817e-10
744	0.242188	-0.00591747	0.00599545	3.90749e-07	427189	 9.30683e-10
745	0.242513	-0.00592376	0.00598787	3.90351e-07	427189	 9.3321e-10
746	0.242839	-0.00592993	0.00598026	3.89955e-07	427189	 9.35751e-10
747	0.243164	-0.005936	0.00597263	3.89559e-07	427189	 9.38304e-10
748	0.24349	-0.00594195	0.00596496	3.89164e-07	427189	 9.40871e-10
749	0.243815	-0.00594779	0.00595727	3.8877e-07	427189	 9.43451e-10
750	0.244141	-0.00595352	0.00594956	3.88378e-07	427189	 9.46044e-10
751	0.244466	-0.00595914	0.00594182	3.87988e-07	427189	 9.48649e-10
752	0.244792	-0.00596465	0.00593405	3.87599e-07	427189	 9.51266e-10
753	0.245117	-0.00597004	0.00592626	3.87213e-07	427189	 9.53896e-10
754	0.245443	-0.00597533	0.00591845	3.86828e-07	427189	 9.56538e-10
755	0.245768	-0.0059805	0.00591061	3.86446e-07	427189	 9.59191e-10
756	0.246094	-0.00598556	0.00590275	3.86066e-07	427189	 9.61856e-10
757	0.246419	-0.00599051	0.00589486	3.85689e-07	427189	 9.64533e-10
758	0.246745	-0.00599534	0.00588695	3.85315e-07	427189	 9.6722e-10
759	0.24707	-0.00600007	0.00587902	3.84944e-07	427189	 9.69919e-10
760	0.247396	-0.00600469	0.00587106	3.84576e-07	427189	 9.72629e-10
761	0.247721	-0.00600919	0.00586309	3.84211e-07	427189	 9.75349e-10
762	0.248047	-0.00601359	0.00585509	3.8385e-07	427189	 9.7808e-10
763	0.248372	-0.00601788	0.00584706	3.83492e-07	427189	 9.80822e-10
764	0.248698	-0.00602205	0.00583902	3.83138e-07	427189	 9.83573e-10
765	0.249023	-0.00602612	0.00583095	3.82788e-07	427189	 9.86335e-10
766	0.249349	-0.00603008	0.00582287	3.82442e-07	427189	 9.89107e-10
767	0.249674	-0.00603392	0.00581476	3.82101e-07	427189	 9.91888e-10
768	0.25	-0.00603766	0.00580664	3.81763e-07	427189	 9.94679e-10
769	0.250326	-0.00604129	0.00579849	3.8143e-07	427189	 9.9748e-10
770	0.250651	-0.00604482	0.00579032	3.81102e-07	427189	 1.00029e-09
771	0.250977	-0.00604823	0.00578214	3.80779e-07	427189	 1.00311e-09
772	0.251302	-0.00605154	0.00577394	3.8046e-07	427189	 1.00594e-09
773	0.251628	-0.00605474	0.00576811	3.80146e-07	427189	 1.00877e-09
774	0.251953	-0.00605783	0.00576263	3.79838e-07	427189	 1.01162e-09
775	0.252279	-0.00606082	0.00575716	3.79534e-07	427189	 1.01448e-09
776	0.252604	-0.0060637	0.00575169	3.79236e-07	427189	 1.01734e-09
777	0.25293	-0.00606647	0.00574622	3.78944e-07	427189	 1.02021e-09
778	0.253255	-0.00606914	0.00574075	3.78657e-07	427189	 1.02309e-09
779	0.253581	-0.0060717	0.00573528	3.78375e-07	427189	 1.02598e-09
780	0.253906	-0.00607416	0.00572981	3.781e-07	427189	 1.02888e-09
781	0.254232	-0.00607652	0.00572434	3.7783e-07	427189	 1.03178e-09
782	0.254557	-0.00607877	0.00571888	3.77566e-07	427189	 1.03469e-09
783	0.254883	-0.00608092	0.00571341	3.77308e-07	427189	 1.03761e-09
784	0.255208	-0.00608296	0.00570794	3.77056e-07	427189	 1.04054e-09
785	0.255534	-0.0060849	0.00570247	3.76811e-07	427189	 1.04348e-09
786	0.255859	-0.00608674	0.00569699	3.76571e-07	427189	 1.04642e-09
787	0.256185	-0.00608848	0.00569152	3.76338e-07	427189	 1.04937e-09
788	0.25651	-0.00609011	0.00568604	3.76111e-07	427189	 1.05233e-09
789	0.256836	-0.00609165	0.00568056	3.7589e-07	427189	 1.05529e-09
790	0.257161	-0.00609309	0.00567508	3.75676e-07	427189	 1.05827e-09
791	0.257487	-0.00609442	0.0056696	3.75469e-07	427189	 1.06125e-09
792	0.257813	-0.00609566	0.00566411	3.75267e-07	427189	 1.06423e-09
793	0.258138	-0.00609679	0.00565861	3.75073e-07	427189	 1.06723e-09
794	0.258464	-0.00609783	0.00565312	3.74885e-07	427189	 1.07023e-09
795	0.258789	-0.00609878	0.00564762	3.74703e-07	427189	 1.07324e-09
796	0.259115	-0.00609962	0.00564211	3.74528e-07	427189	 1.07625e-09
797	0.25944	-0.00610037	0.0056366	3.7436e-07	427189	 1.07927e-09
798	0.259766	-0.00610102	0.00563109	3.74198e-07	427189	 1.0823e-09
799	0.260091	-0.00610157	0.00562556	3.74043e-07	427189	 1.08533e-09
800	0.260417	-0.00610203	0.00562004	3.73894e-07	427189	 1.08838e-09
801	0.260742	-0.0061024	0.0056145	3.73745e-07	427189	 1.09142e-09
802	0.261068	-0.00610267	0.00560896	3.73603e-07	427189	 1.09448e-09
803	0.261393	-0.00610285	0.00560341	3.73467e-07	427189	 1.09754e-09
804	0.261719	-0.00610294	0.00559786	3.73339e-07	427189	 1.10061e-09
805	0.262044	-0.00610293	0.0055923	3.73217e-07	427189	 1.10368e-09
806	0.26237	-0.00610283	0.00558672	3.73101e-07	427189	 1.10676e-09
807	0.262695	-0.00610265	0.00558115	3.72992e-07	427189	 1.10985e-09
808	0.263021	-0.00610237	0.00557556	3.7289e-07	427189	 1.11294e-09
809	0.263346	-0.006102	0.00556996	3.72794e-07	427189	 1.11604e-09
810	0.263672	-0.00610154	0.00556436	3.72705e-07	427189	 1.11915e-09
811	0.263997	-0.00610099	0.00555874	3.72622e-07	427189	 1.12226e-09
812	0.264323	-0.00610036	0.00555311	3.72545e-07	427189	 1.12538e-09
813	0.264648	-0.00609964	0.00554748	3.72475e-07	427189	 1.12851e-09
814	0.264974	-0.00609883	0.00554183	3.72411e-07	427189	 1.13164e-09
815	0.265299	-0.00609794	0.00553617	3.72353e-07	427189	 1.13478e-09
816	0.265625	-0.00609696	0.00553051	3.72301e-07	427189	 1.13793e-09
817	0.265951	-0.00609589	0.00552483	3.72255e-07	427189	 1.14108e-09
818	0.266276	-0.00609474	0.00551913	3.72214e-07	427189	 1.14424e-09
819	0.266602	-0.00609351	0.00551343	3.7218e-07	427189	 1.1474e-09
820	0.266927	-0.0060922	0.00550771	3.72151e-07	427189	 1.15057e-09
821	0.267253	-0.0060908	0.00550198	3.72127e-07	427189	 1.15375e-09
822	0.267578	-0.00608932	0.00549624	3.72109e-07	427189	 1.15694e-09
823	0.267904	-0.00608777	0.00549049	3.72097e-07	427189	 1.16013e-09
824	0.268229	-0.00608613	0.00548472	3.72089e-07	427189	 1.16332e-09
825	0.268555	-0.00608441	0.00547893	3.72087e-07	427189	 1.16653e-09
826	0.26888	-0.00608261	0.00547313	3.72089e-07	427189	 1.16974e-09
827	0.269206	-0.00608074	0.00546732	3.72096e-07	427189	 1.17296e-09
828	0.269531	-0.00607879	0.00546149	3.72109e-07	427189	 1.17618e-09
829	0.269857	-0.00607676	0.00545565	3.72125e-07	427189	 1.17941e-09
830	0.270182	-0.00607466	0.00544979	3.72146e-07	427189	 1.18265e-09
831	0.270508	-0.00607248	0.00544392	3.72172e-07	427189	 1.1859e-09
832	0.270833	-0.00607022	0.00543802	3.72201e-07	427189	 1.18915e-09
833	0.271159	-0.0060679	0.00543212	3.72235e-07	427189	 1.19241e-09
834	0.271484	-0.0060655	0.00542619	3.72272e-07	427189	 1.19567e-09
835	0.27181	-0.00606302	0.00542025	3.72314e-07	427189	 1.19895e-09
836	0.272135	-0.00606048	0.00541429	3.72358e-07	427189	 1.20223e-09
837	0.272461	-0.00605787	0.00540832	3.72407e-07	427189	 1.20551e-09
838	0.272786	-0.00605518	0.00540232	3.72458e-07	427189	 1.20881e-09
839	0.273112	-0.00605243	0.00539631	3.72513e-07	427189	 1.21211e-09
840	0.273438	-0.0060496	0.00539028	3.72571e-07	427189	 1.21542e-09
841	0.273763	-0.00604671	0.00538423	3.72631e-07	427189	 1.21874e-09
842	0.274089	-0.00604375	0.00537816	3.72694e-07	427189	 1.22206e-09
843	0.274414	-0.00604073	0.00537207	3.7276e-07	427189	 1.22539e-09
844	0.27474	-0.00603763	0.00536596	3.72828e-07	427189	 1.22873e-09
845	0.275065	-0.00603448	0.00535983	3.72899e-07	427189	 1.23208e-09
846	0.275391	-0.00603126	0.00535368	3.72971e-07	427189	 1.23543e-09
847	0.275716	-0.00602797	0.00534751	3.73045e-07	427189	 1.2388e-09
848	0.276042	-0.00602462	0.00534133	3.73121e-07	427189	 1.24217e-09
849	0.276367	-0.00602121	0.00533511	3.73199e-07	427189	 1.24555e-09
850	0.276693	-0.00601774	0.00532888	3.73278e-07	427189	 1.24893e-09
851	0.277018	-0.00601421	0.00532263	3.73358e-07	427189	 1.25233e-09
852	0.277344	-0.00601062	0.00531635	3.7344e-07	427189	 1.25573e-09
853	0.277669	-0.00600696	0.00531006	3.73522e-07	427189	 1.25914e-09
854	0.277995	-0.00600325	0.00530374	3.73605e-07	427189	 1.26256e-09
855	0.27832	-0.00599948	0.0052974	3.73689e-07	427189	 1.26599e-09
856	0.278646	-0.00599566	0.00529103	3.73773e-07	427189	 1.26943e-09
857	0.278971	-0.00599177	0.00528464	3.73858e-07	427189	 1.27288e-09
858	0.279297	-0.00598784	0.00527823	3.73943e-07	427189	 1.27633e-09
859	0.279622	-0.00598384	0.0052718	3.74027e-07	427189	 1.27979e-09
860	0.279948	-0.00597979	0.00526534	3.74112e-07	427189	 1.28327e-09
861	0.280273	-0.00597569	0.00525886	3.74196e-07	427189	 1.28675e-09
862	0.280599	-0.00597154	0.00525236	3.7428e-07	427189	 1.29024e-09
863	0.280924	-0.00596733	0.00524583	3.74363e-07	427189	 1.29374e-09
864	0.28125	-0.00596307	0.00523927	3.74446e-07	427189	 1.29725e-09
865	0.281576	-0.00595876	0.00523269	3.74527e-07	427189	 1.30076e-09
866	0.281901	-0.0059544	0.00522609	3.74608e-07	427189	 1.30429e-09
867	0.282227	-0.00594999	0.00521946	3.74688e-07	427189	 1.30783e-09
868	0.282552	-0.00594553	0.0052128	3.74766e-07	427189	 1.31137e-09
869	0.282878	-0.00594103	0.00520612	3.74842e-07	427189	 1.31493e-09
870	0.283203	-0.00593647	0.00519942	3.74917e-07	427189	 1.3185e-09
871	0.283529	-0.00593187	0.00519269	3.74991e-07	427189	 1.32207e-09
872	0.283854	-0.00592723	0.00518593	3.75062e-07	427189	 1.32566e-09
873	0.28418	-0.00592253	0.00517914	3.75132e-07	427189	 1.32925e-09
874	0.284505	-0.0059178	0.00517233	3.75199e-07	427189	 1.33286e-09
875	0.284831	-0.00591302	0.0051655	3.75264e-07	427189	 1.33647e-09
876	0.285156	-0.00590819	0.00515863	3.75327e-07	427189	 1.3401e-09
877	0.285482	-0.00590333	0.00515174	3.75388e-07	427189	 1.34373e-09
878	0.285807	-0.00589842	0.00514483	3.75446e-07	427189	 1.34738e-09
879	0.286133	-0.00589347	0.00513788	3.75501e-07	427189	 1.35104e-09
880	0.286458	-0.00588848	0.00513091	3.75553e-07	427189	 1.3547e-09
881	0.286784	-0.00588345	0.00512391	3.75603e-07	427189	 1.35838e-09
882	0.287109	-0.00587838	0.00511688	3.75649e-07	427189	 1.36207e-09
883	0.287435	-0.00587327	0.00510982	3.75693e-07	427189	 1.36577e-09
884	0.28776	-0.00586812	0.00510274	3.75733e-07	427189	 1.36948e-09
885	0.288086	-0.00586294	0.00509563	3.7577e-07	427189	 1.3732e-09
886	0.288411	-0.00585772	0.00508849	3.75803e-07	427189	 1.37693e-09
887	0.288737	-0.00585246	0.00508132	3.75833e-07	427189	 1.38068e-09
888	0.289063	-0.00584717	0.00507413	3.7586e-07	427189	 1.38443e-09
889	0.289388	-0.00584184	0.0050669	3.75883e-07	427189	 1.3882e-09
890	0.289714	-0.00583648	0.00505965	3.75902e-07	427189	 1.39197e-09
891	0.290039	-0.00583108	0.00505236	3.75918e-07	427189	 1.39576e-09
892	0.290365	-0.00582565	0.00504505	3.7593e-07	427189	 1.39956e-09
893	0.29069	-0.00582019	0.00503771	3.75937e-07	427189	 1.40337e-09
894	0.291016	-0.0058147	0.00503034	3.75941e-07	427189	 1.4072e-09
895	0.291341	-0.00580918	0.00502295	3.75941e-07	427189	 1.41103e-09
896	0.291667	-0.00580362	0.00501552	3.75937e-07	427189	 1.41488e-09
897	0.291992	-0.00579804	0.00500806	3.75929e-07	427189	 1.41873e-09
898	0.292318	-0.00579242	0.00500057	3.75916e-07	427189	 1.4226e-09
899	0.292643	-0.00578678	0.00499306	3.759e-07	427189	 1.42649e-09
900	0.292969	-0.00578111	0.00498551	3.75879e-07	427189	 1.43038e-09
901	0.293294	-0.00577541	0.00497794	3.75854e-07	427189	 1.43428e-09
902	0.29362	-0.00576968	0.00497033	3.75824e-07	427189	 1.4382e-09
903	0.293945	-0.00576393	0.0049627	3.7579e-07	427189	 1.44213e-09
904	0.294271	-0.00575815	0.00495504	3.75752e-07	427189	 1.44607e-09
905	0.294596	-0.00575234	0.00494734	3.7571e-07	427189	 1.45003e-09
906	0.294922	-0.00574651	0.00493962	3.75663e-07	427189	 1.45399e-09
907	0.295247	-0.00574065	0.00493187	3.75612e-07	427189	 1.45797e-09
908	0.295573	-0.00573478	0.00492408	3.75557e-07	427189	 1.46196e-09
909	0.295898	-0.00572887	0.00491627	3.75497e-07	427189	 1.46596e-09
910	0.296224	-0.00572295	0.00490843	3.75432e-07	427189	 1.46998e-09
911	0.296549	-0.005717	0.00490056	3.75364e-07	427189	 1.47401e-09
912	0.296875	-0.00571103	0.00489266	3.75291e-07	427189	 1.47805e-09
913	0.297201	-0.00570504	0.00488472	3.75213e-07	427189	 1.4821e-09
914	0.297526	-0.00569903	0.00487676	3.75132e-07	427189	 1.48617e-09
915	0.297852	-0.00569299	0.00486877	3.75046e-07	427189	 1.49024e-09
916	0.298177	-0.00568694	0.00487743	3.74955e-07	427189	 1.49434e-09
917	0.298503	-0.00568087	0.00490167	3.74861e-07	427189	 1.49844e-09
918	0.298828	-0.00567477	0.0049253	3.74762e-07	427189	 1.50256e-09
919	0.299154	-0.00566866	0.00494831	3.74659e-07	427189	 1.50668e-09
920	0.299479	-0.00566254	0.0049707	3.74552e-07	427189	 1.51083e-09
921	0.299805	-0.00565639	0.00499248	3.74441e-07	427189	 1.51498e-09
922	0.30013	-0.00565023	0.00501365	3.74325e-07	427189	 1.51915e-09
923	0.300456	-0.00564405	0.00503421	3.74206e-07	427189	 1.52333e-09
924	0.300781	-0.00563785	0.00505415	3.74083e-07	427189	 1.52752e-09
925	0.301107	-0.00563164	0.00507347	3.73956e-07	427189	 1.53173e-09
926	0.301432	-0.00562541	0.00509219	3.73825e-07	427189	 1.53595e-09
927	0.301758	-0.00561916	0.0051103	3.7369e-07	427189	 1.54018e-09
928	0.302083	-0.00561291	0.00512779	3.73551e-07	427189	 1.54442e-09
929	0.302409	-0.00560663	0.00514468	3.73409e-07	427189	 1.54868e-09
930	0.302734	-0.00560035	0.00516096	3.73264e-07	427189	 1.55295e-09
931	0.30306	-0.00559405	0.00517663	3.73114e-07	427189	 1.55723e-09
932	0.303385	-0.00558773	0.00519169	3.72962e-07	427189	 1.56153e-09
933	0.303711	-0.00558141	0.00520615	3.72806e-07	427189	 1.56584e-09
934	0.304036	-0.00557507	0.00522	3.72647e-07	427189	 1.57016e-09
935	0.304362	-0.00556872	0.00523325	3.72484e-07	427189	 1.5745e-09
936	0.304687	-0.00556236	0.0052459	3.72319e-07	427189	 1.57884e-09
937	0.305013	-0.00555598	0.00525794	3.7215e-07	427189	 1.58321e-09
938	0.305339	-0.0055496	0.00526939	3.71979e-07	427189	 1.58758e-09
939	0.305664	-0.0055432	0.00528023	3.71805e-07	427189	 1.59197e-09
940	0.30599	-0.0055368	0.00529048	3.71629e-07	427189	 1.59637e-09
941	0.306315	-0.00553038	0.00530013	3.71449e-07	427189	 1.60078e-09
942	0.306641	-0.00552395	0.00530919	3.71268e-07	427189	 1.6052e-09
943	0.306966	-0.00551752	0.00531765	3.71083e-07	427189	 1.60964e-09
944	0.307292	-0.00551107	0.00532552	3.70897e-07	427189	 1.61409e-09
945	0.307617	-0.00550462	0.0053328	3.70709e-07	427189	 1.61856e-09
946	0.307943	-0.00549816	0.00533948	3.70518e-07	427189	 1.62303e-09
947	0.308268	-0.00549169	0.00534558	3.70326e-07	427189	 1.62752e-09
948	0.308594	-0.00548521	0.0053511	3.70132e-07	427189	 1.63203e-09
949	0.308919	-0.00547873	0.00535603	3.69936e-07	427189	 1.63654e-09
950	0.309245	-0.00547223	0.00536037	3.69738e-07	427189	 1.64107e-09
951	0.30957	-0.00546573	0.00536413	3.69539e-07	427189	 1.64561e-09
952	0.309896	-0.00545922	0.00536732	3.69339e-07	427189	 1.65016e-09
953	0.310221	-0.00545271	0.00536992	3.69138e-07	427189	 1.65473e-09
954	0.310547	-0.00544619	0.00537195	3.68936e-07	427189	 1.65931e-09
955	0.310872	-0.00543966	0.00537341	3.68733e-07	427189	 1.6639e-09
956	0.311198	-0.00543313	0.00537429	3.68528e-07	427189	 1.6685e-09
957	0.311523	-0.00542659	0.0053746	3.68324e-07	427189	 1.67312e-09
958	0.311849	-0.00542005	0.00537434	3.68119e-07	427189	 1.67775e-09
959	0.312174	-0.0054135	0.00537352	3.67913e-07	427189	 1.68239e-09
960	0.3125	-0.00540695	0.00537213	3.67707e-07	427189	 1.68704e-09
961	0.312826	-0.00540039	0.00537018	3.675e-07	427189	 1.69171e-09
962	0.313151	-0.00539382	0.00536767	3.67292e-07	427189	 1.69639e-09
963	0.313477	-0.00538725	0.0053646	3.67084e-07	427189	 1.70108e-09
964	0.313802	-0.00538068	0.00536097	3.66877e-07	427189	 1.70578e-09
965	0.314128	-0.0053741	0.00535679	3.6667e-07	427189	 1.71049e-09
966	0.314453	-0.00536752	0.00535206	3.66464e-07	427189	 1.71522e-09
967	0.314779	-0.00536094	0.00534678	3.66258e-07	427189	 1.71996e-09
968	0.315104	-0.00535435	0.00534096	3.66053e-07	427189	 1.72471e-09
969	0.31543	-0.00534776	0.00533459	3.65849e-07	427189	 1.72947e-09
970	0.315755	-0.00534116	0.00532768	3.65646e-07	427189	 1.73425e-09
971	0.316081	-0.00533457	0.00532023	3.65444e-07	427189	 1.73903e-09
972	0.316406	-0.00532796	0.00531224	3.65243e-07	427189	 1.74383e-09
973	0.316732	-0.00532136	0.00530372	3.65043e-07	427189	 1.74864e-09
974	0.317057	-0.00531475	0.00529466	3.64845e-07	427189	 1.75347e-09
975	0.317383	-0.00530814	0.00528508	3.64649e-07	427189	 1.7583e-09
976	0.317708	-0.00530153	0.00527497	3.64454e-07	427189	 1.76314e-09
977	0.318034	-0.00529492	0.00526434	3.64261e-07	427189	 1.768e-09
978	0.318359	-0.0052883	0.00525319	3.6407e-07	427189	 1.77287e-09
979	0.318685	-0.00528168	0.00524152	3.63882e-07	427189	 1.77775e-09
980	0.31901	-0.00527506	0.00522934	3.63695e-07	427189	 1.78264e-09
981	0.319336	-0.00526844	0.00521664	3.63511e-07	427189	 1.78754e-09
982	0.319661	-0.00526181	0.00520344	3.63329e-07	427189	 1.79246e-09
983	0.319987	-0.00525518	0.00518972	3.6315e-07	427189	 1.79738e-09
984	0.320312	-0.00524855	0.00517551	3.62973e-07	427189	 1.80232e-09
985	0.320638	-0.00524192	0.0051608	3.62799e-07	427189	 1.80727e-09
986	0.320964	-0.00523529	0.00514559	3.62628e-07	427189	 1.81222e-09
987	0.321289	-0.00522866	0.00512988	3.6246e-07	427189	 1.81719e-09
988	0.321615	-0.00522202	0.00511369	3.62295e-07	427189	 1.82217e-09
989	0.32194	-0.00521539	0.00509701	3.62134e-07	427189	 1.82716e-09
990	0.322266	-0.00520875	0.00507984	3.61975e-07	427189	 1.83216e-09
991	0.322591	-0.00520211	0.00506219	3.6182e-07	427189	 1.83718e-09
992	0.322917	-0.00519547	0.00504407	3.61668e-07	427189	 1.8422e-09
993	0.323242	-0.00518883	0.00502547	3.6152e-07	427189	 1.84723e-09
994	0.323568	-0.00518219	0.0050064	3.61376e-07	427189	 1.85228e-09
995	0.323893	-0.00517554	0.00498687	3.61235e-07	427189	 1.85733e-09
996	0.324219	-0.0051689	0.00496687	3.61098e-07	427189	 1.86239e-09
997	0.324544	-0.00516225	0.00494641	3.60964e-07	427189	 1.86747e-09
998	0.32487	-0.0051556	0.0049255	3.60835e-07	427189	 1.87255e-09
999	0.325195	-0.00514896	0.00490413	3.6071e-07	427189	 1.87765e-09
1000	0.325521	-0.00514231	0.00488231	3.60589e-07	427189	 1.88275e-09
1001	0.325846	-0.00513566	0.00486005	3.60472e-07	427189	 1.88787e-09
1002	0.326172	-0.00512901	0.00483734	3.60359e-07	427189	 1.893e-09
1003	0.326497	-0.00512236	0.0048142	3.6025e-07	427189	 1.89813e-09
1004	0.326823	-0.0051157	0.00479062	3.60146e-07	427189	 1.90328e-09
1005	0.327148	-0.00510905	0.00476661	3.60046e-07	427189	 1.90843e-09
1006	0.327474	-0.0051024	0.00474217	3.59951e-07	427189	 1.91359e-09
1007	0.327799	-0.00509574	0.00471731	3.5986e-07	427189	 1.91877e-09
1008	0.328125	-0.00508909	0.00469203	3.59774e-07	427189	 1.92395e-09
1009	0.328451	-0.00508243	0.00466634	3.59692e-07	427189	 1.92914e-09
1010	0.328776	-0.00507577	0.00464024	3.59615e-07	427189	 1.93435e-09
1011	0.329102	-0.00506911	0.00461372	3.59542e-07	427189	 1.93956e-09
1012	0.329427	-0.00506245	0.00458681	3.59474e-07	427189	 1.94478e-09
1013	0.329753	-0.00505579	0.00455949	3.59411e-07	427189	 1.95001e-09
1014	0.330078	-0.00504913	0.00453178	3.59352e-07	427189	 1.95525e-09
1015	0.330404	-0.00504247	0.00450368	3.59299e-07	427189	 1.9605e-09
1016	0.330729	-0.00503581	0.00447519	3.59249e-07	427189	 1.96575e-09
1017	0.331055	-0.00502914	0.00444632	3.59205e-07	427189	 1.97102e-09
1018	0.33138	-0.00502248	0.00441708	3.59165e-07	427189	 1.9763e-09
1019	0.331706	-0.00501581	0.00438745	3.59131e-07	427189	 1.98158e-09
1020	0.332031	-0.00500914	0.00435746	3.59101e-07	427189	 1.98687e-09
1021	0.332357	-0.00500247	0.0043271	3.59075e-07	427189	 1.99218e-09
1022	0.332682	-0.00499581	0.00429638	3.59055e-07	427189	 1.99749e-09
1023	0.333008	-0.00498913	0.0042653	3.59039e-07	427189	 2.0028e-09
1024	0.333333	-0.00498246	0.00423388	3.59028e-07	427189	 2.00813e-09
1025	0.333659	-0.00497579	0.0042021	3.59021e-07	427189	 2.01347e-09
1026	0.333984	-0.00496912	0.00416998	3.59019e-07	427189	 2.01881e-09
1027	0.33431	-0.00496244	0.00413752	3.59022e-07	427189	 2.02417e-09
1028	0.334635	-0.00495576	0.00410472	3.5903e-07	427189	 2.02953e-09
1029	0.334961	-0.00494909	0.00407159	3.59042e-07	427189	 2.0349e-09
1030	0.335286	-0.00494275	0.00403814	3.59059e-07	427189	 2.04027e-09
1031	0.335612	-0.00493665	0.00400437	3.5908e-07	427189	 2.04566e-09
1032	0.335937	-0.00493054	0.00397028	3.59106e-07	427189	 2.05105e-09
1033	0.336263	-0.00492443	0.00393588	3.59136e-07	427189	 2.05646e-09
1034	0.336589	-0.00491832	0.00390117	3.59171e-07	427189	 2.06187e-09
1035	0.336914	-0.0049122	0.00386616	3.5921e-07	427189	 2.06728e-09
1036	0.33724	-0.00490607	0.00383085	3.59253e-07	427189	 2.07271e-09
1037	0.337565	-0.00489995	0.00379525	3.59301e-07	427189	 2.07814e-09
1038	0.337891	-0.00489382	0.00379013	3.59352e-07	427189	 2.08358e-09
1039	0.338216	-0.00488769	0.00379041	3.59408e-07	427189	 2.08903e-09
1040	0.338542	-0.00488156	0.00379067	3.59468e-07	427189	 2.09449e-09
1041	0.338867	-0.00487542	0.00379093	3.59532e-07	427189	 2.09995e-09
1042	0.339193	-0.00486929	0.00379118	3.596e-07	427189	 2.10543e-09
1043	0.339518	-0.00486317	0.00379142	3.59671e-07	427189	 2.11091e-09
1044	0.339844	-0.00486272	0.00379165	3.59747e-07	427189	 2.11639e-09
1045	0.340169	-0.00487133	0.00379187	3.59826e-07	427189	 2.12189e-09
1046	0.340495	-0.00487988	0.00379207	3.59909e-07	427189	 2.12739e-09
1047	0.34082	-0.00488835	0.00379227	3.59995e-07	427189	 2.1329e-09
1048	0.341146	-0.00489676	0.00379246	3.60084e-07	427189	 2.13842e-09
1049	0.341471	-0.00490509	0.00379265	3.60178e-07	427189	 2.14394e-09
1050	0.341797	-0.00491335	0.00379282	3.60274e-07	427189	 2.14947e-09
1051	0.342122	-0.00492154	0.00379298	3.60373e-07	427189	 2.15501e-09
1052	0.342448	-0.00492966	0.00379313	3.60476e-07	427189	 2.16056e-09
1053	0.342773	-0.0049377	0.00379328	3.60582e-07	427189	 2.16611e-09
1054	0.343099	-0.00494566	0.00379341	3.6069e-07	427189	 2.17167e-09
1055	0.343424	-0.00495354	0.00379354	3.60801e-07	427189	 2.17724e-09
1056	0.34375	-0.00496135	0.00379365	3.60916e-07	427189	 2.18282e-09
1057	0.344076	-0.00496907	0.00379376	3.61032e-07	427189	 2.1884e-09
1058	0.344401	-0.00497671	0.00379386	3.61151e-07	427189	 2.19399e-09
1059	0.344727	-0.00498427	0.00379395	3.61273e-07	427189	 2.19958e-09
1060	0.345052	-0.00499174	0.00379403	3.61397e-07	427189	 2.20519e-09
1061	0.345378	-0.00499912	0.0037941	3.61523e-07	427189	 2.2108e-09
1062	0.345703	-0.00500642	0.00379416	3.61651e-07	427189	 2.21641e-09
1063	0.346029	-0.00501363	0.00379422	3.61781e-07	427189	 2.22204e-09
1064	0.346354	-0.00502076	0.00379426	3.61913e-07	427189	 2.22767e-09
1065	0.34668	-0.00502779	0.0037943	3.62047e-07	427189	 2.23331e-09
1066	0.347005	-0.00503472	0.00379433	3.62182e-07	427189	 2.23895e-09
1067	0.347331	-0.00504157	0.00379435	3.62319e-07	427189	 2.2446e-09
1068	0.347656	-0.00504832	0.00379436	3.62458e-07	427189	 2.25026e-09
1069	0.347982	-0.00505498	0.00379437	3.62597e-07	427189	 2.25593e-09
1070	0.348307	-0.00506154	0.00379436	3.62738e-07	427189	 2.2616e-09
1071	0.348633	-0.005068	0.00379435	3.62881e-07	427189	 2.26728e-09
1072	0.348958	-0.00507436	0.00379433	3.63024e-07	427189	 2.27297e-09
1073	0.349284	-0.00508062	0.0037943	3.63168e-07	427189	 2.27866e-09
1074	0.349609	-0.00508679	0.00379427	3.63312e-07	427189	 2.28436e-09
1075	0.349935	-0.00509285	0.00379422	3.63458e-07	427189	 2.29007e-09
1076	0.35026	-0.0050988	0.00379417	3.63604e-07	427189	 2.29578e-09
1077	0.350586	-0.00510465	0.00379411	3.6375e-07	427189	 2.3015e-09
1078	0.350911	-0.0051104	0.00379404	3.63897e-07	427189	 2.30723e-09
1079	0.351237	-0.00511604	0.00379397	3.64044e-07	427189	 2.31296e-09
1080	0.351562	-0.00512157	0.00379389	3.64192e-07	427189	 2.3187e-09
1081	0.351888	-0.005127	0.0037938	3.64339e-07	427189	 2.32445e-09
1082	0.352214	-0.00513231	0.0037937	3.64486e-07	427189	 2.33021e-09
1083	0.352539	-0.00513751	0.0037936	3.64633e-07	427189	 2.33597e-09
1084	0.352865	-0.0051426	0.00379349	3.6478e-07	427189	 2.34174e-09
1085	0.35319	-0.00514758	0.00379337	3.64926e-07	427189	 2.34751e-09
1086	0.353516	-0.00515245	0.00379324	3.65072e-07	427189	 2.35329e-09
1087	0.353841	-0.0051572	0.00379311	3.65217e-07	427189	 2.35908e-09
1088	0.354167	-0.00516183	0.00379297	3.65362e-07	427189	 2.36488e-09
1089	0.354492	-0.00516635	0.00379282	3.65505e-07	427189	 2.37068e-09
1090	0.354818	-0.00517075	0.00379267	3.65648e-07	427189	 2.37649e-09
1091	0.355143	-0.00517504	0.00379251	3.6579e-07	427189	 2.38231e-09
1092	0.355469	-0.0051792	0.00379235	3.65931e-07	427189	 2.38813e-09
1093	0.355794	-0.00518324	0.00379218	3.66071e-07	427189	 2.39396e-09
1094	0.35612	-0.00518716	0.003792	3.66209e-07	427189	 2.3998e-09
1095	0.356445	-0.00519096	0.00379181	3.66346e-07	427189	 2.40565e-09
1096	0.356771	-0.00519464	0.00379162	3.66482e-07	427189	 2.4115e-09
1097	0.357096	-0.00519819	0.00379198	3.66616e-07	427189	 2.41736e-09
1098	0.357422	-0.00520162	0.00379276	3.66748e-07	427189	 2.42322e-09
1099	0.357747	-0.00520492	0.00379352	3.66879e-07	427189	 2.4291e-09
1100	0.358073	-0.00520809	0.00379426	3.67008e-07	427189	 2.43498e-09
1101	0.358398	-0.00521114	0.003795	3.67135e-07	427189	 2.44087e-09
1102	0.358724	-0.00521406	0.00379572	3.6726e-07	427189	 2.44676e-09
1103	0.359049	-0.00521685	0.00379642	3.67384e-07	427189	 2.45266e-09
1104	0.359375	-0.00521951	0.00379712	3.67505e-07	427189	 2.45857e-09
1105	0.359701	-0.00522204	0.0037978	3.67624e-07	427189	 2.46449e-09
1106	0.360026	-0.00522444	0.00379846	3.67741e-07	427189	 2.47041e-09
1107	0.360352	-0.00522671	0.00379912	3.67855e-07	427189	 2.47635e-09
1108	0.360677	-0.00522884	0.00379976	3.67968e-07	427189	 2.48229e-09
1109	0.361003	-0.00523085	0.00380038	3.68077e-07	427189	 2.48823e-09
1110	0.361328	-0.00523271	0.00380099	3.68185e-07	427189	 2.49419e-09
1111	0.361654	-0.00523444	0.00380159	3.6829e-07	427189	 2.50015e-09
1112	0.361979	-0.00523604	0.00380217	3.68392e-07	427189	 2.50612e-09
1113	0.362305	-0.0052375	0.00380274	3.68492e-07	427189	 2.5121e-09
1114	0.36263	-0.00523883	0.0038033	3.68589e-07	427189	 2.51808e-09
1115	0.362956	-0.00524001	0.00380384	3.68683e-07	427189	 2.52407e-09
1116	0.363281	-0.00524106	0.00380437	3.68775e-07	427189	 2.53007e-09
1117	0.363607	-0.00524197	0.00380488	3.68863e-07	427189	 2.53608e-09
1118	0.363932	-0.00524274	0.00380538	3.68949e-07	427189	 2.5421e-09
1119	0.364258	-0.00524337	0.00380586	3.69032e-07	427189	 2.54812e-09
1120	0.364583	-0.00524386	0.00380634	3.69112e-07	427189	 2.55415e-09
1121	0.364909	-0.00524421	0.00380679	3.6918e-07	427189	 2.5602e-09
1122	0.365234	-0.00524441	0.00380723	3.69245e-07	427189	 2.56624e-09
1123	0.36556	-0.00524448	0.00380766	3.69308e-07	427189	 2.5723e-09
1124	0.365885	-0.0052444	0.00380808	3.69367e-07	427189	 2.57837e-09
1125	0.366211	-0.00524418	0.00380848	3.69424e-07	427189	 2.58444e-09
1126	0.366536	-0.00524381	0.00380886	3.69478e-07	427189	 2.59052e-09
1127	0.366862	-0.0052433	0.00380932	3.69529e-07	427189	 2.59661e-09
1128	0.367187	-0.00524265	0.00381129	3.69577e-07	427189	 2.60271e-09
1129	0.367513	-0.00524185	0.00381324	3.69622e-07	427189	 2.60882e-09
1130	0.367839	-0.0052409	0.00381518	3.69665e-07	427189	 2.61493e-09
1131	0.368164	-0.00523981	0.0038171	3.69704e-07	427189	 2.62106e-09
1132	0.36849	-0.00523857	0.003819	3.6974e-07	427189	 2.62719e-09
1133	0.368815	-0.00523719	0.00382088	3.69773e-07	427189	 2.63333e-09
1134	0.369141	-0.00523566	0.00382275	3.69804e-07	427189	 2.63948e-09
1135	0.369466	-0.00523398	0.0038246	3.69831e-07	427189	 2.64564e-09
1136	0.369792	-0.00523215	0.00382643	3.69855e-07	427189	 2.65181e-09
1137	0.370117	-0.00523017	0.00382825	3.69877e-07	427189	 2.65799e-09
1138	0.370443	-0.00522805	0.00383004	3.69895e-07	427189	 2.66417e-09
1139	0.370768	-0.00522578	0.00383182	3.6991e-07	427189	 2.67037e-09
1140	0.371094	-0.00522336	0.00383358	3.69922e-07	427189	 2.67658e-09
1141	0.371419	-0.00522078	0.00383532	3.69931e-07	427189	 2.68279e-09
1142	0.371745	-0.00521806	0.00383704	3.69938e-07	427189	 2.68902e-09
1143	0.37207	-0.00521519	0.00383875	3.69941e-07	427189	 2.69525e-09
1144	0.372396	-0.00521217	0.00384043	3.69941e-07	427189	 2.70149e-09
1145	0.372721	-0.005209	0.0038421	3.69938e-07	427189	 2.70775e-09
1146	0.373047	-0.00520567	0.00384375	3.69932e-07	427189	 2.71401e-09
1147	0.373372	-0.0052022	0.00384538	3.69924e-07	427189	 2.72028e-09
1148	0.373698	-0.00519858	0.00384699	3.69912e-07	427189	 2.72656e-09
1149	0.374023	-0.0051948	0.00384858	3.69898e-07	427189	 2.73286e-09
1150	0.374349	-0.00519087	0.00385015	3.6988e-07	427189	 2.73916e-09
1151	0.374674	-0.00518679	0.0038517	3.6986e-07	427189	 2.74547e-09
1152	0.375	-0.00518256	0.00385323	3.69837e-07	427189	 2.7518e-09
1153	0.375326	-0.00517818	0.00385474	3.69811e-07	427189	 2.75813e-09
1154	0.375651	-0.00517365	0.00385624	3.69783e-07	427189	 2.76447e-09
1155	0.375977	-0.00516896	0.00385771	3.69751e-07	427189	 2.77083e-09
1156	0.376302	-0.00516412	0.00385916	3.69717e-07	427189	 2.77719e-09
1157	0.376628	-0.00515913	0.00386059	3.6968e-07	427189	 2.78357e-09
1158	0.376953	-0.00515399	0.003862	3.69641e-07	427189	 2.78995e-09
1159	0.377279	-0.00514869	0.00386339	3.69599e-07	427189	 2.79635e-09
1160	0.377604	-0.00514325	0.00386477	3.69554e-07	427189	 2.80276e-09
1161	0.37793	-0.00513765	0.00386612	3.69507e-07	427189	 2.80918e-09
1162	0.378255	-0.0051319	0.00386745	3.69458e-07	427189	 2.81561e-09
1163	0.378581	-0.00512599	0.00386875	3.69406e-07	427189	 2.82205e-09
1164	0.378906	-0.00511994	0.00387004	3.69351e-07	427189	 2.82851e-09
1165	0.379232	-0.00511373	0.00387131	3.69294e-07	427189	 2.83497e-09
1166	0.379557	-0.00510737	0.00387256	3.69235e-07	427189	 2.84145e-09
1167	0.379883	-0.00510086	0.00387378	3.69174e-07	427189	 2.84793e-09
1168	0.380208	-0.0050942	0.00387499	3.6911e-07	427189	 2.85443e-09
1169	0.380534	-0.00508738	0.00387617	3.69044e-07	427189	 2.86094e-09
1170	0.380859	-0.00508042	0.00387733	3.68976e-07	427189	 2.86747e-09
1171	0.381185	-0.0050733	0.00387847	3.68906e-07	427189	 2.874e-09
1172	0.38151	-0.00506603	0.00387959	3.68834e-07	427189	 2.88055e-09
1173	0.381836	-0.00505861	0.00388069	3.6876e-07	427189	 2.88711e-09
1174	0.382161	-0.00505104	0.00388177	3.68684e-07	427189	 2.89368e-09
1175	0.382487	-0.00504332	0.00388282	3.68606e-07	427189	 2.90027e-09
1176	0.382812	-0.00503545	0.00388386	3.68526e-07	427189	 2.90686e-09
1177	0.383138	-0.00502743	0.00388487	3.68445e-07	427189	 2.91347e-09
1178	0.383464	-0.00501926	0.00388586	3.68361e-07	427189	 2.92009e-09
1179	0.383789	-0.00501094	0.00388683	3.68276e-07	427189	 2.92673e-09
1180	0.384115	-0.00500247	0.00388778	3.6819e-07	427189	 2.93338e-09
1181	0.38444	-0.00499385	0.0038887	3.68101e-07	427189	 2.94004e-09
1182	0.384766	-0.00498508	0.00388961	3.68012e-07	427189	 2.94671e-09
1183	0.385091	-0.00497616	0.00389049	3.67921e-07	427189	 2.9534e-09
1184	0.385417	-0.0049671	0.00389135	3.67828e-07	427189	 2.9601e-09
1185	0.385742	-0.00495788	0.00389219	3.67734e-07	427189	 2.96682e-09
1186	0.386068	-0.00494852	0.003893	3.67639e-07	427189	 2.97354e-09
1187	0.386393	-0.00493902	0.0038938	3.67542e-07	427189	 2.98029e-09
1188	0.386719	-0.00492936	0.00389457	3.67444e-07	427189	 2.98704e-09
1189	0.387044	-0.00491956	0.00389532	3.67345e-07	427189	 2.99381e-09
1190	0.38737	-0.00490962	0.00390012	3.67246e-07	427189	 3.00059e-09
1191	0.387695	-0.00489953	0.00390482	3.67144e-07	427189	 3.00739e-09
1192	0.388021	-0.00488929	0.00390926	3.67042e-07	427189	 3.0142e-09
1193	0.388346	-0.00487891	0.00391344	3.66939e-07	427189	 3.02103e-09
1194	0.388672	-0.00486838	0.00391737	3.66836e-07	427189	 3.02787e-09
1195	0.388997	-0.00485772	0.00392104	3.66731e-07	427189	 3.03473e-09
1196	0.389323	-0.0048469	0.00392445	3.66625e-07	427189	 3.0416e-09
1197	0.389648	-0.00483595	0.0039276	3.66519e-07	427189	 3.04848e-09
1198	0.389974	-0.00482485	0.00393049	3.66412e-07	427189	 3.05538e-09
1199	0.390299	-0.00481361	0.00393312	3.66305e-07	427189	 3.0623e-09
1200	0.390625	-0.00480223	0.00393549	3.66197e-07	427189	 3.06923e-09
1201	0.390951	-0.00479071	0.00393759	3.66088e-07	427189	 3.07618e-09
1202	0.391276	-0.00477905	0.00393942	3.65979e-07	427189	 3.08314e-09
1203	0.391602	-0.00476725	0.00394099	3.65869e-07	427189	 3.09011e-09
1204	0.391927	-0.00475532	0.00394229	3.65759e-07	427189	 3.09711e-09
1205	0.392253	-0.00474324	0.00394333	3.65649e-07	427189	 3.10412e-09
1206	0.392578	-0.00473103	0.0039441	3.65538e-07	427189	 3.11114e-09
1207	0.392904	-0.00471868	0.00394459	3.65427e-07	427189	 3.11818e-09
1208	0.393229	-0.00470619	0.00394482	3.65316e-07	427189	 3.12524e-09
1209	0.393555	-0.00469356	0.00394478	3.65204e-07	427189	 3.13231e-09
1210	0.39388	-0.00468081	0.00394447	3.65093e-07	427189	 3.1394e-09
1211	0.394206	-0.00466791	0.00394389	3.64981e-07	427189	 3.14651e-09
1212	0.394531	-0.00465489	0.00394303	3.64869e-07	427189	 3.15363e-09
1213	0.394857	-0.00464173	0.0039419	3.64758e-07	427189	 3.16077e-09
1214	0.395182	-0.00462844	0.0039405	3.64646e-07	427189	 3.16793e-09
1215	0.395508	-0.00461502	0.00393883	3.64534e-07	427189	 3.1751e-09
1216	0.395833	-0.00460146	0.00393688	3.64422e-07	427189	 3.18229e-09
1217	0.396159	-0.00458778	0.00393466	3.64311e-07	427189	 3.1895e-09
1218	0.396484	-0.00457396	0.00394264	3.64199e-07	427189	 3.19673e-09
1219	0.39681	-0.00456002	0.00397214	3.64088e-07	427189	 3.20397e-09
1220	0.397135	-0.00454595	0.00400227	3.63977e-07	427189	 3.21124e-09
1221	0.397461	-0.00453176	0.00403164	3.63866e-07	427189	 3.21852e-09
1222	0.397786	-0.00451743	0.00406025	3.63756e-07	427189	 3.22582e-09
1223	0.398112	-0.00450299	0.00408811	3.63645e-07	427189	 3.23313e-09
1224	0.398437	-0.00448841	0.00411521	3.63535e-07	427189	 3.24047e-09
1225	0.398763	-0.00447372	0.00414156	3.63426e-07	427189	 3.24782e-09
1226	0.399089	-0.0044589	0.00416715	3.63317e-07	427189	 3.25519e-09
1227	0.399414	-0.00444396	0.00419199	3.63208e-07	427189	 3.26258e-09
1228	0.39974	-0.00442889	0.00421607	3.63099e-07	427189	 3.26999e-09
1229	0.400065	-0.00441371	0.0042394	3.62991e-07	427189	 3.27742e-09
1230	0.400391	-0.00439841	0.00426198	3.62883e-07	427189	 3.28487e-09
1231	0.400716	-0.00438299	0.00428381	3.62776e-07	427189	 3.29234e-09
1232	0.401042	-0.00436745	0.00430488	3.6267e-07	427189	 3.29983e-09
1233	0.401367	-0.00435179	0.00432521	3.62563e-07	427189	 3.30733e-09
1234	0.401693	-0.00433602	0.00434478	3.62458e-07	427189	 3.31486e-09
1235	0.402018	-0.00432014	0.00436361	3.62352e-07	427189	 3.32241e-09
1236	0.402344	-0.00430414	0.00438169	3.62248e-07	427189	 3.32998e-09
1237	0.402669	-0.00428802	0.00439903	3.62144e-07	427189	 3.33756e-09
1238	0.402995	-0.0042718	0.00441562	3.6204e-07	427189	 3.34517e-09
1239	0.40332	-0.00425546	0.00443147	3.61937e-07	427189	 3.3528e-09
1240	0.403646	-0.00423902	0.00444657	3.61835e-07	427189	 3.36045e-09
1241	0.403971	-0.00422246	0.00446094	3.61733e-07	427189	 3.36812e-09
1242	0.404297	-0.0042058	0.00447456	3.61631e-07	427189	 3.37581e-09
1243	0.404622	-0.00418903	0.00448745	3.61531e-07	427189	 3.38352e-09
1244	0.404948	-0.00417215	0.0044996	3.61431e-07	427189	 3.39126e-09
1245	0.405273	-0.00416938	0.00451102	3.61331e-07	427189	 3.39901e-09
1246	0.405599	-0.00416781	0.00452171	3.61232e-07	427189	 3.40679e-09
1247	0.405924	-0.00416622	0.00453167	3.61134e-07	427189	 3.41459e-09
1248	0.40625	-0.00416462	0.00454089	3.61036e-07	427189	 3.42241e-09
1249	0.406576	-0.00416299	0.0045494	3.60939e-07	427189	 3.43026e-09
1250	0.406901	-0.00416134	0.00455717	3.60843e-07	427189	 3.43812e-09
1251	0.407227	-0.00415966	0.00456423	3.60747e-07	427189	 3.44601e-09
1252	0.407552	-0.00415796	0.00457056	3.60652e-07	427189	 3.45392e-09
1253	0.407878	-0.00415624	0.00457618	3.60557e-07	427189	 3.46186e-09
1254	0.408203	-0.00415449	0.00458108	3.60463e-07	427189	 3.46982e-09
1255	0.408529	-0.00415271	0.00458527	3.6037e-07	427189	 3.4778e-09
1256	0.408854	-0.0041509	0.00458874	3.60277e-07	427189	 3.4858e-09
1257	0.40918	-0.00414907	0.00459151	3.60185e-07	427189	 3.49383e-09
1258	0.409505	-0.0041472	0.00459357	3.60094e-07	427189	 3.50188e-09
1259	0.409831	-0.00414531	0.00459493	3.60003e-07	427189	 3.50996e-09
1260	0.410156	-0.00414338	0.00459559	3.59912e-07	427189	 3.51806e-09
1261	0.410482	-0.00414142	0.00459556	3.59822e-07	427189	 3.52618e-09
1262	0.410807	-0.00413943	0.00459482	3.59733e-07	427189	 3.53433e-09
1263	0.411133	-0.00413741	0.0045934	3.59645e-07	427189	 3.54251e-09
1264	0.411458	-0.00413535	0.00459128	3.59557e-07	427189	 3.55071e-09
1265	0.411784	-0.00413325	0.00458848	3.59469e-07	427189	 3.55893e-09
1266	0.412109	-0.00413112	0.004585	3.59382e-07	427189	 3.56718e-09
1267	0.412435	-0.00412895	0.00458084	3.59296e-07	427189	 3.57546e-09
1268	0.41276	-0.00412674	0.004576	3.5921e-07	427189	 3.58376e-09
1269	0.413086	-0.00412449	0.00457049	3.59125e-07	427189	 3.59208e-09
1270	0.413411	-0.00412221	0.00456431	3.5904e-07	427189	 3.60044e-09
1271	0.413737	-0.00411988	0.00455746	3.58956e-07	427189	 3.60881e-09
1272	0.414062	-0.00411751	0.00454995	3.58872e-07	427189	 3.61722e-09
1273	0.414388	-0.0041151	0.00454178	3.58789e-07	427189	 3.62565e-09
1274	0.414714	-0.00411265	0.00453296	3.58706e-07	427189	 3.63411e-09
1275	0.415039	-0.00411015	0.00452348	3.58624e-07	427189	 3.6426e-09
1276	0.415365	-0.00410761	0.00451336	3.58543e-07	427189	 3.65111e-09
1277	0.41569	-0.00410502	0.00450259	3.58461e-07	427189	 3.65965e-09
1278	0.416016	-0.00410238	0.00449118	3.58381e-07	427189	 3.66822e-09
1279	0.416341	-0.0040997	0.00447913	3.58301e-07	427189	 3.67682e-09
1280	0.416667	-0.00409697	0.00446645	3.58221e-07	427189	 3.68544e-09
1281	0.416992	-0.0040942	0.00445315	3.58129e-07	427189	 3.69409e-09
1282	0.417318	-0.00409137	0.00443921	3.58038e-07	427189	 3.70277e-09
1283	0.417643	-0.00408849	0.00442466	3.57947e-07	427189	 3.71148e-09
1284	0.417969	-0.00408556	0.00440949	3.57857e-07	427189	 3.72022e-09
1285	0.418294	-0.00408258	0.00439371	3.57768e-07	427189	 3.72899e-09
1286	0.41862	-0.00407955	0.00437733	3.57678e-07	427189	 3.73779e-09
1287	0.418945	-0.00407647	0.00436034	3.5759e-07	427189	 3.74662e-09
1288	0.419271	-0.00408543	0.00434275	3.57502e-07	427189	 3.75548e-09
1289	0.419596	-0.00409481	0.00432457	3.57415e-07	427189	 3.76436e-09
1290	0.419922	-0.00410396	0.00430579	3.57328e-07	427189	 3.77328e-09
1291	0.420247	-0.00411287	0.00428644	3.57242e-07	427189	 3.78223e-09
1292	0.420573	-0.00412156	0.0042665	3.57156e-07	427189	 3.79121e-09
1293	0.420898	-0.00413	0.00424599	3.57071e-07	427189	 3.80022e-09
1294	0.421224	-0.00413821	0.0042249	3.56987e-07	427189	 3.80926e-09
1295	0.421549	-0.00414619	0.00420326	3.56903e-07	427189	 3.81833e-09
1296	0.421875	-0.00415392	0.00418105	3.5682e-07	427189	 3.82744e-09
1297	0.422201	-0.00416142	0.00415828	3.56738e-07	427189	 3.83657e-09
1298	0.422526	-0.00416867	0.00413497	3.56656e-07	427189	 3.84574e-09
1299	0.422852	-0.00417568	0.0041111	3.56574e-07	427189	 3.85494e-09
1300	0.423177	-0.00418245	0.0040867	3.56494e-07	427189	 3.86418e-09
1301	0.423503	-0.00418898	0.00406177	3.56414e-07	427189	 3.87345e-09
1302	0.423828	-0.00419526	0.0040363	3.56334e-07	427189	 3.88275e-09
1303	0.424154	-0.00420129	0.00401031	3.56256e-07	427189	 3.89208e-09
1304	0.424479	-0.00420708	0.00398379	3.56178e-07	427189	 3.90145e-09
1305	0.424805	-0.00421263	0.00395677	3.561e-07	427189	 3.91085e-09
1306	0.42513	-0.00421792	0.00392923	3.56024e-07	427189	 3.92028e-09
1307	0.425456	-0.00422297	0.00390119	3.55948e-07	427189	 3.92975e-09
1308	0.425781	-0.00422777	0.00387266	3.55873e-07	427189	 3.93926e-09
1309	0.426107	-0.00423232	0.00384363	3.55799e-07	427189	 3.9488e-09
1310	0.426432	-0.00423662	0.00384155	3.55726e-07	427189	 3.95837e-09
1311	0.426758	-0.00424067	0.0038402	3.55653e-07	427189	 3.96798e-09
1312	0.427083	-0.00424447	0.00383884	3.55582e-07	427189	 3.97763e-09
1313	0.427409	-0.00424802	0.00383748	3.55511e-07	427189	 3.98731e-09
1314	0.427734	-0.00425132	0.00383611	3.55441e-07	427189	 3.99703e-09
1315	0.42806	-0.00425437	0.00383472	3.55372e-07	427189	 4.00679e-09
1316	0.428385	-0.00425717	0.00383334	3.55304e-07	427189	 4.01658e-09
1317	0.428711	-0.00425971	0.00383194	3.55237e-07	427189	 4.02641e-09
1318	0.429036	-0.004262	0.00383054	3.55172e-07	427189	 4.03628e-09
1319	0.429362	-0.00426404	0.00382912	3.55107e-07	427189	 4.04618e-09
1320	0.429687	-0.00426583	0.00382771	3.55043e-07	427189	 4.05613e-09
1321	0.430013	-0.00426737	0.00382628	3.54981e-07	427189	 4.06611e-09
1322	0.430339	-0.00426865	0.00382485	3.54919e-07	427189	 4.07613e-09
1323	0.430664	-0.00426969	0.00382341	3.54859e-07	427189	 4.08619e-09
1324	0.43099	-0.00427047	0.00382197	3.548e-07	427189	 4.09629e-09
1325	0.431315	-0.004271	0.00382052	3.54743e-07	427189	 4.10643e-09
1326	0.431641	-0.00427128	0.00381906	3.54687e-07	427189	 4.1166e-09
1327	0.431966	-0.00427131	0.0038176	3.54632e-07	427189	 4.12682e-09
1328	0.432292	-0.00427108	0.00381614	3.54578e-07	427189	 4.13708e-09
1329	0.432617	-0.00427061	0.00381466	3.54526e-07	427189	 4.14738e-09
1330	0.432943	-0.00426989	0.00381319	3.54476e-07	427189	 4.15772e-09
1331	0.433268	-0.00426892	0.0038117	3.54427e-07	427189	 4.1681e-09
1332	0.433594	-0.00426769	0.00381022	3.5438e-07	427189	 4.17853e-09
1333	0.433919	-0.00426622	0.00380873	3.54334e-07	427189	 4.18899e-09
1334	0.434245	-0.00426451	0.00380723	3.5429e-07	427189	 4.1995e-09
1335	0.43457	-0.00426254	0.00380573	3.54248e-07	427189	 4.21005e-09
1336	0.434896	-0.00426033	0.00380422	3.54207e-07	427189	 4.22065e-09
1337	0.435221	-0.00425787	0.00380271	3.54168e-07	427189	 4.23129e-09
1338	0.435547	-0.00425517	0.0038012	3.54132e-07	427189	 4.24197e-09
1339	0.435872	-0.00425223	0.00379968	3.54097e-07	427189	 4.25269e-09
1340	0.436198	-0.00424904	0.00379816	3.54064e-07	427189	 4.26346e-09
1341	0.436523	-0.0042456	0.00379664	3.54033e-07	427189	 4.27428e-09
1342	0.436849	-0.00424193	0.00379512	3.54004e-07	427189	 4.28514e-09
1343	0.437174	-0.00423802	0.00379359	3.53977e-07	427189	 4.29604e-09
1344	0.4375	-0.00423386	0.00379205	3.53953e-07	427189	 4.30699e-09
1345	0.437826	-0.00422947	0.00379052	3.53931e-07	427189	 4.31799e-09
1346	0.438151	-0.00422484	0.00378898	3.53911e-07	427189	 4.32903e-09
1347	0.438477	-0.00421997	0.00378744	3.53893e-07	427189	 4.34012e-09
1348	0.438802	-0.00421487	0.0037859	3.53878e-07	427189	 4.35126e-09
1349	0.439128	-0.00420953	0.00378435	3.53865e-07	427189	 4.36245e-09
1350	0.439453	-0.00420396	0.00378281	3.53855e-07	427189	 4.37368e-09
1351	0.439779	-0.00419816	0.00378126	3.53847e-07	427189	 4.38496e-09
1352	0.440104	-0.00419213	0.00377971	3.53842e-07	427189	 4.39629e-09
1353	0.44043	-0.00418587	0.00377816	3.53839e-07	427189	 4.40767e-09
1354	0.440755	-0.00417938	0.00377661	3.53839e-07	427189	 4.4191e-09
1355	0.441081	-0.00417266	0.00377505	3.53842e-07	427189	 4.43058e-09
1356	0.441406	-0.00416572	0.0037735	3.53847e-07	427189	 4.44211e-09
1357	0.441732	-0.00415856	0.00377194	3.53856e-07	427189	 4.45369e-09
1358	0.442057	-0.00415118	0.00377039	3.53867e-07	427189	 4.46532e-09
1359	0.442383	-0.00414357	0.00376994	3.53881e-07	427189	 4.477e-09
1360	0.442708	-0.00413796	0.00377054	3.53899e-07	427189	 4.48873e-09
1361	0.443034	-0.00414313	0.00377113	3.53919e-07	427189	 4.50052e-09
1362	0.443359	-0.00414804	0.00377172	3.53942e-07	427189	 4.51236e-09
1363	0.443685	-0.0041527	0.0037723	3.53969e-07	427189	 4.52425e-09
1364	0.44401	-0.0041571	0.00377288	3.53998e-07	427189	 4.53619e-09
1365	0.444336	-0.00416124	0.00377345	3.54031e-07	427189	 4.54819e-09
1366	0.444661	-0.00416514	0.00377401	3.54067e-07	427189	 4.56024e-09
1367	0.444987	-0.00416877	0.00377457	3.54106e-07	427189	 4.57235e-09
1368	0.445312	-0.00417215	0.00377512	3.54149e-07	427189	 4.58452e-09
1369	0.445638	-0.00417528	0.00377566	3.54195e-07	427189	 4.59673e-09
1370	0.445964	-0.00417815	0.0037762	3.54244e-07	427189	 4.60901e-09
1371	0.446289	-0.00418077	0.00377673	3.54297e-07	427189	 4.62134e-09
1372	0.446615	-0.00418313	0.00377726	3.54353e-07	427189	 4.63373e-09
1373	0.44694	-0.00418524	0.00377778	3.54412e-07	427189	 4.64617e-09
1374	0.447266	-0.00418709	0.00377829	3.54476e-07	427189	 4.65868e-09
1375	0.447591	-0.0041887	0.0037788	3.54542e-07	427189	 4.67124e-09
1376	0.447917	-0.00419004	0.00377929	3.54613e-07	427189	 4.68386e-09
1377	0.448242	-0.00419114	0.00377979	3.54686e-07	427189	 4.69654e-09
1378	0.448568	-0.00419199	0.00378027	3.54764e-07	427189	 4.70927e-09
1379	0.448893	-0.00419258	0.00378075	3.54845e-07	427189	 4.72207e-09
1380	0.449219	-0.00419292	0.00378122	3.5493e-07	427189	 4.73493e-09
1381	0.449544	-0.00419302	0.00378169	3.55018e-07	427189	 4.74785e-09
1382	0.44987	-0.00419286	0.00378214	3.5511e-07	427189	 4.76083e-09
1383	0.450195	-0.00419245	0.00378259	3.55206e-07	427189	 4.77388e-09
1384	0.450521	-0.0041918	0.00378304	3.55305e-07	427189	 4.78698e-09
1385	0.450846	-0.0041909	0.00378348	3.55408e-07	427189	 4.80015e-09
1386	0.451172	-0.00418975	0.00378391	3.55515e-07	427189	 4.81338e-09
1387	0.451497	-0.00418835	0.00378433	3.55626e-07	427189	 4.82668e-09
1388	0.451823	-0.00418671	0.00378474	3.5574e-07	427189	 4.84004e-09
1389	0.452148	-0.00418482	0.00378515	3.55858e-07	427189	 4.85347e-09
1390	0.452474	-0.00418269	0.00378555	3.5598e-07	427189	 4.86696e-09
1391	0.452799	-0.00418032	0.00378595	3.56106e-07	427189	 4.88051e-09
1392	0.453125	-0.0041777	0.00378634	3.56235e-07	427189	 4.89414e-09
1393	0.453451	-0.00417485	0.00378672	3.56367e-07	427189	 4.90783e-09
1394	0.453776	-0.00417175	0.00378709	3.56504e-07	427189	 4.92159e-09
1395	0.454102	-0.00416841	0.00378745	3.56644e-07	427189	 4.93541e-09
1396	0.454427	-0.00416484	0.00378781	3.56788e-07	427189	 4.94931e-09
1397	0.454753	-0.00416103	0.00378816	3.56935e-07	427189	 4.96327e-09
1398	0.455078	-0.00415698	0.00378851	3.57086e-07	427189	 4.9773e-09
1399	0.455404	-0.0041527	0.00378884	3.57241e-07	427189	 4.99141e-09
1400	0.455729	-0.00414818	0.00378917	3.57399e-07	427189	 5.00558e-09
1401	0.456055	-0.00414344	0.00378949	3.57561e-07	427189	 5.01983e-09
1402	0.45638	-0.00413846	0.00378981	3.57726e-07	427189	 5.03415e-09
1403	0.456706	-0.00413325	0.00379012	3.57894e-07	427189	 5.04854e-09
1404	0.457031	-0.00412781	0.00379042	3.58066e-07	427189	 5.063e-09
1405	0.457357	-0.00412214	0.00379071	3.58241e-07	427189	 5.07753e-09
1406	0.457682	-0.00411625	0.00379099	3.5842e-07	427189	 5.09215e-09
1407	0.458008	-0.00411013	0.00379127	3.58602e-07	427189	 5.10683e-09
1408	0.458333	-0.00410379	0.00379154	3.58787e-07	427189	 5.12159e-09
1408	0.458333	-0.00410379	0.00379154	3.48907e-07	439285	 nan
1409	0.458659	-0.00409722	0.00379181	3.4909e-07	439285	 nan
1410	0.458984	-0.00409044	0.00379206	3.49276e-07	439285	 3.04147e-09
1411	0.45931	-0.00408344	0.00379231	3.49465e-07	439285	 3.05811e-09
1412	0.459635	-0.00407621	0.00379255	3.49657e-07	439285	 3.07485e-09
1413	0.459961	-0.00406878	0.00379279	3.49852e-07	439285	 3.09169e-09
1414	0.460286	-0.00406112	0.00379301	3.50049e-07	439285	 3.10864e-09
1415	0.460612	-0.00405326	0.00379323	3.50249e-07	439285	 3.12568e-09
1416	0.460937	-0.00404518	0.00379344	3.50452e-07	439285	 3.14283e-09
1417	0.461263	-0.0040369	0.00379365	3.50657e-07	439285	 3.16008e-09
1418	0.461589	-0.0040284	0.00379385	3.50865e-07	439285	 3.17744e-09
1419	0.461914	-0.0040197	0.00379404	3.51075e-07	439285	 3.1949e-09
1420	0.46224	-0.0040108	0.00379422	3.51288e-07	439285	 3.21246e-09
1421	0.462565	-0.00400169	0.00379439	3.51503e-07	439285	 3.23013e-09
1422	0.462891	-0.00399238	0.00379456	3.5172e-07	439285	 3.24791e-09
1423	0.463216	-0.00398287	0.00379472	3.51939e-07	439285	 3.2658e-09
1424	0.463542	-0.00397316	0.00379488	3.5216e-07	439285	 3.28379e-09
1425	0.463867	-0.00399188	0.00379502	3.52382e-07	439285	 3.30189e-09
1426	0.464193	-0.0040127	0.00379516	3.52607e-07	439285	 3.32011e-09
1427	0.464518	-0.00403333	0.0037953	3.52834e-07	439285	 3.33843e-09
1428	0.464844	-0.00405375	0.00379542	3.53062e-07	439285	 3.35686e-09
1429	0.465169	-0.00407396	0.00379554	3.53291e-07	439285	 3.3754e-09
1430	0.465495	-0.00409397	0.00379565	3.53522e-07	439285	 3.39406e-09
1431	0.46582	-0.00411378	0.00379575	3.53754e-07	439285	 3.41283e-09
1432	0.466146	-0.00413337	0.00379585	3.53988e-07	439285	 3.43171e-09
1433	0.466471	-0.00415275	0.00379594	3.54222e-07	439285	 3.4507e-09
1434	0.466797	-0.00417192	0.00379602	3.54458e-07	439285	 3.46981e-09
1435	0.467122	-0.00419087	0.0037961	3.54694e-07	439285	 3.48904e-09
1436	0.467448	-0.0042096	0.00379617	3.54932e-07	439285	 3.50838e-09
1437	0.467773	-0.00422811	0.00379623	3.55169e-07	439285	 3.52783e-09
1438	0.468099	-0.00424639	0.00379629	3.55408e-07	439285	 3.54741e-09
1439	0.468424	-0.00426445	0.00379633	3.55647e-07	439285	 3.5671e-09
1440	0.46875	-0.00428229	0.00379638	3.55886e-07	439285	 3.58692e-09
1441	0.469076	-0.00429989	0.00379641	3.56117e-07	439285	 3.60685e-09
1442	0.469401	-0.00431726	0.00379644	3.56347e-07	439285	 3.6269e-09
1443	0.469727	-0.0043344	0.00379646	3.56578e-07	439285	 3.64708e-09
1444	0.470052	-0.00435131	0.00379647	3.56809e-07	439285	 3.66737e-09
1445	0.470378	-0.00436798	0.00379648	3.57039e-07	439285	 3.68779e-09
1446	0.470703	-0.00438441	0.00379648	3.57269e-07	439285	 3.70833e-09
1447	0.471029	-0.00440059	0.00379989	3.57498e-07	439285	 3.729e-09
1448	0.471354	-0.00441654	0.00380485	3.57727e-07	439285	 3.74979e-09
1449	0.47168	-0.00443224	0.00380929	3.57955e-07	439285	 3.77071e-09
1450	0.472005	-0.00444769	0.00381322	3.58182e-07	439285	 3.79175e-09
1451	0.472331	-0.0044629	0.00381663	3.58407e-07	439285	 3.81292e-09
1452	0.472656	-0.00447786	0.00381953	3.58632e-07	439285	 3.83422e-09
1453	0.472982	-0.00449256	0.00382192	3.58856e-07	439285	 3.85565e-09
1454	0.473307	-0.00450702	0.0038238	3.59077e-07	439285	 3.87721e-09
1455	0.473633	-0.00452122	0.00382516	3.59298e-07	439285	 3.8989e-09
1456	0.473958	-0.00453516	0.00382602	3.59516e-07	439285	 3.92072e-09
1457	0.474284	-0.00454884	0.00382636	3.59733e-07	439285	 3.94267e-09
1458	0.474609	-0.00456227	0.0038262	3.59948e-07	439285	 3.96476e-09
1459	0.474935	-0.00457543	0.00382552	3.60161e-07	439285	 3.98698e-09
1460	0.47526	-0.00458833	0.00382434	3.60371e-07	439285	 4.00933e-09
1461	0.475586	-0.00460097	0.00382265	3.6058e-07	439285	 4.03182e-09
1462	0.475911	-0.00461334	0.00382046	3.60785e-07	439285	 4.05445e-09
1463	0.476237	-0.00462545	0.00381775	3.60988e-07	439285	 4.07721e-09
1464	0.476562	-0.00463729	0.00381455	3.61189e-07	439285	 4.10011e-09
1465	0.476888	-0.00464885	0.00381084	3.61386e-07	439285	 4.12315e-09
1466	0.477214	-0.00466015	0.00380662	3.61581e-07	439285	 4.14634e-09
1467	0.477539	-0.00467118	0.00380191	3.61772e-07	439285	 4.16966e-09
1468	0.477865	-0.00468193	0.00379669	3.6196e-07	439285	 4.19312e-09
1469	0.47819	-0.00469241	0.0037948	3.62145e-07	439285	 4.21673e-09
1470	0.478516	-0.00470262	0.00379465	3.62326e-07	439285	 4.24048e-09
1471	0.478841	-0.00471255	0.00379451	3.62504e-07	439285	 4.26437e-09
1472	0.479167	-0.0047222	0.00379435	3.62677e-07	439285	 4.28842e-09
1473	0.479492	-0.00473157	0.00379419	3.62847e-07	439285	 4.3126e-09
1474	0.479818	-0.00474066	0.00379403	3.63013e-07	439285	 4.33694e-09
1475	0.480143	-0.00474947	0.00379386	3.63175e-07	439285	 4.36142e-09
1476	0.480469	-0.004758	0.00379368	3.63333e-07	439285	 4.38605e-09
1477	0.480794	-0.00476625	0.0037935	3.63487e-07	439285	 4.41083e-09
1478	0.48112	-0.00477421	0.00379332	3.63636e-07	439285	 4.43577e-09
1479	0.481445	-0.00478189	0.00379313	3.6378e-07	439285	 4.46085e-09
1480	0.481771	-0.00478929	0.00379293	3.6392e-07	439285	 4.48609e-09
1481	0.482096	-0.0047964	0.00379273	3.64055e-07	439285	 4.51149e-09
1482	0.482422	-0.00480322	0.00379253	3.64186e-07	439285	 4.53703e-09
1483	0.482747	-0.00480976	0.00379232	3.64311e-07	439285	 4.56274e-09
1484	0.483073	-0.004816	0.00379211	3.64431e-07	439285	 4.5886e-09
1485	0.483398	-0.00482196	0.00379189	3.64547e-07	439285	 4.61462e-09
1486	0.483724	-0.00482763	0.00379167	3.64657e-07	439285	 4.6408e-09
1487	0.484049	-0.00483301	0.00379144	3.64761e-07	439285	 4.66714e-09
1488	0.484375	-0.0048381	0.00379121	3.6486e-07	439285	 4.69364e-09
1489	0.484701	-0.0048429	0.00379097	3.64954e-07	439285	 4.7203e-09
1490	0.485026	-0.00484741	0.00379073	3.65042e-07	439285	 4.74713e-09
1491	0.485352	-0.00485163	0.00379049	3.65125e-07	439285	 4.77412e-09
1492	0.485677	-0.00485555	0.00379024	3.65202e-07	439285	 4.80127e-09
1493	0.486003	-0.00485918	0.00378999	3.65273e-07	439285	 4.8286e-09
1494	0.486328	-0.00486252	0.00378973	3.65338e-07	439285	 4.85609e-09
1495	0.486654	-0.00486557	0.00378947	3.65397e-07	439285	 4.88375e-09
1496	0.486979	-0.00486832	0.0037892	3.6545e-07	439285	 4.91157e-09
1497	0.487305	-0.00487078	0.00378894	3.65497e-07	439285	 4.93957e-09
1498	0.48763	-0.00487294	0.00378866	3.65538e-07	439285	 4.96775e-09
1499	0.487956	-0.00487482	0.00378839	3.65573e-07	439285	 4.99609e-09
1500	0.488281	-0.00487639	0.00378811	3.65601e-07	439285	 5.02461e-09
1501	0.488607	-0.00487768	0.00378783	3.65623e-07	439285	 5.05331e-09
1502	0.488932	-0.00487867	0.00378754	3.65639e-07	439285	 5.08218e-09
1503	0.489258	-0.00487936	0.00378725	3.65648e-07	439285	 5.11123e-09
1504	0.489583	-0.00487977	0.00378696	3.65651e-07	439285	 5.14046e-09
1505	0.489909	-0.00487987	0.00378666	3.65647e-07	439285	 5.16986e-09
1506	0.490234	-0.00487969	0.00378636	3.65637e-07	439285	 5.19945e-09
1507	0.49056	-0.00487921	0.00378606	3.65621e-07	439285	 5.22923e-09
1508	0.490885	-0.00487844	0.00378575	3.65597e-07	439285	 5.25918e-09
1509	0.491211	-0.00487737	0.00378544	3.65568e-07	439285	 5.28932e-09
1510	0.491536	-0.00487601	0.00378513	3.65531e-07	439285	 5.31965e-09
1511	0.491862	-0.00487436	0.00378481	3.65488e-07	439285	 5.35016e-09
1512	0.492187	-0.00487242	0.0037845	3.65438e-07	439285	 5.38087e-09
1513	0.492513	-0.00487018	0.00378418	3.65382e-07	439285	 5.41176e-09
1514	0.492839	-0.00486766	0.00378385	3.65319e-07	439285	 5.44284e-09
1515	0.493164	-0.00486484	0.00378353	3.65249e-07	439285	 5.47412e-09
1516	0.49349	-0.00486173	0.0037832	3.65173e-07	439285	 5.50559e-09
1517	0.493815	-0.00485833	0.00378287	3.65089e-07	439285	 5.53725e-09
1518	0.494141	-0.00485464	0.00378253	3.65e-07	439285	 5.56911e-09
1519	0.494466	-0.00485067	0.0037822	3.64903e-07	439285	 5.60117e-09
1520	0.494792	-0.0048464	0.00378186	3.648e-07	439285	 5.63342e-09
1521	0.495117	-0.00484185	0.00378152	3.64691e-07	439285	 5.66588e-09
1522	0.495443	-0.00483701	0.00378117	3.64574e-07	439285	 5.69854e-09
1523	0.495768	-0.00483188	0.00378083	3.64452e-07	439285	 5.73139e-09
1524	0.496094	-0.00482647	0.00378048	3.64322e-07	439285	 5.76446e-09
1525	0.496419	-0.00482077	0.00378013	3.64187e-07	439285	 5.79773e-09
1526	0.496745	-0.00481479	0.00377978	3.64044e-07	439285	 5.8312e-09
1527	0.49707	-0.00480853	0.00377943	3.63896e-07	439285	 5.86488e-09
1528	0.497396	-0.00480199	0.00377907	3.63741e-07	439285	 5.89878e-09
1529	0.497721	-0.00479516	0.00377872	3.6358e-07	439285	 5.93288e-09
1530	0.498047	-0.00478805	0.00377836	3.63412e-07	439285	 5.96719e-09
1531	0.498372	-0.00478067	0.003778	3.63238e-07	439285	 6.00172e-09
1532	0.498698	-0.00477301	0.00377764	3.63059e-07	439285	 6.03646e-09
1533	0.499023	-0.00476507	0.00377727	3.62873e-07	439285	 6.07142e-09
1534	0.499349	-0.00475685	0.00377691	3.62681e-07	439285	 6.1066e-09
1535	0.499674	-0.00474836	0.00377654	3.62483e-07	439285	 6.142e-09
1536	0.5	-0.0047396	0.00377618	3.62279e-07	439285	 6.17761e-09
1537	0.500326	-0.00473056	0.00377581	3.6207e-07	439285	 6.21345e-09
1538	0.500651	-0.00472125	0.00377544	3.61855e-07	439285	 6.24951e-09
1539	0.500977	-0.00471168	0.00377506	3.61635e-07	439285	 6.2858e-09
1540	0.501302	-0.00470183	0.00377469	3.61408e-07	439285	 6.32231e-09
1541	0.501628	-0.00469172	0.00377432	3.61177e-07	439285	 6.35905e-09
1542	0.501953	-0.00468134	0.00377394	3.6094e-07	439285	 6.39602e-09
1543	0.502279	-0.0046707	0.00377357	3.60699e-07	439285	 6.43322e-09
1544	0.502604	-0.00465979	0.00377319	3.60452e-07	439285	 6.47065e-09
1545	0.50293	-0.00464863	0.00377281	3.602e-07	439285	 6.50831e-09
1546	0.503255	-0.0046372	0.00377244	3.59943e-07	439285	 6.54621e-09
1547	0.503581	-0.00462552	0.00377206	3.59682e-07	439285	 6.58435e-09
1548	0.503906	-0.00461358	0.00377168	3.59416e-07	439285	 6.62273e-09
1549	0.504232	-0.00460138	0.0037713	3.59145e-07	439285	 6.66134e-09
1550	0.504557	-0.00458893	0.00377092	3.58871e-07	439285	 6.7002e-09
1551	0.504883	-0.00457623	0.00377054	3.58592e-07	439285	 6.7393e-09
1552	0.505208	-0.00456328	0.00377015	3.58309e-07	439285	 6.77864e-09
1553	0.505534	-0.00455008	0.00376977	3.58022e-07	439285	 6.81823e-09
1554	0.505859	-0.00453664	0.00376939	3.57731e-07	439285	 6.85807e-09
1555	0.506185	-0.00452295	0.00376901	3.57437e-07	439285	 6.89815e-09
1556	0.50651	-0.00450902	0.00376862	3.57139e-07	439285	 6.93849e-09
1557	0.506836	-0.00449485	0.00376824	3.56838e-07	439285	 6.97908e-09
1558	0.507161	-0.00448043	0.00376786	3.56534e-07	439285	 7.01993e-09
1559	0.507487	-0.00446579	0.00376747	3.56227e-07	439285	 7.06103e-09
1560	0.507812	-0.0044509	0.00376709	3.55917e-07	439285	 7.10238e-09
1561	0.508138	-0.00443579	0.0037667	3.55605e-07	439285	 7.144e-09
1562	0.508464	-0.00442044	0.00376632	3.55289e-07	439285	 7.18588e-09
1563	0.508789	-0.00440486	0.00376593	3.54972e-07	439285	 7.22802e-09
1564	0.509115	-0.00438906	0.00376555	3.54652e-07	439285	 7.27042e-09
1565	0.50944	-0.00437303	0.00376517	3.54331e-07	439285	 7.31309e-09
1566	0.509766	-0.00435678	0.00376478	3.54007e-07	439285	 7.35602e-09
1567	0.510091	-0.00434031	0.0037644	3.53682e-07	439285	 7.39923e-09
1568	0.510417	-0.00432362	0.00376402	3.53356e-07	439285	 7.44271e-09
1569	0.510742	-0.00430671	0.00376449	3.53028e-07	439285	 7.48646e-09
1570	0.511068	-0.00428959	0.00376533	3.52699e-07	439285	 7.53048e-09
1571	0.511393	-0.00427226	0.00376617	3.5237e-07	439285	 7.57478e-09
1572	0.511719	-0.00425472	0.003767	3.52039e-07	439285	 7.61935e-09
1573	0.512044	-0.00423697	0.00376782	3.51709e-07	439285	 7.66421e-09
1574	0.51237	-0.00421902	0.00376864	3.51378e-07	439285	 7.70935e-09
1575	0.512695	-0.00420087	0.00376946	3.51046e-07	439285	 7.75477e-09
1576	0.513021	-0.00418251	0.00377027	3.50715e-07	439285	 7.80048e-09
1577	0.513346	-0.00416396	0.00377107	3.50384e-07	439285	 7.84647e-09
1578	0.513672	-0.00414521	0.00377187	3.50054e-07	439285	 7.89275e-09
1579	0.513997	-0.00412627	0.00377266	3.49725e-07	439285	 7.93932e-09
1580	0.514323	-0.0041187	0.00377344	3.49396e-07	439285	 7.98619e-09
1581	0.514648	-0.00411237	0.00377422	3.49068e-07	439285	 8.03334e-09
1582	0.514974	-0.00410583	0.003775	3.48742e-07	439285	 8.0808e-09
1583	0.515299	-0.00409909	0.00377577	3.48417e-07	439285	 8.12855e-09
1584	0.515625	-0.00409215	0.00377653	3.48094e-07	439285	 8.1766e-09
1585	0.515951	-0.004085	0.00377728	3.47773e-07	439285	 8.22495e-09
1586	0.516276	-0.00407765	0.00377803	3.47453e-07	439285	 8.27361e-09
1587	0.516602	-0.0040701	0.00377877	3.47137e-07	439285	 8.32257e-09
1588	0.516927	-0.00406235	0.00377951	3.46822e-07	439285	 8.37184e-09
1589	0.517253	-0.0040544	0.00378024	3.46511e-07	439285	 8.42141e-09
1590	0.517578	-0.00404626	0.00378096	3.46202e-07	439285	 8.4713e-09
1591	0.517904	-0.00403793	0.00378168	3.45896e-07	439285	 8.5215e-09
1592	0.518229	-0.0040294	0.00378238	3.45594e-07	439285	 8.57202e-09
1593	0.518555	-0.00402068	0.00378309	3.45295e-07	439285	 8.62285e-09
1594	0.51888	-0.00401178	0.00378378	3.45e-07	439285	 8.674e-09
1595	0.519206	-0.00400268	0.00378447	3.44709e-07	439285	 8.72548e-09
1596	0.519531	-0.0039934	0.00378515	3.44422e-07	439285	 8.77727e-09
1597	0.519857	-0.00398394	0.00378582	3.4414e-07	439285	 8.82939e-09
1598	0.520182	-0.00397429	0.00378649	3.43861e-07	439285	 8.88184e-09
1599	0.520508	-0.00396447	0.00378714	3.43588e-07	439285	 8.93461e-09
1600	0.520833	-0.00395446	0.00378779	3.43319e-07	439285	 8.98772e-09
1601	0.521159	-0.00394428	0.00378844	3.43049e-07	439285	 9.04115e-09
1602	0.521484	-0.00393392	0.00378907	3.42784e-07	439285	 9.09493e-09
1603	0.52181	-0.00392339	0.0037897	3.42524e-07	439285	 9.14904e-09
1604	0.522135	-0.00391269	0.00379032	3.4227e-07	439285	 9.20349e-09
1605	0.522461	-0.00390182	0.00379093	3.42022e-07	439285	 9.25828e-09
1606	0.522786	-0.00389078	0.00379153	3.4178e-07	439285	 9.31341e-09
1607	0.523112	-0.00387958	0.00379213	3.41544e-07	439285	 9.36889e-09
1608	0.523437	-0.00386821	0.00379271	3.41314e-07	439285	 9.42471e-09
1609	0.523763	-0.00385668	0.00379329	3.41091e-07	439285	 9.48089e-09
1610	0.524089	-0.00384499	0.00379386	3.40874e-07	439285	 9.53741e-09
1611	0.524414	-0.00383315	0.00379443	3.40664e-07	439285	 9.59429e-09
1612	0.52474	-0.00382114	0.00379498	3.40461e-07	439285	 9.65153e-09
1613	0.525065	-0.00380899	0.00379553	3.40265e-07	439285	 9.70912e-09
1614	0.525391	-0.00379668	0.00379606	3.40076e-07	439285	 9.76707e-09
1615	0.525716	-0.00378422	0.00379659	3.39894e-07	439285	 9.82538e-09
1616	0.526042	-0.00377162	0.00379711	3.3972e-07	439285	 9.88406e-09
1617	0.526367	-0.00375887	0.00379763	3.39553e-07	439285	 9.94311e-09
1618	0.526693	-0.00374598	0.00379813	3.39394e-07	439285	 1.00025e-08
1619	0.527018	-0.00373294	0.00379862	3.39243e-07	439285	 1.00623e-08
1620	0.527344	-0.00371977	0.00379911	3.391e-07	439285	 1.01225e-08
1621	0.527669	-0.00370646	0.00379959	3.38964e-07	439285	 1.0183e-08
1622	0.527995	-0.00370304	0.00380006	3.38837e-07	439285	 1.02439e-08
1623	0.52832	-0.00371772	0.00380052	3.38718e-07	439285	 1.03052e-08
1624	0.528646	-0.00373225	0.00380097	3.38607e-07	439285	 1.03669e-08
1625	0.528971	-0.00374663	0.00380141	3.38505e-07	439285	 1.04289e-08
1626	0.529297	-0.00376085	0.00380184	3.38411e-07	439285	 1.04914e-08
1627	0.529622	-0.00377492	0.00380227	3.38326e-07	439285	 1.05542e-08
1628	0.529948	-0.00378883	0.00380268	3.38249e-07	439285	 1.06174e-08
1629	0.530273	-0.00380257	0.00380309	3.3818e-07	439285	 1.0681e-08
1630	0.530599	-0.00381616	0.00380348	3.38121e-07	439285	 1.0745e-08
1631	0.530924	-0.00382957	0.00380387	3.3807e-07	439285	 1.08094e-08
1632	0.53125	-0.00384282	0.00380425	3.38028e-07	439285	 1.08742e-08
1633	0.531576	-0.0038559	0.00380462	3.37995e-07	439285	 1.09395e-08
1634	0.531901	-0.0038688	0.00380498	3.37971e-07	439285	 1.10051e-08
1635	0.532227	-0.00388153	0.00380533	3.37955e-07	439285	 1.10711e-08
1636	0.532552	-0.00389408	0.00380568	3.37949e-07	439285	 1.11375e-08
1637	0.532878	-0.00390646	0.00380601	3.37951e-07	439285	 1.12044e-08
1638	0.533203	-0.00391865	0.00380633	3.37962e-07	439285	 1.12716e-08
1639	0.533529	-0.00393066	0.00380665	3.37983e-07	439285	 1.13393e-08
1640	0.533854	-0.00394249	0.00380695	3.38012e-07	439285	 1.14074e-08
1641	0.53418	-0.00395413	0.00380725	3.3805e-07	439285	 1.14759e-08
1642	0.534505	-0.00396558	0.00380753	3.38097e-07	439285	 1.15448e-08
1643	0.534831	-0.00397685	0.00380781	3.38153e-07	439285	 1.16142e-08
1644	0.535156	-0.00398792	0.00380808	3.38217e-07	439285	 1.1684e-08
1645	0.535482	-0.00399879	0.00380834	3.38291e-07	439285	 1.17542e-08
1646	0.535807	-0.00400947	0.00380859	3.38373e-07	439285	 1.18249e-08
1647	0.536133	-0.00401996	0.00380883	3.38464e-07	439285	 1.18959e-08
1648	0.536458	-0.00403024	0.00380906	3.38564e-07	439285	 1.19675e-08
1649	0.536784	-0.00404033	0.00380928	3.38672e-07	439285	 1.20394e-08
1650	0.537109	-0.00405021	0.00380949	3.38789e-07	439285	 1.21118e-08
1651	0.537435	-0.00405989	0.00380969	3.38914e-07	439285	 1.21847e-08
1652	0.53776	-0.00406936	0.00380988	3.39048e-07	439285	 1.2258e-08
1653	0.538086	-0.00407863	0.00381007	3.3919e-07	439285	 1.23318e-08
1654	0.538411	-0.00408769	0.00381024	3.3934e-07	439285	 1.2406e-08
1655	0.538737	-0.00409654	0.00381041	3.39499e-07	439285	 1.24806e-08
1656	0.539062	-0.00410517	0.00381056	3.39665e-07	439285	 1.25557e-08
1657	0.539388	-0.0041136	0.00381071	3.39839e-07	439285	 1.26313e-08
1658	0.539714	-0.00412181	0.00381085	3.40022e-07	439285	 1.27074e-08
1659	0.540039	-0.00412981	0.00381097	3.40212e-07	439285	 1.27839e-08
1660	0.540365	-0.00413759	0.00381109	3.40409e-07	439285	 1.28608e-08
1661	0.54069	-0.00414515	0.0038112	3.40614e-07	439285	 1.29383e-08
1662	0.541016	-0.00415249	0.0038113	3.40827e-07	439285	 1.30162e-08
1663	0.541341	-0.00415961	0.00381139	3.41046e-07	439285	 1.30946e-08
1664	0.541667	-0.00416652	0.00381147	3.41273e-07	439285	 1.31735e-08
1665	0.541992	-0.0041732	0.00381154	3.41507e-07	439285	 1.32528e-08
1666	0.542318	-0.00417965	0.00381161	3.41747e-07	439285	 1.33327e-08
1667	0.542643	-0.00418588	0.00381166	3.41995e-07	439285	 1.3413e-08
1668	0.542969	-0.00419189	0.0038117	3.42248e-07	439285	 1.34938e-08
1669	0.543294	-0.00419767	0.00381174	3.42508e-07	439285	 1.35751e-08
1670	0.54362	-0.00420323	0.00381176	3.42774e-07	439285	 1.36569e-08
1671	0.543945	-0.00420855	0.00381178	3.43047e-07	439285	 1.37392e-08
1672	0.544271	-0.00421365	0.00381179	3.43325e-07	439285	 1.3822e-08
1673	0.544596	-0.00421851	0.00381179	3.43608e-07	439285	 1.39053e-08
1674	0.544922	-0.00422315	0.00381178	3.43898e-07	439285	 1.39891e-08
1675	0.545247	-0.00422756	0.00381176	3.44192e-07	439285	 1.40734e-08
1676	0.545573	-0.00423173	0.00381173	3.44492e-07	439285	 1.41582e-08
1677	0.545898	-0.00423567	0.00381169	3.44796e-07	439285	 1.42435e-08
1678	0.546224	-0.00423938	0.00381165	3.45106e-07	439285	 1.43293e-08
1679	0.546549	-0.00424285	0.00381159	3.4542e-07	439285	 1.44157e-08
1680	0.546875	-0.00424609	0.00381153	3.45738e-07	439285	 1.45026e-08
1681	0.547201	-0.0042491	0.00381145	3.46061e-07	439285	 1.459e-08
1682	0.547526	-0.00425187	0.00381137	3.46388e-07	439285	 1.46779e-08
1683	0.547852	-0.00425441	0.00381128	3.46718e-07	439285	 1.47663e-08
1684	0.548177	-0.00425671	0.00381118	3.47052e-07	439285	 1.48553e-08
1685	0.548503	-0.00425877	0.00381108	3.47389e-07	439285	 1.49448e-08
1686	0.548828	-0.00426059	0.00381096	3.4773e-07	439285	 1.50349e-08
1687	0.549154	-0.00426218	0.00381084	3.48074e-07	439285	 1.51255e-08
1688	0.549479	-0.00426354	0.0038107	3.4842e-07	439285	 1.52166e-08
1689	0.549805	-0.00426465	0.00381056	3.48769e-07	439285	 1.53083e-08
1690	0.55013	-0.00426553	0.00381041	3.49121e-07	439285	 1.54005e-08
1691	0.550456	-0.00426617	0.00381025	3.49475e-07	439285	 1.54933e-08
1692	0.550781	-0.00426657	0.00381009	3.4983e-07	439285	 1.55866e-08
1693	0.551107	-0.00426674	0.00380991	3.50188e-07	439285	 1.56805e-08
1694	0.551432	-0.00426667	0.00380973	3.50547e-07	439285	 1.57749e-08
1695	0.551758	-0.00426636	0.00380954	3.50907e-07	439285	 1.58699e-08
1696	0.552083	-0.00426581	0.00380934	3.51269e-07	439285	 1.59655e-08
1697	0.552409	-0.00426502	0.00380913	3.51631e-07	439285	 1.60616e-08
1698	0.552734	-0.004264	0.00380891	3.51995e-07	439285	 1.61583e-08
1699	0.55306	-0.00426274	0.00380869	3.52359e-07	439285	 1.62556e-08
1700	0.553385	-0.00426125	0.00380846	3.52723e-07	439285	 1.63534e-08
1701	0.553711	-0.00425951	0.00380822	3.53087e-07	439285	 1.64519e-08
1702	0.554036	-0.00425755	0.00380797	3.53452e-07	439285	 1.65509e-08
1703	0.554362	-0.00425534	0.00380772	3.53816e-07	439285	 1.66505e-08
1704	0.554687	-0.0042529	0.00380745	3.54179e-07	439285	 1.67506e-08
1705	0.555013	-0.00425023	0.00380718	3.54542e-07	439285	 1.68514e-08
1706	0.555339	-0.00424732	0.0038069	3.54904e-07	439285	 1.69527e-08
1707	0.555664	-0.00424417	0.00380662	3.55265e-07	439285	 1.70547e-08
1708	0.55599	-0.00424079	0.00380633	3.55625e-07	439285	 1.71572e-08
1709	0.556315	-0.00423718	0.00380603	3.55983e-07	439285	 1.72604e-08
1710	0.556641	-0.00423334	0.00380572	3.5634e-07	439285	 1.73641e-08
1711	0.556966	-0.00422927	0.0038054	3.56695e-07	439285	 1.74685e-08
1712	0.557292	-0.00422496	0.00380508	3.57048e-07	439285	 1.75735e-08
1713	0.557617	-0.00422339	0.00380475	3.57399e-07	439285	 1.7679e-08
1714	0.557943	-0.00422535	0.00380441	3.57747e-07	439285	 1.77852e-08
1715	0.558268	-0.0042271	0.00380407	3.58093e-07	439285	 1.7892e-08
1716	0.558594	-0.00422862	0.00380372	3.58436e-07	439285	 1.79995e-08
1717	0.558919	-0.00422991	0.00380336	3.58777e-07	439285	 1.81075e-08
1718	0.559245	-0.00423098	0.003803	3.59114e-07	439285	 1.82162e-08
1719	0.55957	-0.00423183	0.00380263	3.59448e-07	439285	 1.83255e-08
1720	0.559896	-0.00423245	0.00380225	3.59779e-07	439285	 1.84354e-08
1721	0.560221	-0.00423285	0.00380187	3.60106e-07	439285	 1.8546e-08
1722	0.560547	-0.00423302	0.00380147	3.60429e-07	439285	 1.86572e-08
1723	0.560872	-0.00423298	0.00380108	3.60749e-07	439285	 1.87691e-08
1724	0.561198	-0.00423271	0.00380067	3.61064e-07	439285	 1.88816e-08
1725	0.561523	-0.00423222	0.00380026	3.61376e-07	439285	 1.89947e-08
1726	0.561849	-0.00423151	0.00379985	3.61683e-07	439285	 1.91085e-08
1727	0.562174	-0.00423058	0.00379942	3.61986e-07	439285	 1.92229e-08
1728	0.5625	-0.00422943	0.00379899	3.62284e-07	439285	 1.9338e-08
1729	0.562826	-0.00422806	0.00379856	3.62577e-07	439285	 1.94538e-08
1730	0.563151	-0.00422648	0.00379812	3.62866e-07	439285	 1.95702e-08
1731	0.563477	-0.00422467	0.00379767	3.63149e-07	439285	 1.96873e-08
1732	0.563802	-0.00422265	0.00379722	3.63428e-07	439285	 1.9805e-08
1733	0.564128	-0.00422042	0.00379676	3.63701e-07	439285	 1.99235e-08
1734	0.564453	-0.00421796	0.0037963	3.63969e-07	439285	 2.00426e-08
1735	0.564779	-0.0042153	0.00379583	3.64232e-07	439285	 2.01623e-08
1736	0.565104	-0.00421242	0.00379535	3.64489e-07	439285	 2.02828e-08
1737	0.56543	-0.00420933	0.00379487	3.6474e-07	439285	 2.04039e-08
1738	0.565755	-0.00420603	0.00379438	3.64986e-07	439285	 2.05257e-08
1739	0.566081	-0.00420251	0.00379389	3.65226e-07	439285	 2.06482e-08
1740	0.566406	-0.00419879	0.00382757	3.65459e-07	439285	 2.07714e-08
1741	0.566732	-0.00419485	0.00386201	3.65687e-07	439285	 2.08953e-08
1742	0.567057	-0.00419071	0.00389616	3.65909e-07	439285	 2.10199e-08
1743	0.567383	-0.00418636	0.00393001	3.66125e-07	439285	 2.11452e-08
1744	0.567708	-0.00418181	0.00396355	3.66334e-07	439285	 2.12711e-08
1745	0.568034	-0.00417705	0.00399678	3.66537e-07	439285	 2.13978e-08
1746	0.568359	-0.00417209	0.0040297	3.66734e-07	439285	 2.15252e-08
1747	0.568685	-0.00416692	0.00406231	3.66924e-07	439285	 2.16533e-08
1748	0.56901	-0.00416155	0.00409458	3.67107e-07	439285	 2.17822e-08
1749	0.569336	-0.00415598	0.00412654	3.67285e-07	439285	 2.19117e-08
1750	0.569661	-0.00415022	0.00415816	3.67455e-07	439285	 2.2042e-08
1751	0.569987	-0.00414425	0.00418944	3.67619e-07	439285	 2.2173e-08
1752	0.570312	-0.00413809	0.00422038	3.67776e-07	439285	 2.23047e-08
1753	0.570638	-0.00413173	0.00425098	3.67927e-07	439285	 2.24371e-08
1754	0.570964	-0.00412518	0.00428123	3.68071e-07	439285	 2.25703e-08
1755	0.571289	-0.00411843	0.00431113	3.68208e-07	439285	 2.27042e-08
1756	0.571615	-0.00411149	0.00434066	3.68338e-07	439285	 2.28388e-08
1757	0.57194	-0.00410436	0.00436984	3.68461e-07	439285	 2.29742e-08
1758	0.572266	-0.00409705	0.00439865	3.68578e-07	439285	 2.31104e-08
1759	0.572591	-0.00408954	0.00442709	3.68687e-07	439285	 2.32473e-08
1760	0.572917	-0.00408185	0.00445515	3.6879e-07	439285	 2.33849e-08
1761	0.573242	-0.00407397	0.00448284	3.68879e-07	439285	 2.35233e-08
1762	0.573568	-0.00406591	0.00451015	3.68962e-07	439285	 2.36624e-08
1763	0.573893	-0.00405767	0.00453707	3.69037e-07	439285	 2.38023e-08
1764	0.574219	-0.00404925	0.0045636	3.69106e-07	439285	 2.3943e-08
1765	0.574544	-0.00404065	0.00458973	3.69169e-07	439285	 2.40844e-08
1766	0.57487	-0.00403187	0.00461547	3.69224e-07	439285	 2.42266e-08
1767	0.575195	-0.00402291	0.00464081	3.69273e-07	439285	 2.43696e-08
1768	0.575521	-0.00401379	0.00466575	3.69316e-07	439285	 2.45134e-08
1769	0.575846	-0.00400448	0.00469028	3.69351e-07	439285	 2.46579e-08
1770	0.576172	-0.00399501	0.0047144	3.69381e-07	439285	 2.48032e-08
1771	0.576497	-0.00398537	0.0047381	3.69403e-07	439285	 2.49493e-08
1772	0.576823	-0.00397556	0.00476138	3.6942e-07	439285	 2.50962e-08
1773	0.577148	-0.00396558	0.00478425	3.69429e-07	439285	 2.52438e-08
1774	0.577474	-0.00395544	0.00480669	3.69433e-07	439285	 2.53923e-08
1775	0.577799	-0.00394514	0.0048287	3.6943e-07	439285	 2.55416e-08
1776	0.578125	-0.00393468	0.00485029	3.6942e-07	439285	 2.56916e-08
1777	0.578451	-0.00392405	0.00487144	3.69405e-07	439285	 2.58425e-08
1778	0.578776	-0.00391327	0.00489215	3.69383e-07	439285	 2.59941e-08
1779	0.579102	-0.00390234	0.00491243	3.69355e-07	439285	 2.61466e-08
1780	0.579427	-0.00389125	0.00493226	3.69321e-07	439285	 2.62999e-08
1781	0.579753	-0.00388001	0.00495165	3.69281e-07	439285	 2.6454e-08
1782	0.580078	-0.00386862	0.0049706	3.69235e-07	439285	 2.66089e-08
1783	0.580404	-0.00385708	0.00498909	3.69184e-07	439285	 2.67647e-08
1784	0.580729	-0.00384539	0.00500713	3.69126e-07	439285	 2.69212e-08
1785	0.581055	-0.00383356	0.00502472	3.69063e-07	439285	 2.70786e-08
1786	0.58138	-0.00382159	0.00504185	3.68995e-07	439285	 2.72368e-08
1787	0.581706	-0.00380948	0.00505852	3.68921e-07	439285	 2.73959e-08
1788	0.582031	-0.00379723	0.00507473	3.68841e-07	439285	 2.75558e-08
1789	0.582357	-0.00378484	0.00509047	3.68756e-07	439285	 2.77165e-08
1790	0.582682	-0.00377232	0.00510575	3.68666e-07	439285	 2.78781e-08
1791	0.583008	-0.00375967	0.00512057	3.68571e-07	439285	 2.80405e-08
1792	0.583333	-0.00374689	0.00513491	3.68471e-07	439285	 2.82038e-08
1793	0.583659	-0.00373397	0.00514878	3.68366e-07	439285	 2.83679e-08
1794	0.583984	-0.00372094	0.00516217	3.68257e-07	439285	 2.85329e-08
1795	0.58431	-0.00370777	0.0051751	3.68143e-07	439285	 2.86987e-08
1796	0.584635	-0.00369449	0.00518754	3.68024e-07	439285	 2.88654e-08
1797	0.584961	-0.00368108	0.00519951	3.67901e-07	439285	 2.90329e-08
1798	0.585286	-0.00366756	0.00521099	3.67773e-07	439285	 2.92013e-08
1799	0.585612	-0.00367671	0.00522199	3.67641e-07	439285	 2.93706e-08
1800	0.585937	-0.00369105	0.00523251	3.67506e-07	439285	 2.95408e-08
1801	0.586263	-0.00370524	0.00524255	3.67366e-07	439285	 2.97118e-08
1802	0.586589	-0.0037193	0.0052521	3.67223e-07	439285	 2.98837e-08
1803	0.586914	-0.00373321	0.00526116	3.67076e-07	439285	 3.00565e-08
1804	0.58724	-0.00374697	0.00526974	3.66925e-07	439285	 3.02302e-08
1805	0.587565	-0.00376059	0.00527782	3.66771e-07	439285	 3.04048e-08
1806	0.587891	-0.00377406	0.00528542	3.66614e-07	439285	 3.05802e-08
1807	0.588216	-0.00378738	0.00529252	3.66454e-07	439285	 3.07566e-08
1808	0.588542	-0.00380054	0.00529913	3.6629e-07	439285	 3.09338e-08
1809	0.588867	-0.00381355	0.00530525	3.66124e-07	439285	 3.1112e-08
1810	0.589193	-0.0038264	0.00531088	3.65955e-07	439285	 3.1291e-08
1811	0.589518	-0.00383909	0.00531601	3.65784e-07	439285	 3.1471e-08
1812	0.589844	-0.00385162	0.00532064	3.6561e-07	439285	 3.16519e-08
1813	0.590169	-0.00386398	0.00532478	3.65434e-07	439285	 3.18336e-08
1814	0.590495	-0.00387618	0.00532843	3.65256e-07	439285	 3.20163e-08
1815	0.59082	-0.0038882	0.00533158	3.65076e-07	439285	 3.21999e-08
1816	0.591146	-0.00390006	0.00533423	3.64894e-07	439285	 3.23845e-08
1817	0.591471	-0.00391175	0.00533639	3.6471e-07	439285	 3.25699e-08
1818	0.591797	-0.00392326	0.00533804	3.64525e-07	439285	 3.27563e-08
1819	0.592122	-0.00393459	0.00533921	3.64339e-07	439285	 3.29436e-08
1820	0.592448	-0.00394575	0.00533987	3.64151e-07	439285	 3.31319e-08
1821	0.592773	-0.00395673	0.00534004	3.63962e-07	439285	 3.33211e-08
1822	0.593099	-0.00396753	0.00533971	3.63772e-07	439285	 3.35112e-08
1823	0.593424	-0.00397814	0.00533889	3.63581e-07	439285	 3.37022e-08
1823	0.593424	-0.00397814	0.00533889	3.45875e-07	461773	 nan
1824	0.59375	-0.00398857	0.00533757	3.45693e-07	461773	 nan
1825	0.594076	-0.00399881	0.00533575	3.45511e-07	461773	 3.19381e-09
1826	0.594401	-0.00400886	0.00533344	3.45328e-07	461773	 3.21084e-09
1827	0.594727	-0.00401872	0.00533063	3.45145e-07	461773	 3.22796e-09
1828	0.595052	-0.00402839	0.00532733	3.44961e-07	461773	 3.24516e-09
1829	0.595378	-0.00403787	0.00532353	3.44778e-07	461773	 3.26246e-09
1830	0.595703	-0.00404716	0.00531924	3.44595e-07	461773	 3.27985e-09
1831	0.596029	-0.00405624	0.00531446	3.44412e-07	461773	 3.29732e-09
1832	0.596354	-0.00406513	0.00530919	3.4423e-07	461773	 3.31488e-09
1833	0.59668	-0.00407382	0.00530342	3.44048e-07	461773	 3.33254e-09
1834	0.597005	-0.00408231	0.00529717	3.43867e-07	461773	 3.35028e-09
1835	0.597331	-0.00409059	0.00529043	3.43687e-07	461773	 3.36812e-09
1836	0.597656	-0.00409868	0.0052832	3.43508e-07	461773	 3.38604e-09
1837	0.597982	-0.00410655	0.00527548	3.43329e-07	461773	 3.40406e-09
1838	0.598307	-0.00411423	0.00526728	3.43152e-07	461773	 3.42217e-09
1839	0.598633	-0.00412169	0.00525859	3.42977e-07	461773	 3.44037e-09
1840	0.598958	-0.00412894	0.00524943	3.42802e-07	461773	 3.45866e-09
1841	0.599284	-0.00413599	0.00523978	3.42629e-07	461773	 3.47704e-09
1842	0.599609	-0.00414282	0.00522965	3.42458e-07	461773	 3.49551e-09
1843	0.599935	-0.00414945	0.00521904	3.42289e-07	461773	 3.51408e-09
1844	0.60026	-0.00415585	0.00520796	3.42121e-07	461773	 3.53274e-09
1845	0.600586	-0.00416205	0.0051964	3.41956e-07	461773	 3.5515e-09
1846	0.600911	-0.00416803	0.00518437	3.41792e-07	461773	 3.57034e-09
1847	0.601237	-0.00417379	0.00517187	3.41631e-07	461773	 3.58928e-09
1848	0.601563	-0.00417933	0.0051589	3.41472e-07	461773	 3.60832e-09
1849	0.601888	-0.00418466	0.00514546	3.41315e-07	461773	 3.62745e-09
1850	0.602214	-0.00418976	0.00513155	3.4116e-07	461773	 3.64667e-09
1851	0.602539	-0.00419465	0.00511719	3.41009e-07	461773	 3.66599e-09
1852	0.602865	-0.00419931	0.00510236	3.40859e-07	461773	 3.6854e-09
1853	0.60319	-0.00420376	0.00508707	3.40713e-07	461773	 3.70491e-09
1854	0.603516	-0.00420798	0.00507133	3.40569e-07	461773	 3.72451e-09
1855	0.603841	-0.00421197	0.00505513	3.40428e-07	461773	 3.74421e-09
1856	0.604167	-0.00421575	0.00503848	3.4029e-07	461773	 3.764e-09
1857	0.604492	-0.00421929	0.00502138	3.40156e-07	461773	 3.78389e-09
1858	0.604818	-0.00422262	0.00500383	3.40024e-07	461773	 3.80388e-09
1859	0.605143	-0.00422571	0.00498584	3.39895e-07	461773	 3.82397e-09
1860	0.605469	-0.00422858	0.00496741	3.39769e-07	461773	 3.84415e-09
1861	0.605794	-0.00423123	0.00494854	3.39647e-07	461773	 3.86443e-09
1862	0.60612	-0.00423364	0.00492923	3.39528e-07	461773	 3.8848e-09
1863	0.606445	-0.00423583	0.00490949	3.39412e-07	461773	 3.90527e-09
1864	0.606771	-0.00423779	0.00488931	3.393e-07	461773	 3.92585e-09
1865	0.607096	-0.00423952	0.00486871	3.39191e-07	461773	 3.94652e-09
1866	0.607422	-0.00424102	0.00484769	3.39085e-07	461773	 3.96728e-09
1867	0.607747	-0.00424229	0.00482624	3.38983e-07	461773	 3.98815e-09
1868	0.608073	-0.00424333	0.00480437	3.38885e-07	461773	 4.00912e-09
1869	0.608398	-0.00424414	0.00478209	3.3879e-07	461773	 4.03018e-09
1870	0.608724	-0.00424472	0.0047594	3.38699e-07	461773	 4.05135e-09
1871	0.609049	-0.00424507	0.00473629	3.38611e-07	461773	 4.07261e-09
1872	0.609375	-0.00424519	0.00471278	3.38527e-07	461773	 4.09398e-09
1873	0.609701	-0.00424508	0.00468887	3.38446e-07	461773	 4.11545e-09
1874	0.610026	-0.00424474	0.00466455	3.38369e-07	461773	 4.13701e-09
1875	0.610352	-0.00424416	0.00463984	3.38296e-07	461773	 4.15868e-09
1876	0.610677	-0.00424336	0.00461474	3.38226e-07	461773	 4.18045e-09
1877	0.611003	-0.00424233	0.00458925	3.3816e-07	461773	 4.20232e-09
1878	0.611328	-0.00424106	0.00456338	3.38097e-07	461773	 4.22429e-09
1879	0.611654	-0.00424206	0.00453712	3.38038e-07	461773	 4.24636e-09
1880	0.611979	-0.00424467	0.00451048	3.37983e-07	461773	 4.26854e-09
1881	0.612305	-0.00424706	0.00448347	3.37931e-07	461773	 4.29082e-09
1882	0.61263	-0.00424923	0.00445609	3.37883e-07	461773	 4.3132e-09
1883	0.612956	-0.0042512	0.00442834	3.37838e-07	461773	 4.33568e-09
1884	0.613281	-0.00425295	0.00440023	3.37797e-07	461773	 4.35827e-09
1885	0.613607	-0.00425448	0.00437176	3.37759e-07	461773	 4.38096e-09
1886	0.613932	-0.0042558	0.00434293	3.37725e-07	461773	 4.40376e-09
1887	0.614258	-0.00425691	0.00431375	3.37694e-07	461773	 4.42666e-09
1888	0.614583	-0.0042578	0.00428423	3.37666e-07	461773	 4.44966e-09
1889	0.614909	-0.00425848	0.00425436	3.37642e-07	461773	 4.47277e-09
1890	0.615234	-0.00425895	0.00422415	3.37621e-07	461773	 4.49598e-09
1891	0.61556	-0.00425921	0.00419361	3.37603e-07	461773	 4.5193e-09
1892	0.615885	-0.00425926	0.00416273	3.37588e-07	461773	 4.54273e-09
1893	0.616211	-0.00425909	0.00413153	3.37576e-07	461773	 4.56625e-09
1894	0.616536	-0.00425871	0.00410001	3.37567e-07	461773	 4.58989e-09
1895	0.616862	-0.00425813	0.00406817	3.37562e-07	461773	 4.61363e-09
1896	0.617188	-0.00425733	0.00403601	3.37559e-07	461773	 4.63748e-09
1897	0.617513	-0.00425633	0.00400355	3.37559e-07	461773	 4.66143e-09
1898	0.617839	-0.00425512	0.00397078	3.37561e-07	461773	 4.6855e-09
1899	0.618164	-0.0042537	0.0039377	3.37567e-07	461773	 4.70967e-09
1900	0.61849	-0.00425207	0.00390434	3.37575e-07	461773	 4.73394e-09
1901	0.618815	-0.00425024	0.00388106	3.37585e-07	461773	 4.75833e-09
1902	0.619141	-0.0042482	0.00386228	3.37598e-07	461773	 4.78282e-09
1903	0.619466	-0.00424595	0.00384322	3.37613e-07	461773	 4.80742e-09
1904	0.619792	-0.0042435	0.00382389	3.37631e-07	461773	 4.83213e-09
1905	0.620117	-0.00424085	0.00381406	3.37651e-07	461773	 4.85695e-09
1906	0.620443	-0.004238	0.00381371	3.37673e-07	461773	 4.88188e-09
1907	0.620768	-0.00423494	0.00381335	3.37697e-07	461773	 4.90692e-09
1908	0.621094	-0.00423168	0.00381299	3.37722e-07	461773	 4.93206e-09
1909	0.621419	-0.00422823	0.00381261	3.3775e-07	461773	 4.95732e-09
1910	0.621745	-0.00422457	0.00381223	3.37779e-07	461773	 4.98269e-09
1911	0.62207	-0.00422071	0.00381184	3.3781e-07	461773	 5.00816e-09
1912	0.622396	-0.00421666	0.00381144	3.37843e-07	461773	 5.03375e-09
1913	0.622721	-0.00421241	0.00381104	3.37877e-07	461773	 5.05945e-09
1914	0.623047	-0.00420796	0.00381062	3.37912e-07	461773	 5.08526e-09
1915	0.623372	-0.00420332	0.0038102	3.37949e-07	461773	 5.11119e-09
1916	0.623698	-0.00419849	0.00380977	3.37987e-07	461773	 5.13722e-09
1917	0.624023	-0.00419346	0.00380933	3.38025e-07	461773	 5.16337e-09
1918	0.624349	-0.00418825	0.00380889	3.38065e-07	461773	 5.18963e-09
1919	0.624674	-0.00418284	0.00380843	3.38106e-07	461773	 5.216e-09
1920	0.625	-0.00417724	0.00380797	3.38147e-07	461773	 5.24248e-09
1921	0.625326	-0.00417145	0.0038075	3.3818e-07	461773	 5.26908e-09
1922	0.625651	-0.00416548	0.00380703	3.38214e-07	461773	 5.29579e-09
1923	0.625977	-0.00415932	0.00380654	3.38248e-07	461773	 5.32262e-09
1924	0.626302	-0.00415298	0.00380605	3.38283e-07	461773	 5.34955e-09
1925	0.626628	-0.00414645	0.00380555	3.38318e-07	461773	 5.37661e-09
1926	0.626953	-0.00413974	0.00380505	3.38354e-07	461773	 5.40378e-09
1927	0.627279	-0.00413285	0.00380453	3.38389e-07	461773	 5.43106e-09
1928	0.627604	-0.00412578	0.00380401	3.38425e-07	461773	 5.45846e-09
1929	0.62793	-0.00411853	0.00380348	3.38461e-07	461773	 5.48597e-09
1930	0.628255	-0.0041111	0.00380295	3.38497e-07	461773	 5.5136e-09
1931	0.628581	-0.0041035	0.00380241	3.38532e-07	461773	 5.54134e-09
1932	0.628906	-0.00409572	0.00380186	3.38567e-07	461773	 5.5692e-09
1933	0.629232	-0.00408777	0.0038013	3.38602e-07	461773	 5.59718e-09
1934	0.629557	-0.00407965	0.00380074	3.38636e-07	461773	 5.62527e-09
1935	0.629883	-0.00407136	0.00380017	3.38669e-07	461773	 5.65348e-09
1936	0.630208	-0.0040629	0.00379959	3.38702e-07	461773	 5.68181e-09
1937	0.630534	-0.00405427	0.00379901	3.38734e-07	461773	 5.71026e-09
1938	0.630859	-0.00404547	0.00379842	3.38765e-07	461773	 5.73882e-09
1939	0.631185	-0.00403651	0.00379782	3.38795e-07	461773	 5.7675e-09
1940	0.63151	-0.00402739	0.00379721	3.38824e-07	461773	 5.7963e-09
1941	0.631836	-0.00401811	0.0037966	3.38852e-07	461773	 5.82522e-09
1942	0.632161	-0.00400866	0.00379599	3.38878e-07	461773	 5.85426e-09
1943	0.632487	-0.00399906	0.00379536	3.38903e-07	461773	 5.88342e-09
1944	0.632813	-0.0039893	0.00379474	3.38927e-07	461773	 5.91269e-09
1945	0.633138	-0.00397939	0.0037941	3.38949e-07	461773	 5.94209e-09
1946	0.633464	-0.00396932	0.00379346	3.38969e-07	461773	 5.9716e-09
1947	0.633789	-0.0039591	0.00379281	3.38988e-07	461773	 6.00124e-09
1948	0.634115	-0.00394873	0.00379216	3.39005e-07	461773	 6.031e-09
1949	0.63444	-0.00394267	0.0037915	3.3902e-07	461773	 6.06087e-09
1950	0.634766	-0.00394488	0.00379083	3.39034e-07	461773	 6.09087e-09
1951	0.635091	-0.00394686	0.00379016	3.39045e-07	461773	 6.12099e-09
1952	0.635417	-0.0039486	0.00378948	3.39054e-07	461773	 6.15123e-09
1953	0.635742	-0.00395012	0.0037893	3.39061e-07	461773	 6.1816e-09
1954	0.636068	-0.0039514	0.00378998	3.39066e-07	461773	 6.21208e-09
1955	0.636393	-0.00395246	0.00379066	3.39069e-07	461773	 6.24269e-09
1956	0.636719	-0.00395328	0.00379133	3.39069e-07	461773	 6.27342e-09
1957	0.637044	-0.00395388	0.003792	3.39068e-07	461773	 6.30428e-09
1958	0.63737	-0.00395424	0.00379266	3.39063e-07	461773	 6.33526e-09
1959	0.637695	-0.00395438	0.00379332	3.39057e-07	461773	 6.36636e-09
1960	0.638021	-0.00395429	0.00379398	3.39048e-07	461773	 6.39758e-09
1961	0.638346	-0.00395396	0.00379462	3.39036e-07	461773	 6.42893e-09
1962	0.638672	-0.00395341	0.00379527	3.39022e-07	461773	 6.4604e-09
1963	0.638997	-0.00395263	0.00379591	3.39005e-07	461773	 6.492e-09
1964	0.639323	-0.00395162	0.00379654	3.38986e-07	461773	 6.52373e-09
1965	0.639648	-0.00395039	0.00379717	3.38964e-07	461773	 6.55558e-09
1966	0.639974	-0.00394892	0.00379779	3.3894e-07	461773	 6.58755e-09
1967	0.640299	-0.00394723	0.0037984	3.38912e-07	461773	 6.61965e-09
1968	0.640625	-0.00394531	0.00379901	3.38882e-07	461773	 6.65188e-09
1969	0.640951	-0.00394317	0.00379962	3.3885e-07	461773	 6.68423e-09
1970	0.641276	-0.0039408	0.00380022	3.38814e-07	461773	 6.71671e-09
1971	0.641602	-0.0039382	0.00380081	3.38776e-07	461773	 6.74931e-09
1972	0.641927	-0.00393538	0.0038014	3.38736e-07	461773	 6.78205e-09
1973	0.642253	-0.00393234	0.00380198	3.38692e-07	461773	 6.81491e-09
1974	0.642578	-0.00392908	0.00380256	3.38646e-07	461773	 6.8479e-09
1975	0.642904	-0.00392559	0.00380313	3.38597e-07	461773	 6.88101e-09
1976	0.643229	-0.00392188	0.00380369	3.38546e-07	461773	 6.91426e-09
1977	0.643555	-0.00391795	0.00380425	3.38491e-07	461773	 6.94763e-09
1978	0.64388	-0.0039138	0.0038048	3.38435e-07	461773	 6.98114e-09
1979	0.644206	-0.00390944	0.00380534	3.38375e-07	461773	 7.01477e-09
1980	0.644531	-0.00390485	0.00380588	3.38313e-07	461773	 7.04853e-09
1981	0.644857	-0.00390005	0.00380641	3.38248e-07	461773	 7.08242e-09
1982	0.645182	-0.00389503	0.00380694	3.38181e-07	461773	 7.11644e-09
1983	0.645508	-0.0038898	0.00380745	3.38111e-07	461773	 7.1506e-09
1984	0.645833	-0.00388436	0.00380797	3.38039e-07	461773	 7.18488e-09
1985	0.646159	-0.0038787	0.00380847	3.37964e-07	461773	 7.21929e-09
1986	0.646484	-0.00387283	0.00380897	3.37887e-07	461773	 7.25384e-09
1987	0.64681	-0.00386675	0.00380946	3.37807e-07	461773	 7.28852e-09
1988	0.647135	-0.00386046	0.00380994	3.37725e-07	461773	 7.32332e-09
1989	0.647461	-0.00385396	0.00381042	3.37641e-07	461773	 7.35826e-09
1990	0.647786	-0.00385194	0.00381089	3.37555e-07	461773	 7.39334e-09
1991	0.648112	-0.00386356	0.00381135	3.37467e-07	461773	 7.42854e-09
1992	0.648438	-0.00387503	0.0038118	3.37376e-07	461773	 7.46388e-09
1993	0.648763	-0.00388633	0.00381225	3.37284e-07	461773	 7.49935e-09
1994	0.649089	-0.00389747	0.00381269	3.3719e-07	461773	 7.53496e-09
1995	0.649414	-0.00390844	0.00381312	3.37093e-07	461773	 7.5707e-09
1996	0.64974	-0.00391925	0.00381355	3.36996e-07	461773	 7.60657e-09
1997	0.650065	-0.00392988	0.00381397	3.36896e-07	461773	 7.64258e-09
1998	0.650391	-0.00394034	0.00381438	3.36795e-07	461773	 7.67872e-09
1999	0.650716	-0.00395063	0.00381478	3.36692e-07	461773	 7.715e-09
2000	0.651042	-0.00396074	0.00381518	3.36587e-07	461773	 7.75141e-09
2001	0.651367	-0.00397067	0.00381556	3.36482e-07	461773	 7.78796e-09
2002	0.651693	-0.00398043	0.00381594	3.36375e-07	461773	 7.82464e-09
2003	0.652018	-0.00399001	0.00381631	3.36267e-07	461773	 7.86147e-09
2004	0.652344	-0.0039994	0.00381668	3.36158e-07	461773	 7.89842e-09
2005	0.652669	-0.00400861	0.00381703	3.36048e-07	461773	 7.93552e-09
2006	0.652995	-0.00401764	0.00381738	3.35937e-07	461773	 7.97275e-09
2007	0.65332	-0.00402648	0.00381772	3.35825e-07	461773	 8.01012e-09
2008	0.653646	-0.00403513	0.00381805	3.35712e-07	461773	 8.04762e-09
2009	0.653971	-0.00404359	0.00381837	3.35599e-07	461773	 8.08527e-09
2010	0.654297	-0.00405186	0.00381869	3.35486e-07	461773	 8.12305e-09
2011	0.654622	-0.00405993	0.00381899	3.35372e-07	461773	 8.16097e-09
2012	0.654948	-0.00406782	0.00381929	3.35258e-07	461773	 8.19903e-09
2013	0.655273	-0.0040755	0.00381958	3.35144e-07	461773	 8.23723e-09
2014	0.655599	-0.004083	0.00381986	3.3503e-07	461773	 8.27557e-09
2015	0.655924	-0.00409029	0.00382014	3.34916e-07	461773	 8.31404e-09
2016	0.65625	-0.00409738	0.0038204	3.34802e-07	461773	 8.35266e-09
2017	0.656576	-0.00410428	0.00382066	3.34689e-07	461773	 8.39142e-09
2018	0.656901	-0.00411097	0.00382091	3.34576e-07	461773	 8.43032e-09
2019	0.657227	-0.00411746	0.00382115	3.34463e-07	461773	 8.46936e-09
2020	0.657552	-0.00412374	0.00382138	3.34352e-07	461773	 8.50854e-09
2021	0.657878	-0.00413058	0.0038216	3.34241e-07	461773	 8.54786e-09
2022	0.658203	-0.00413853	0.00382181	3.34131e-07	461773	 8.58733e-09
2023	0.658529	-0.00414629	0.00382202	3.34023e-07	461773	 8.62694e-09
2024	0.658854	-0.00415384	0.00382222	3.33915e-07	461773	 8.66669e-09
2025	0.65918	-0.00416119	0.0038224	3.33809e-07	461773	 8.70658e-09
2026	0.659505	-0.00416833	0.00382258	3.33705e-07	461773	 8.74661e-09
2027	0.659831	-0.00417527	0.00382275	3.33602e-07	461773	 8.78679e-09
2028	0.660156	-0.00418201	0.00382291	3.335e-07	461773	 8.82711e-09
2029	0.660482	-0.00418854	0.00382307	3.33401e-07	461773	 8.86758e-09
2030	0.660807	-0.00419486	0.00382321	3.33304e-07	461773	 8.90819e-09
2031	0.661133	-0.00420098	0.00382334	3.33208e-07	461773	 8.94895e-09
2032	0.661458	-0.0042069	0.00382347	3.33115e-07	461773	 8.98985e-09
2033	0.661784	-0.00421261	0.00382359	3.33025e-07	461773	 9.03089e-09
2034	0.662109	-0.00421811	0.00382369	3.32936e-07	461773	 9.07208e-09
2035	0.662435	-0.00422341	0.00382379	3.32851e-07	461773	 9.11342e-09
2036	0.66276	-0.0042285	0.00382388	3.32768e-07	461773	 9.1549e-09
2037	0.663086	-0.00423338	0.00382396	3.32688e-07	461773	 9.19653e-09
2038	0.663411	-0.00423806	0.00382404	3.32611e-07	461773	 9.23831e-09
2039	0.663737	-0.00424253	0.0038241	3.32537e-07	461773	 9.28023e-09
2040	0.664063	-0.0042468	0.00382415	3.32466e-07	461773	 9.3223e-09
2041	0.664388	-0.00425086	0.0038242	3.32398e-07	461773	 9.36452e-09
2042	0.664714	-0.00425471	0.00382423	3.32334e-07	461773	 9.40689e-09
2043	0.665039	-0.00425836	0.00382426	3.32274e-07	461773	 9.4494e-09
2044	0.665365	-0.0042618	0.00382428	3.32217e-07	461773	 9.49207e-09
2045	0.66569	-0.00426504	0.00382428	3.32164e-07	461773	 9.53488e-09
2046	0.666016	-0.00426806	0.00382428	3.32114e-07	461773	 9.57784e-09
2047	0.666341	-0.00427089	0.00382427	3.32069e-07	461773	 9.62095e-09
2048	0.666667	-0.0042735	0.00382426	3.32028e-07	461773	 9.66421e-09
2049	0.666992	-0.00427591	0.00382423	3.31991e-07	461773	 9.70763e-09
2050	0.667318	-0.00427812	0.00382419	3.31958e-07	461773	 9.75119e-09
2051	0.667643	-0.00428012	0.00382414	3.31929e-07	461773	 9.7949e-09
2052	0.667969	-0.00428192	0.00382409	3.31905e-07	461773	 9.83877e-09
2053	0.668294	-0.00428351	0.00382402	3.31885e-07	461773	 9.88278e-09
2054	0.66862	-0.00428489	0.00382395	3.3187e-07	461773	 9.92695e-09
2055	0.668945	-0.00428608	0.00382387	3.3186e-07	461773	 9.97127e-09
2056	0.669271	-0.00428706	0.00382377	3.31855e-07	461773	 1.00157e-08
2057	0.669596	-0.00428783	0.00382367	3.31854e-07	461773	 1.00604e-08
2058	0.669922	-0.0042884	0.00382356	3.31858e-07	461773	 1.01051e-08
2059	0.670247	-0.00428877	0.00382344	3.31867e-07	461773	 1.01501e-08
2060	0.670573	-0.00428894	0.00382331	3.31881e-07	461773	 1.01952e-08
2061	0.670898	-0.0042889	0.00382318	3.31901e-07	461773	 1.02404e-08
2062	0.671224	-0.00428867	0.00382303	3.31925e-07	461773	 1.02858e-08
2063	0.671549	-0.00428823	0.00382287	3.31955e-07	461773	 1.03313e-08
2064	0.671875	-0.00428759	0.00382271	3.31989e-07	461773	 1.0377e-08
2065	0.672201	-0.00428675	0.00382253	3.32029e-07	461773	 1.04229e-08
2066	0.672526	-0.00428572	0.00382235	3.32075e-07	461773	 1.04689e-08
2067	0.672852	-0.00428448	0.00382216	3.32126e-07	461773	 1.05151e-08
2068	0.673177	-0.00428305	0.00382196	3.32182e-07	461773	 1.05614e-08
2069	0.673503	-0.00428142	0.00382175	3.32243e-07	461773	 1.06079e-08
2070	0.673828	-0.00427959	0.00382153	3.3231e-07	461773	 1.06545e-08
2071	0.674154	-0.00427756	0.0038213	3.32383e-07	461773	 1.07013e-08
2072	0.674479	-0.00427534	0.00382106	3.32461e-07	461773	 1.07483e-08
2073	0.674805	-0.00427292	0.00382081	3.32544e-07	461773	 1.07954e-08
2074	0.67513	-0.00427031	0.00382056	3.32633e-07	461773	 1.08427e-08
2075	0.675456	-0.00426751	0.00382029	3.32727e-07	461773	 1.08901e-08
2076	0.675781	-0.00426451	0.00382002	3.32827e-07	461773	 1.09377e-08
2077	0.676107	-0.00426133	0.00381974	3.32932e-07	461773	 1.09854e-08
2078	0.676432	-0.00425795	0.00381945	3.33042e-07	461773	 1.10333e-08
2079	0.676758	-0.00425438	0.00381915	3.33159e-07	461773	 1.10814e-08
2080	0.677083	-0.00425062	0.00381884	3.3328e-07	461773	 1.11296e-08
2081	0.677409	-0.00424667	0.00381852	3.33395e-07	461773	 1.1178e-08
2082	0.677734	-0.00424253	0.00381819	3.33516e-07	461773	 1.12266e-08
2083	0.67806	-0.00423821	0.00381786	3.33643e-07	461773	 1.12753e-08
2084	0.678385	-0.0042337	0.00381751	3.33774e-07	461773	 1.13241e-08
2085	0.678711	-0.004229	0.00381716	3.33912e-07	461773	 1.13732e-08
2086	0.679036	-0.00422413	0.0038168	3.34054e-07	461773	 1.14224e-08
2087	0.679362	-0.00421907	0.00381643	3.34202e-07	461773	 1.14717e-08
2088	0.679688	-0.00421382	0.00381605	3.34355e-07	461773	 1.15212e-08
2089	0.680013	-0.0042084	0.00381566	3.34513e-07	461773	 1.15709e-08
2090	0.680339	-0.00420279	0.00381527	3.34676e-07	461773	 1.16208e-08
2091	0.680664	-0.00419701	0.00381486	3.34844e-07	461773	 1.16708e-08
2092	0.68099	-0.00419105	0.00381445	3.35017e-07	461773	 1.1721e-08
2093	0.681315	-0.00418491	0.00381403	3.35195e-07	461773	 1.17713e-08
2094	0.681641	-0.0041786	0.0038136	3.35377e-07	461773	 1.18218e-08
2095	0.681966	-0.00417211	0.00381316	3.35565e-07	461773	 1.18725e-08
2096	0.682292	-0.00416545	0.00381271	3.35756e-07	461773	 1.19233e-08
2097	0.682617	-0.00415862	0.00381226	3.35953e-07	461773	 1.19743e-08
2098	0.682943	-0.00415162	0.00381179	3.36153e-07	461773	 1.20255e-08
2099	0.683268	-0.00414444	0.00381132	3.36358e-07	461773	 1.20768e-08
2100	0.683594	-0.0041371	0.00381084	3.36567e-07	461773	 1.21283e-08
2101	0.683919	-0.00412959	0.00381035	3.36779e-07	461773	 1.218e-08
2102	0.684245	-0.00412192	0.00380985	3.36996e-07	461773	 1.22318e-08
2103	0.68457	-0.00411408	0.00380935	3.37217e-07	461773	 1.22838e-08
2104	0.684896	-0.00410608	0.00380883	3.37441e-07	461773	 1.2336e-08
2105	0.685221	-0.00409791	0.00380831	3.37668e-07	461773	 1.23883e-08
2106	0.685547	-0.00408959	0.00380778	3.37899e-07	461773	 1.24408e-08
2107	0.685872	-0.00408111	0.00380725	3.38133e-07	461773	 1.24935e-08
2108	0.686198	-0.00407247	0.0038067	3.3837e-07	461773	 1.25463e-08
2109	0.686523	-0.00406367	0.00380615	3.3861e-07	461773	 1.25994e-08
2110	0.686849	-0.00405472	0.00380559	3.38853e-07	461773	 1.26525e-08
2111	0.687174	-0.00404561	0.00380502	3.39099e-07	461773	 1.27059e-08
2112	0.6875	-0.00403635	0.00380444	3.39347e-07	461773	 1.27594e-08
2113	0.687826	-0.00402695	0.00380386	3.39597e-07	461773	 1.28131e-08
2114	0.688151	-0.00401739	0.00380326	3.3985e-07	461773	 1.2867e-08
2115	0.688477	-0.00400769	0.00380266	3.40105e-07	461773	 1.2921e-08
2116	0.688802	-0.00399784	0.00380206	3.40361e-07	461773	 1.29753e-08
2117	0.689128	-0.00398784	0.00380144	3.40619e-07	461773	 1.30296e-08
2118	0.689453	-0.00397771	0.00380082	3.40879e-07	461773	 1.30842e-08
2119	0.689779	-0.00396743	0.00380019	3.4114e-07	461773	 1.31389e-08
2120	0.690104	-0.00395701	0.00379955	3.41402e-07	461773	 1.31938e-08
2121	0.69043	-0.00394646	0.0037989	3.41666e-07	461773	 1.32489e-08
2122	0.690755	-0.00393577	0.00379825	3.4193e-07	461773	 1.33042e-08
2123	0.691081	-0.00392494	0.00379759	3.42195e-07	461773	 1.33596e-08
2124	0.691406	-0.00391398	0.00379692	3.42461e-07	461773	 1.34152e-08
2125	0.691732	-0.00390289	0.00379625	3.42727e-07	461773	 1.3471e-08
2126	0.692057	-0.00389167	0.00379557	3.42993e-07	461773	 1.35269e-08
2127	0.692383	-0.00388033	0.00379495	3.43259e-07	461773	 1.35831e-08
2128	0.692708	-0.00386885	0.0037956	3.43525e-07	461773	 1.36394e-08
2129	0.693034	-0.00385725	0.00379624	3.4379e-07	461773	 1.36959e-08
2130	0.693359	-0.00384553	0.00379688	3.44055e-07	461773	 1.37525e-08
2131	0.693685	-0.00383369	0.00379751	3.4432e-07	461773	 1.38094e-08
2132	0.69401	-0.00382173	0.00379814	3.44583e-07	461773	 1.38664e-08
2133	0.694336	-0.00380966	0.00379876	3.44846e-07	461773	 1.39236e-08
2134	0.694661	-0.00379746	0.00379938	3.45107e-07	461773	 1.39809e-08
2135	0.694987	-0.00378516	0.00379999	3.45367e-07	461773	 1.40385e-08
2136	0.695313	-0.00377274	0.0038006	3.45626e-07	461773	 1.40962e-08
2137	0.695638	-0.00376021	0.00380121	3.45883e-07	461773	 1.41541e-08
2138	0.695964	-0.00374758	0.00380181	3.46137e-07	461773	 1.42122e-08
2139	0.696289	-0.00373483	0.0038024	3.4639e-07	461773	 1.42705e-08
2140	0.696615	-0.00372199	0.00380299	3.46641e-07	461773	 1.43289e-08
2141	0.69694	-0.00370904	0.00380357	3.46889e-07	461773	 1.43875e-08
2142	0.697266	-0.00370841	0.00380919	3.47134e-07	461773	 1.44463e-08
2143	0.697591	-0.00371791	0.00382494	3.47377e-07	461773	 1.45053e-08
2144	0.697917	-0.00372722	0.00384028	3.47617e-07	461773	 1.45645e-08
2145	0.698242	-0.00373633	0.00385522	3.47854e-07	461773	 1.46239e-08
2146	0.698568	-0.00374526	0.00386975	3.48087e-07	461773	 1.46834e-08
2147	0.698893	-0.00375399	0.00388387	3.48318e-07	461773	 1.47431e-08
2148	0.699219	-0.00376252	0.00389758	3.48544e-07	461773	 1.4803e-08
2149	0.699544	-0.00377086	0.00391087	3.48767e-07	461773	 1.48631e-08
2150	0.69987	-0.00377899	0.00392373	3.48986e-07	461773	 1.49234e-08
2151	0.700195	-0.00378692	0.00393618	3.49201e-07	461773	 1.49838e-08
2152	0.700521	-0.00379465	0.0039482	3.49412e-07	461773	 1.50444e-08
2153	0.700846	-0.00380217	0.00395979	3.49619e-07	461773	 1.51053e-08
2154	0.701172	-0.00380949	0.00397095	3.49821e-07	461773	 1.51663e-08
2155	0.701497	-0.0038166	0.00398168	3.50018e-07	461773	 1.52275e-08
2156	0.701823	-0.0038235	0.00399198	3.50211e-07	461773	 1.52888e-08
2157	0.702148	-0.00383019	0.00400184	3.50399e-07	461773	 1.53504e-08
2158	0.702474	-0.00383753	0.00401125	3.50582e-07	461773	 1.54121e-08
2159	0.702799	-0.00385096	0.00402023	3.5076e-07	461773	 1.54741e-08
2160	0.703125	-0.00386421	0.00402876	3.50932e-07	461773	 1.55362e-08
2161	0.703451	-0.00387729	0.00403685	3.51099e-07	461773	 1.55985e-08
2162	0.703776	-0.00389018	0.00404449	3.51261e-07	461773	 1.5661e-08
2163	0.704102	-0.0039029	0.00405169	3.51417e-07	461773	 1.57237e-08
2164	0.704427	-0.00391545	0.00405843	3.51567e-07	461773	 1.57866e-08
2165	0.704753	-0.00392781	0.00406472	3.51711e-07	461773	 1.58496e-08
2166	0.705078	-0.00393999	0.00407055	3.51849e-07	461773	 1.59129e-08
2167	0.705404	-0.00395199	0.00407593	3.51982e-07	461773	 1.59763e-08
2168	0.705729	-0.0039638	0.00408085	3.52108e-07	461773	 1.60399e-08
2169	0.706055	-0.00397544	0.00408532	3.52227e-07	461773	 1.61037e-08
2170	0.70638	-0.00398689	0.00408932	3.52341e-07	461773	 1.61678e-08
2171	0.706706	-0.00399815	0.00409286	3.52448e-07	461773	 1.6232e-08
2172	0.707031	-0.00400923	0.00409594	3.52548e-07	461773	 1.62963e-08
2173	0.707357	-0.00402012	0.00409855	3.52642e-07	461773	 1.63609e-08
2174	0.707682	-0.00403083	0.0041007	3.52729e-07	461773	 1.64257e-08
2175	0.708008	-0.00404135	0.00410239	3.52809e-07	461773	 1.64907e-08
2176	0.708333	-0.00405168	0.00410361	3.52882e-07	461773	 1.65558e-08
2177	0.708659	-0.00406182	0.00410436	3.52949e-07	461773	 1.66212e-08
2178	0.708984	-0.00407178	0.00410464	3.53008e-07	461773	 1.66867e-08
2179	0.70931	-0.00408154	0.00410445	3.5306e-07	461773	 1.67524e-08
2180	0.709635	-0.00409112	0.0041038	3.53106e-07	461773	 1.68184e-08
2181	0.709961	-0.0041005	0.00410267	3.53144e-07	461773	 1.68845e-08
2182	0.710286	-0.00410969	0.00410107	3.53175e-07	461773	 1.69508e-08
2183	0.710612	-0.00411869	0.004099	3.53199e-07	461773	 1.70173e-08
2184	0.710938	-0.0041275	0.00409646	3.53215e-07	461773	 1.7084e-08
2185	0.711263	-0.00413612	0.00409345	3.53224e-07	461773	 1.71509e-08
2186	0.711589	-0.00414454	0.00408997	3.53226e-07	461773	 1.7218e-08
2187	0.711914	-0.00415277	0.00408601	3.53221e-07	461773	 1.72853e-08
2188	0.71224	-0.0041608	0.00408159	3.53208e-07	461773	 1.73528e-08
2189	0.712565	-0.00416864	0.00407669	3.53188e-07	461773	 1.74205e-08
2190	0.712891	-0.00417629	0.00407131	3.5316e-07	461773	 1.74883e-08
2191	0.713216	-0.00418374	0.00406547	3.53125e-07	461773	 1.75564e-08
2192	0.713542	-0.00419099	0.00405915	3.53083e-07	461773	 1.76247e-08
2193	0.713867	-0.00419805	0.00405237	3.53033e-07	461773	 1.76932e-08
2194	0.714193	-0.00420491	0.00404511	3.52976e-07	461773	 1.77618e-08
2195	0.714518	-0.00421158	0.00403738	3.52912e-07	461773	 1.78307e-08
2196	0.714844	-0.00421805	0.00402918	3.5284e-07	461773	 1.78998e-08
2197	0.715169	-0.00422432	0.00402051	3.52761e-07	461773	 1.7969e-08
2198	0.715495	-0.00423039	0.00401138	3.52674e-07	461773	 1.80385e-08
2199	0.71582	-0.00423627	0.00400177	3.52581e-07	461773	 1.81081e-08
2200	0.716146	-0.00424195	0.0039917	3.5248e-07	461773	 1.8178e-08
2201	0.716471	-0.00424744	0.00398117	3.52372e-07	461773	 1.82481e-08
2202	0.716797	-0.00425272	0.00397017	3.52257e-07	461773	 1.83183e-08
2203	0.717122	-0.00425781	0.0039587	3.52135e-07	461773	 1.83888e-08
2204	0.717448	-0.0042627	0.00394677	3.52006e-07	461773	 1.84595e-08
2205	0.717773	-0.00426739	0.00393438	3.5187e-07	461773	 1.85303e-08
2206	0.718099	-0.00427188	0.00392153	3.51728e-07	461773	 1.86014e-08
2207	0.718424	-0.00427618	0.00390822	3.51578e-07	461773	 1.86727e-08
2208	0.71875	-0.00428028	0.00389445	3.51422e-07	461773	 1.87441e-08
2209	0.719076	-0.00428418	0.00388023	3.51259e-07	461773	 1.88158e-08
2210	0.719401	-0.00428788	0.00386555	3.51089e-07	461773	 1.88877e-08
2211	0.719727	-0.00429138	0.00385042	3.50913e-07	461773	 1.89597e-08
2212	0.720052	-0.00429468	0.00383484	3.50731e-07	461773	 1.9032e-08
2213	0.720378	-0.00429779	0.00382739	3.50543e-07	461773	 1.91045e-08
2214	0.720703	-0.0043007	0.00383433	3.50348e-07	461773	 1.91772e-08
2215	0.721029	-0.00430341	0.00384874	3.50147e-07	461773	 1.92501e-08
2216	0.721354	-0.00430592	0.00386255	3.49941e-07	461773	 1.93232e-08
2217	0.72168	-0.00430824	0.00387575	3.49728e-07	461773	 1.93965e-08
2218	0.722005	-0.00431036	0.00388836	3.4951e-07	461773	 1.947e-08
2219	0.722331	-0.00431228	0.00390038	3.49287e-07	461773	 1.95437e-08
2220	0.722656	-0.00431401	0.00391179	3.49058e-07	461773	 1.96176e-08
2221	0.722982	-0.00431554	0.00392261	3.48823e-07	461773	 1.96917e-08
2222	0.723307	-0.00431687	0.00393284	3.48584e-07	461773	 1.97661e-08
2223	0.723633	-0.004318	0.00394247	3.48339e-07	461773	 1.98406e-08
2224	0.723958	-0.00431895	0.00395151	3.4809e-07	461773	 1.99154e-08
2225	0.724284	-0.00431969	0.00395996	3.47836e-07	461773	 1.99903e-08
2226	0.724609	-0.00432024	0.00396782	3.47577e-07	461773	 2.00655e-08
2227	0.724935	-0.0043206	0.00397509	3.47314e-07	461773	 2.01408e-08
2228	0.72526	-0.00432076	0.00398178	3.47047e-07	461773	 2.02164e-08
2229	0.725586	-0.00432073	0.00398789	3.46775e-07	461773	 2.02922e-08
2230	0.725911	-0.0043205	0.00399341	3.465e-07	461773	 2.03682e-08
2231	0.726237	-0.00432008	0.00399835	3.46221e-07	461773	 2.04444e-08
2232	0.726563	-0.00431947	0.00400272	3.45938e-07	461773	 2.05208e-08
2233	0.726888	-0.00431867	0.00400651	3.45653e-07	461773	 2.05974e-08
2234	0.727214	-0.00431768	0.00400972	3.45363e-07	461773	 2.06742e-08
2235	0.727539	-0.00431649	0.00401236	3.45071e-07	461773	 2.07512e-08
2236	0.727865	-0.00431512	0.00401443	3.44776e-07	461773	 2.08285e-08
2237	0.72819	-0.00431355	0.00401593	3.44479e-07	461773	 2.09059e-08
2238	0.728516	-0.0043118	0.00401686	3.44179e-07	461773	 2.09836e-08
2239	0.728841	-0.00430985	0.00401723	3.43876e-07	461773	 2.10615e-08
2240	0.729167	-0.00430772	0.00401704	3.43572e-07	461773	 2.11396e-08
2241	0.729492	-0.0043054	0.00401629	3.43253e-07	461773	 2.12179e-08
2242	0.729818	-0.0043029	0.00401498	3.42933e-07	461773	 2.12964e-08
2243	0.730143	-0.00430021	0.00401311	3.42612e-07	461773	 2.13751e-08
2244	0.730469	-0.00429733	0.00401069	3.42289e-07	461773	 2.1454e-08
2245	0.730794	-0.00429427	0.00400772	3.41965e-07	461773	 2.15332e-08
2246	0.73112	-0.00429103	0.00400421	3.41641e-07	461773	 2.16125e-08
2247	0.731445	-0.0042876	0.00400015	3.41316e-07	461773	 2.16921e-08
2248	0.731771	-0.00428399	0.00399554	3.40991e-07	461773	 2.17719e-08
2249	0.732096	-0.0042802	0.0039904	3.40665e-07	461773	 2.18519e-08
2250	0.732422	-0.00427623	0.00398472	3.4034e-07	461773	 2.19321e-08
2251	0.732747	-0.00427208	0.0039785	3.40015e-07	461773	 2.20125e-08
2252	0.733073	-0.00426775	0.00397176	3.39691e-07	461773	 2.20931e-08
2253	0.733398	-0.00426325	0.00396448	3.39368e-07	461773	 2.2174e-08
2254	0.733724	-0.00425856	0.00395668	3.39045e-07	461773	 2.22551e-08
2255	0.734049	-0.0042537	0.00394836	3.38724e-07	461773	 2.23363e-08
2256	0.734375	-0.00424867	0.00393951	3.38404e-07	461773	 2.24178e-08
2257	0.734701	-0.00424346	0.00393015	3.38086e-07	461773	 2.24996e-08
2258	0.735026	-0.00423808	0.00392028	3.37769e-07	461773	 2.25815e-08
2259	0.735352	-0.00423252	0.0039099	3.37455e-07	461773	 2.26636e-08
2260	0.735677	-0.0042268	0.00389901	3.37143e-07	461773	 2.2746e-08
2261	0.736003	-0.0042209	0.00388761	3.36833e-07	461773	 2.28286e-08
2262	0.736328	-0.00421484	0.00387572	3.36526e-07	461773	 2.29113e-08
2263	0.736654	-0.0042086	0.00386332	3.36222e-07	461773	 2.29944e-08
2264	0.736979	-0.0042022	0.00385044	3.35921e-07	461773	 2.30776e-08
2265	0.737305	-0.00419564	0.00383706	3.35623e-07	461773	 2.3161e-08
2266	0.73763	-0.00418891	0.0038232	3.35329e-07	461773	 2.32447e-08
2267	0.737956	-0.00418202	0.00381612	3.35039e-07	461773	 2.33286e-08
2268	0.738281	-0.00417496	0.00381567	3.34753e-07	461773	 2.34127e-08
2269	0.738607	-0.00416775	0.0038152	3.34471e-07	461773	 2.3497e-08
2270	0.738932	-0.00416037	0.00381472	3.34193e-07	461773	 2.35815e-08
2271	0.739258	-0.00415284	0.00381424	3.3392e-07	461773	 2.36662e-08
2272	0.739583	-0.00414515	0.00381374	3.33651e-07	461773	 2.37512e-08
2273	0.739909	-0.0041373	0.00381324	3.33388e-07	461773	 2.38364e-08
2274	0.740234	-0.00412929	0.00381273	3.33129e-07	461773	 2.39218e-08
2275	0.74056	-0.00412114	0.00381221	3.32876e-07	461773	 2.40074e-08
2276	0.740885	-0.00411283	0.00381168	3.32629e-07	461773	 2.40933e-08
2277	0.741211	-0.00410437	0.00381114	3.32387e-07	461773	 2.41793e-08
2278	0.741536	-0.00409576	0.0038106	3.32151e-07	461773	 2.42656e-08
2279	0.741862	-0.00408701	0.00381004	3.31921e-07	461773	 2.43521e-08
2280	0.742188	-0.0040781	0.00380948	3.31697e-07	461773	 2.44388e-08
2281	0.742513	-0.00406905	0.00380891	3.3148e-07	461773	 2.45258e-08
2282	0.742839	-0.00405986	0.00380833	3.31269e-07	461773	 2.46129e-08
2283	0.743164	-0.00405053	0.00380774	3.31065e-07	461773	 2.47003e-08
2284	0.74349	-0.00404105	0.00380714	3.30868e-07	461773	 2.47879e-08
2285	0.743815	-0.00403143	0.00380654	3.30678e-07	461773	 2.48758e-08
2286	0.744141	-0.00402168	0.00380592	3.30494e-07	461773	 2.49638e-08
2287	0.744466	-0.00401179	0.0038053	3.30319e-07	461773	 2.50521e-08
2288	0.744792	-0.00400176	0.00380467	3.3015e-07	461773	 2.51406e-08
2289	0.745117	-0.0039916	0.00380403	3.29989e-07	461773	 2.52293e-08
2290	0.745443	-0.00398131	0.00380338	3.29836e-07	461773	 2.53182e-08
2291	0.745768	-0.00397089	0.00380273	3.29691e-07	461773	 2.54074e-08
2292	0.746094	-0.00396034	0.00380207	3.29553e-07	461773	 2.54967e-08
2293	0.746419	-0.00394966	0.00380139	3.29423e-07	461773	 2.55864e-08
2294	0.746745	-0.00393885	0.00380071	3.29302e-07	461773	 2.56762e-08
2295	0.74707	-0.00392793	0.00380003	3.29189e-07	461773	 2.57662e-08
2296	0.747396	-0.00391687	0.00379933	3.29084e-07	461773	 2.58565e-08
2297	0.747721	-0.0039057	0.00379863	3.28987e-07	461773	 2.5947e-08
2298	0.748047	-0.00389441	0.00379811	3.28899e-07	461773	 2.60377e-08
2299	0.748372	-0.003883	0.00379875	3.28819e-07	461773	 2.61286e-08
2300	0.748698	-0.00387148	0.00379939	3.28748e-07	461773	 2.62198e-08
2301	0.749023	-0.00385984	0.00380003	3.28685e-07	461773	 2.63112e-08
2302	0.749349	-0.00384809	0.00380066	3.28631e-07	461773	 2.64028e-08
2303	0.749674	-0.00383622	0.00380129	3.28586e-07	461773	 2.64946e-08
2304	0.75	-0.00382425	0.00380192	3.28549e-07	461773	 2.65867e-08
2305	0.750326	-0.00381217	0.00380254	3.28522e-07	461773	 2.6679e-08
2306	0.750651	-0.00379999	0.00380315	3.28503e-07	461773	 2.67715e-08
2307	0.750977	-0.0037877	0.00380376	3.28493e-07	461773	 2.68642e-08
2308	0.751302	-0.00377531	0.00380437	3.28491e-07	461773	 2.69572e-08
2309	0.751628	-0.00376282	0.00380497	3.28499e-07	461773	 2.70504e-08
2310	0.751953	-0.00375023	0.00380556	3.28515e-07	461773	 2.71438e-08
2311	0.752279	-0.00373754	0.00380615	3.2854e-07	461773	 2.72374e-08
2312	0.752604	-0.00372476	0.00380674	3.28574e-07	461773	 2.73313e-08
2313	0.75293	-0.00371422	0.00380732	3.28616e-07	461773	 2.74254e-08
2314	0.753255	-0.00372926	0.00380789	3.28668e-07	461773	 2.75197e-08
2315	0.753581	-0.00374414	0.00380846	3.28728e-07	461773	 2.76142e-08
2316	0.753906	-0.00375886	0.00380902	3.28796e-07	461773	 2.7709e-08
2317	0.754232	-0.00377342	0.00380958	3.28874e-07	461773	 2.7804e-08
2318	0.754557	-0.00378782	0.00381013	3.28959e-07	461773	 2.78992e-08
2319	0.754883	-0.00380206	0.00381068	3.29054e-07	461773	 2.79946e-08
2320	0.755208	-0.00381613	0.00381122	3.29156e-07	461773	 2.80903e-08
2321	0.755534	-0.00383003	0.00381176	3.29267e-07	461773	 2.81862e-08
2322	0.755859	-0.00384377	0.00381229	3.29386e-07	461773	 2.82823e-08
2323	0.756185	-0.00385735	0.00381281	3.29513e-07	461773	 2.83786e-08
2324	0.75651	-0.00387075	0.00381333	3.29649e-07	461773	 2.84752e-08
2325	0.756836	-0.00388399	0.00381384	3.29792e-07	461773	 2.8572e-08
2326	0.757161	-0.00389706	0.00381434	3.29943e-07	461773	 2.86691e-08
2327	0.757487	-0.00390996	0.00381484	3.30102e-07	461773	 2.87663e-08
2328	0.757813	-0.00392268	0.00381533	3.30268e-07	461773	 2.88638e-08
2329	0.758138	-0.00393524	0.00381582	3.30442e-07	461773	 2.89615e-08
2330	0.758464	-0.00394762	0.0038163	3.30623e-07	461773	 2.90594e-08
2331	0.758789	-0.00395983	0.00381677	3.30811e-07	461773	 2.91576e-08
2332	0.759115	-0.00397186	0.00381724	3.31006e-07	461773	 2.9256e-08
2333	0.75944	-0.00398372	0.0038177	3.31209e-07	461773	 2.93546e-08
2334	0.759766	-0.0039954	0.00381815	3.31418e-07	461773	 2.94535e-08
2335	0.760091	-0.00400691	0.0038186	3.31633e-07	461773	 2.95526e-08
2336	0.760417	-0.00401824	0.00381904	3.31855e-07	461773	 2.96519e-08
2337	0.760742	-0.00402939	0.00381947	3.32083e-07	461773	 2.97514e-08
2338	0.761068	-0.00404036	0.00381989	3.32318e-07	461773	 2.98512e-08
2339	0.761393	-0.00405116	0.00382031	3.32558e-07	461773	 2.99511e-08
2340	0.761719	-0.00406177	0.00382072	3.32804e-07	461773	 3.00514e-08
2341	0.762044	-0.0040722	0.00382113	3.33056e-07	461773	 3.01518e-08
2342	0.76237	-0.00408245	0.00382152	3.33312e-07	461773	 3.02525e-08
2343	0.762695	-0.00409252	0.00382191	3.33575e-07	461773	 3.03534e-08
2344	0.763021	-0.00410241	0.00382229	3.33842e-07	461773	 3.04545e-08
2345	0.763346	-0.00411212	0.00382267	3.34113e-07	461773	 3.05559e-08
2346	0.763672	-0.00412164	0.00382303	3.3439e-07	461773	 3.06575e-08
2347	0.763997	-0.00413098	0.00382339	3.34671e-07	461773	 3.07593e-08
2348	0.764323	-0.00414013	0.00382375	3.34956e-07	461773	 3.08613e-08
2349	0.764648	-0.0041491	0.00382409	3.35245e-07	461773	 3.09636e-08
2350	0.764974	-0.00415788	0.00382443	3.35537e-07	461773	 3.10661e-08
2351	0.765299	-0.00416648	0.00382475	3.35834e-07	461773	 3.11689e-08
2352	0.765625	-0.00417489	0.00382507	3.36133e-07	461773	 3.12718e-08
2353	0.765951	-0.00418312	0.00382539	3.36436e-07	461773	 3.1375e-08
2354	0.766276	-0.00419116	0.00382569	3.36742e-07	461773	 3.14784e-08
2355	0.766602	-0.00419901	0.00382599	3.3705e-07	461773	 3.15821e-08
2356	0.766927	-0.00420667	0.00382628	3.37361e-07	461773	 3.1686e-08
2357	0.767253	-0.00421414	0.00382656	3.37674e-07	461773	 3.17901e-08
2358	0.767578	-0.00422143	0.00382683	3.37989e-07	461773	 3.18944e-08
2359	0.767904	-0.00422853	0.00382709	3.38306e-07	461773	 3.1999e-08
2360	0.768229	-0.00423543	0.00382735	3.38624e-07	461773	 3.21038e-08
2361	0.768555	-0.00424215	0.0038276	3.38944e-07	461773	 3.22088e-08
2362	0.76888	-0.00424868	0.00382784	3.39265e-07	461773	 3.23141e-08
2363	0.769206	-0.00425502	0.00382807	3.39587e-07	461773	 3.24196e-08
2364	0.769531	-0.00426117	0.00382829	3.39909e-07	461773	 3.25253e-08
2365	0.769857	-0.00426713	0.0038285	3.40232e-07	461773	 3.26312e-08
2366	0.770182	-0.0042729	0.00382871	3.40555e-07	461773	 3.27374e-08
2367	0.770508	-0.00427847	0.00382891	3.40878e-07	461773	 3.28438e-08
2368	0.770833	-0.00428386	0.0038291	3.41201e-07	461773	 3.29504e-08
2369	0.771159	-0.00428906	0.00382928	3.41524e-07	461773	 3.30573e-08
2370	0.771484	-0.00429406	0.00382945	3.41846e-07	461773	 3.31644e-08
2371	0.77181	-0.00429887	0.00382961	3.42166e-07	461773	 3.32717e-08
2372	0.772135	-0.0043035	0.00382976	3.42486e-07	461773	 3.33793e-08
2373	0.772461	-0.00430793	0.00382991	3.42805e-07	461773	 3.34871e-08
2374	0.772786	-0.00431217	0.00383004	3.43122e-07	461773	 3.35951e-08
2375	0.773112	-0.00431622	0.00383017	3.43437e-07	461773	 3.37033e-08
2376	0.773438	-0.00432007	0.00383029	3.43751e-07	461773	 3.38118e-08
2377	0.773763	-0.00432374	0.0038304	3.44062e-07	461773	 3.39205e-08
2378	0.774089	-0.00432722	0.0038305	3.44371e-07	461773	 3.40294e-08
2379	0.774414	-0.0043305	0.00383059	3.44677e-07	461773	 3.41386e-08
2380	0.77474	-0.00433359	0.00383067	3.44981e-07	461773	 3.4248e-08
2381	0.775065	-0.00433649	0.00383074	3.45281e-07	461773	 3.43576e-08
2382	0.775391	-0.00433921	0.00383081	3.45579e-07	461773	 3.44675e-08
2383	0.775716	-0.00434173	0.00383086	3.45873e-07	461773	 3.45775e-08
2384	0.776042	-0.00434406	0.00383091	3.46163e-07	461773	 3.46879e-08
2385	0.776367	-0.00434619	0.00383094	3.4645e-07	461773	 3.47984e-08
2386	0.776693	-0.00434814	0.00383097	3.46733e-07	461773	 3.49092e-08
2387	0.777018	-0.0043499	0.00383099	3.47012e-07	461773	 3.50202e-08
2388	0.777344	-0.00435147	0.003831	3.47287e-07	461773	 3.51314e-08
2389	0.777669	-0.00435285	0.00383809	3.47557e-07	461773	 3.52429e-08
2390	0.777995	-0.00435404	0.00385144	3.47822e-07	461773	 3.53545e-08
2391	0.77832	-0.00435504	0.00386423	3.48083e-07	461773	 3.54665e-08
2392	0.778646	-0.00435586	0.00387647	3.48339e-07	461773	 3.55786e-08
2393	0.778971	-0.00435648	0.00388816	3.4859e-07	461773	 3.5691e-08
2394	0.779297	-0.00435692	0.0038993	3.48835e-07	461773	 3.58036e-08
2395	0.779622	-0.00435717	0.00390989	3.49075e-07	461773	 3.59164e-08
2396	0.779948	-0.00435723	0.00391993	3.4931e-07	461773	 3.60295e-08
2397	0.780273	-0.0043571	0.00392943	3.49539e-07	461773	 3.61428e-08
2398	0.780599	-0.00435679	0.00393837	3.49762e-07	461773	 3.62563e-08
2399	0.780924	-0.00435629	0.00394677	3.49979e-07	461773	 3.63701e-08
2400	0.78125	-0.00435561	0.00395463	3.5019e-07	461773	 3.6484e-08
2401	0.781576	-0.00435474	0.00396193	3.50382e-07	461773	 3.65983e-08
2402	0.781901	-0.00435369	0.0039687	3.50568e-07	461773	 3.67127e-08
2403	0.782227	-0.00435245	0.00397491	3.50747e-07	461773	 3.68274e-08
2404	0.782552	-0.00435103	0.00398059	3.5092e-07	461773	 3.69423e-08
2405	0.782878	-0.00434943	0.00398572	3.51086e-07	461773	 3.70574e-08
2406	0.783203	-0.00434765	0.00399031	3.51246e-07	461773	 3.71727e-08
2407	0.783529	-0.00434568	0.00399436	3.51399e-07	461773	 3.72883e-08
2408	0.783854	-0.00434353	0.00399787	3.51545e-07	461773	 3.74041e-08
2409	0.78418	-0.0043412	0.00400085	3.51684e-07	461773	 3.75202e-08
2410	0.784505	-0.00433869	0.00400328	3.51816e-07	461773	 3.76365e-08
2411	0.784831	-0.00433601	0.00400518	3.51941e-07	461773	 3.77529e-08
2412	0.785156	-0.00433314	0.00400655	3.52058e-07	461773	 3.78697e-08
2413	0.785482	-0.0043301	0.00400738	3.52168e-07	461773	 3.79866e-08
2414	0.785807	-0.00432687	0.00400768	3.52271e-07	461773	 3.81038e-08
2415	0.786133	-0.00432348	0.00400745	3.52367e-07	461773	 3.82212e-08
2416	0.786458	-0.0043199	0.0040067	3.52455e-07	461773	 3.83389e-08
2417	0.786784	-0.00431616	0.00400541	3.52535e-07	461773	 3.84567e-08
2418	0.787109	-0.00431224	0.0040036	3.52608e-07	461773	 3.85748e-08
2419	0.787435	-0.00430814	0.00400126	3.52673e-07	461773	 3.86931e-08
2420	0.78776	-0.00430387	0.0039984	3.52731e-07	461773	 3.88117e-08
2421	0.788086	-0.00429943	0.00399502	3.52781e-07	461773	 3.89305e-08
2422	0.788411	-0.00429483	0.00399112	3.52823e-07	461773	 3.90495e-08
2423	0.788737	-0.00429005	0.00398671	3.52858e-07	461773	 3.91687e-08
2424	0.789063	-0.0042851	0.00398178	3.52884e-07	461773	 3.92882e-08
2425	0.789388	-0.00427998	0.00397633	3.52903e-07	461773	 3.94079e-08
2426	0.789714	-0.0042747	0.00397037	3.52915e-07	461773	 3.95278e-08
2427	0.790039	-0.00426925	0.00396391	3.52918e-07	461773	 3.96479e-08
2428	0.790365	-0.00426364	0.00395693	3.52914e-07	461773	 3.97683e-08
2429	0.79069	-0.00425786	0.00394946	3.52902e-07	461773	 3.98889e-08
2430	0.791016	-0.00425192	0.00394147	3.52882e-07	461773	 4.00097e-08
2431	0.791341	-0.00424582	0.00393299	3.52855e-07	461773	 4.01307e-08
2432	0.791667	-0.00423956	0.00392401	3.52819e-07	461773	 4.0252e-08
2433	0.791992	-0.00423313	0.00391453	3.52777e-07	461773	 4.03735e-08
2434	0.792318	-0.00422655	0.00390456	3.52726e-07	461773	 4.04952e-08
2435	0.792643	-0.00421981	0.00389409	3.52668e-07	461773	 4.06172e-08
2436	0.792969	-0.00421291	0.00388314	3.52603e-07	461773	 4.07394e-08
2437	0.793294	-0.00420586	0.0038717	3.5253e-07	461773	 4.08618e-08
2438	0.79362	-0.00419866	0.00385977	3.52449e-07	461773	 4.09844e-08
2439	0.793945	-0.0041913	0.00384736	3.52361e-07	461773	 4.11073e-08
2440	0.794271	-0.00418379	0.00383448	3.52266e-07	461773	 4.12303e-08
2441	0.794596	-0.00417613	0.00382112	3.52164e-07	461773	 4.13536e-08
2442	0.794922	-0.00416831	0.00381728	3.52054e-07	461773	 4.14772e-08
2443	0.795247	-0.00416035	0.00381676	3.51938e-07	461773	 4.16009e-08
2444	0.795573	-0.00415225	0.00381623	3.51814e-07	461773	 4.17249e-08
2445	0.795898	-0.004144	0.0038157	3.51684e-07	461773	 4.18491e-08
2446	0.796224	-0.0041356	0.00381515	3.51547e-07	461773	 4.19735e-08
2447	0.796549	-0.00412706	0.0038146	3.51403e-07	461773	 4.20982e-08
2448	0.796875	-0.00411838	0.00381403	3.51252e-07	461773	 4.22231e-08
2449	0.797201	-0.00410955	0.00381346	3.51096e-07	461773	 4.23482e-08
2450	0.797526	-0.00410059	0.00381287	3.50932e-07	461773	 4.24735e-08
2451	0.797852	-0.00409149	0.00381228	3.50763e-07	461773	 4.25991e-08
2452	0.798177	-0.00408226	0.00381168	3.50587e-07	461773	 4.27248e-08
2453	0.798503	-0.00407289	0.00381107	3.50405e-07	461773	 4.28508e-08
2454	0.798828	-0.00406338	0.00381045	3.50218e-07	461773	 4.29771e-08
2455	0.799154	-0.00405374	0.00380982	3.50024e-07	461773	 4.31035e-08
2456	0.799479	-0.00404398	0.00380918	3.49825e-07	461773	 4.32302e-08
2457	0.799805	-0.00403408	0.00380853	3.49621e-07	461773	 4.33571e-08
2458	0.80013	-0.00402405	0.00380787	3.49411e-07	461773	 4.34842e-08
2459	0.800456	-0.0040139	0.00380721	3.49196e-07	461773	 4.36115e-08
2460	0.800781	-0.00400362	0.00380653	3.48976e-07	461773	 4.37391e-08
2461	0.801107	-0.00399322	0.00380585	3.48751e-07	461773	 4.38669e-08
2462	0.801432	-0.0039827	0.00380516	3.48522e-07	461773	 4.39949e-08
2463	0.801758	-0.00397206	0.00380445	3.48288e-07	461773	 4.41231e-08
2464	0.802083	-0.00396129	0.00380374	3.48049e-07	461773	 4.42515e-08
2465	0.802409	-0.00395041	0.00380302	3.47807e-07	461773	 4.43802e-08
2466	0.802734	-0.00393942	0.00380229	3.4756e-07	461773	 4.45091e-08
2467	0.80306	-0.00392831	0.00380156	3.47309e-07	461773	 4.46382e-08
2468	0.803385	-0.00391709	0.00380081	3.47055e-07	461773	 4.47675e-08
2469	0.803711	-0.00390575	0.00380005	3.46798e-07	461773	 4.48971e-08
2469	0.803711	-0.00390575	0.00380005	3.14974e-07	508429	 0.123438
2470	0.804036	-0.00389431	0.00380047	3.14737e-07	508429	 0.123438
2471	0.804362	-0.00388276	0.00380111	3.14497e-07	508429	 2.04277e-09
2472	0.804688	-0.0038711	0.00380175	3.14255e-07	508429	 2.04748e-09
2473	0.805013	-0.00385934	0.00380238	3.14009e-07	508429	 2.05222e-09
2474	0.805339	-0.00384748	0.003803	3.13762e-07	508429	 2.05696e-09
2475	0.805664	-0.00383551	0.00380363	3.13513e-07	508429	 2.06173e-09
2476	0.80599	-0.00382344	0.00380425	3.13261e-07	508429	 2.06651e-09
2477	0.806315	-0.00381128	0.00380486	3.13008e-07	508429	 2.0713e-09
2478	0.806641	-0.00379902	0.00380547	3.12753e-07	508429	 2.07611e-09
2479	0.806966	-0.00378667	0.00380608	3.12497e-07	508429	 2.08094e-09
2480	0.807292	-0.00377422	0.00380668	3.12239e-07	508429	 2.08578e-09
2481	0.807617	-0.00378298	0.00380727	3.11981e-07	508429	 2.09064e-09
2482	0.807943	-0.00379742	0.00380787	3.11721e-07	508429	 2.09552e-09
2483	0.808268	-0.0038117	0.00380845	3.11461e-07	508429	 2.10041e-09
2484	0.808594	-0.00382583	0.00380904	3.112e-07	508429	 2.10532e-09
2485	0.808919	-0.0038398	0.00380961	3.10939e-07	508429	 2.11025e-09
2486	0.809245	-0.00385361	0.00381018	3.10678e-07	508429	 2.11519e-09
2487	0.80957	-0.00386726	0.00381075	3.10418e-07	508429	 2.12015e-09
2488	0.809896	-0.00388075	0.00381131	3.10157e-07	508429	 2.12513e-09
2489	0.810221	-0.00389408	0.00381187	3.09897e-07	508429	 2.13012e-09
2490	0.810547	-0.00390724	0.00381242	3.09637e-07	508429	 2.13513e-09
2491	0.810872	-0.00392025	0.00381297	3.09379e-07	508429	 2.14015e-09
2492	0.811198	-0.00393308	0.00381351	3.09121e-07	508429	 2.1452e-09
2493	0.811523	-0.00394576	0.00381404	3.08865e-07	508429	 2.15026e-09
2494	0.811849	-0.00395827	0.00381457	3.0861e-07	508429	 2.15533e-09
2495	0.812174	-0.00397061	0.0038151	3.08356e-07	508429	 2.16043e-09
2496	0.8125	-0.00398278	0.00381561	3.08105e-07	508429	 2.16554e-09
2497	0.812826	-0.00399479	0.00381613	3.07855e-07	508429	 2.17067e-09
2498	0.813151	-0.00400663	0.00381663	3.07607e-07	508429	 2.17581e-09
2499	0.813477	-0.0040183	0.00381713	3.07362e-07	508429	 2.18097e-09
2500	0.813802	-0.0040298	0.00381762	3.0712e-07	508429	 2.18615e-09
2501	0.814128	-0.00404113	0.00381811	3.0688e-07	508429	 2.19135e-09
2502	0.814453	-0.00405228	0.00381859	3.06643e-07	508429	 2.19656e-09
2503	0.814779	-0.00406327	0.00381907	3.06409e-07	508429	 2.20179e-09
2504	0.815104	-0.00407408	0.00381954	3.06178e-07	508429	 2.20704e-09
2505	0.81543	-0.00408472	0.00382	3.0595e-07	508429	 2.21231e-09
2506	0.815755	-0.00409519	0.00382045	3.05727e-07	508429	 2.21759e-09
2507	0.816081	-0.00410548	0.0038209	3.05506e-07	508429	 2.22289e-09
2508	0.816406	-0.0041156	0.00382134	3.0529e-07	508429	 2.22821e-09
2509	0.816732	-0.00412554	0.00382178	3.05078e-07	508429	 2.23355e-09
2510	0.817057	-0.0041353	0.00382221	3.0487e-07	508429	 2.2389e-09
2511	0.817383	-0.00414489	0.00382263	3.04667e-07	508429	 2.24427e-09
2512	0.817708	-0.0041543	0.00382304	3.04468e-07	508429	 2.24966e-09
2513	0.818034	-0.00416353	0.00382345	3.04273e-07	508429	 2.25507e-09
2514	0.818359	-0.00417259	0.00382385	3.04084e-07	508429	 2.2605e-09
2515	0.818685	-0.00418146	0.00382425	3.03899e-07	508429	 2.26594e-09
2516	0.81901	-0.00419016	0.00382463	3.03719e-07	508429	 2.2714e-09
2517	0.819336	-0.00419868	0.00382501	3.03545e-07	508429	 2.27688e-09
2518	0.819661	-0.00420701	0.00382538	3.03376e-07	508429	 2.28238e-09
2519	0.819987	-0.00421517	0.00382574	3.03213e-07	508429	 2.28789e-09
2520	0.820313	-0.00422315	0.0038261	3.03055e-07	508429	 2.29342e-09
2521	0.820638	-0.00423094	0.00382645	3.02903e-07	508429	 2.29897e-09
2522	0.820964	-0.00423856	0.00382679	3.02756e-07	508429	 2.30454e-09
2523	0.821289	-0.00424599	0.00382712	3.02616e-07	508429	 2.31013e-09
2524	0.821615	-0.00425324	0.00382745	3.02482e-07	508429	 2.31573e-09
2525	0.82194	-0.00426031	0.00382777	3.02353e-07	508429	 2.32136e-09
2526	0.822266	-0.00426719	0.00382808	3.02231e-07	508429	 2.327e-09
2527	0.822591	-0.00427389	0.00382838	3.02116e-07	508429	 2.33266e-09
2528	0.822917	-0.00428041	0.00382867	3.02006e-07	508429	 2.33834e-09
2529	0.823242	-0.00428675	0.00382896	3.01904e-07	508429	 2.34403e-09
2530	0.823568	-0.0042929	0.00382924	3.01807e-07	508429	 2.34975e-09
2531	0.823893	-0.00429886	0.0038295	3.01718e-07	508429	 2.35548e-09
2532	0.824219	-0.00430465	0.00382977	3.01635e-07	508429	 2.36123e-09
2533	0.824544	-0.00431025	0.00383002	3.01559e-07	508429	 2.367e-09
2534	0.82487	-0.00431566	0.00383026	3.01489e-07	508429	 2.37279e-09
2535	0.825195	-0.00432089	0.0038305	3.01427e-07	508429	 2.3786e-09
2536	0.825521	-0.00432594	0.00383073	3.01371e-07	508429	 2.38442e-09
2537	0.825846	-0.0043308	0.00383095	3.01322e-07	508429	 2.39027e-09
2538	0.826172	-0.00433547	0.00383116	3.01281e-07	508429	 2.39613e-09
2539	0.826497	-0.00433996	0.00383136	3.01246e-07	508429	 2.40201e-09
2540	0.826823	-0.00434427	0.00383155	3.01218e-07	508429	 2.40791e-09
2541	0.827148	-0.00434839	0.00383174	3.01197e-07	508429	 2.41383e-09
2542	0.827474	-0.00435233	0.00383191	3.01183e-07	508429	 2.41977e-09
2543	0.827799	-0.00435608	0.00383208	3.01176e-07	508429	 2.42573e-09
2544	0.828125	-0.00435964	0.00383224	3.01177e-07	508429	 2.4317e-09
2545	0.828451	-0.00436303	0.00383238	3.01184e-07	508429	 2.43769e-09
2546	0.828776	-0.00436622	0.00383252	3.01198e-07	508429	 2.44371e-09
2547	0.829102	-0.00436923	0.00383266	3.01219e-07	508429	 2.44974e-09
2548	0.829427	-0.00437206	0.00383278	3.01247e-07	508429	 2.45579e-09
2549	0.829753	-0.0043747	0.00383289	3.01282e-07	508429	 2.46186e-09
2550	0.830078	-0.00437716	0.00383299	3.01324e-07	508429	 2.46795e-09
2551	0.830404	-0.00437944	0.00383309	3.01373e-07	508429	 2.47405e-09
2552	0.830729	-0.00438153	0.00383317	3.01429e-07	508429	 2.48018e-09
2553	0.831055	-0.00438343	0.00383325	3.01491e-07	508429	 2.48632e-09
2554	0.83138	-0.00438515	0.00383332	3.0156e-07	508429	 2.49249e-09
2555	0.831706	-0.00438669	0.00383337	3.01635e-07	508429	 2.49867e-09
2556	0.832031	-0.00438805	0.00383342	3.01718e-07	508429	 2.50487e-09
2557	0.832357	-0.00438922	0.00383346	3.01806e-07	508429	 2.5111e-09
2558	0.832682	-0.00439021	0.00383349	3.01901e-07	508429	 2.51734e-09
2559	0.833008	-0.00439102	0.00383351	3.02003e-07	508429	 2.52359e-09
2560	0.833333	-0.00439164	0.00383352	3.0211e-07	508429	 2.52987e-09
2561	0.833659	-0.00439209	0.00383352	3.02212e-07	508429	 2.53617e-09
2562	0.833984	-0.00439235	0.00383351	3.0232e-07	508429	 2.54249e-09
2563	0.83431	-0.00439243	0.00383349	3.02434e-07	508429	 2.54882e-09
2564	0.834635	-0.00439233	0.00383346	3.02554e-07	508429	 2.55518e-09
2565	0.834961	-0.00439205	0.00383343	3.02679e-07	508429	 2.56155e-09
2566	0.835286	-0.00439159	0.00383338	3.02811e-07	508429	 2.56795e-09
2567	0.835612	-0.00439095	0.00383332	3.02947e-07	508429	 2.57436e-09
2568	0.835938	-0.00439014	0.00383325	3.0309e-07	508429	 2.58079e-09
2569	0.836263	-0.00438914	0.00383318	3.03237e-07	508429	 2.58724e-09
2570	0.836589	-0.00438796	0.00383309	3.0339e-07	508429	 2.59371e-09
2571	0.836914	-0.00438661	0.00383299	3.03547e-07	508429	 2.6002e-09
2572	0.83724	-0.00438508	0.00383289	3.0371e-07	508429	 2.60671e-09
2573	0.837565	-0.00438338	0.00383277	3.03877e-07	508429	 2.61324e-09
2574	0.837891	-0.0043815	0.00383264	3.04049e-07	508429	 2.61979e-09
2575	0.838216	-0.00437944	0.00383251	3.04226e-07	508429	 2.62635e-09
2576	0.838542	-0.00437721	0.00383236	3.04407e-07	508429	 2.63294e-09
2577	0.838867	-0.00437481	0.0038322	3.04592e-07	508429	 2.63954e-09
2578	0.839193	-0.00437223	0.00383204	3.04781e-07	508429	 2.64617e-09
2579	0.839518	-0.00436948	0.00383186	3.04973e-07	508429	 2.65281e-09
2580	0.839844	-0.00436656	0.00383167	3.0517e-07	508429	 2.65948e-09
2581	0.840169	-0.00436346	0.00383147	3.0537e-07	508429	 2.66616e-09
2582	0.840495	-0.0043602	0.00383148	3.05573e-07	508429	 2.67286e-09
2583	0.84082	-0.00435676	0.00383388	3.0578e-07	508429	 2.67958e-09
2584	0.841146	-0.00435316	0.00383581	3.0599e-07	508429	 2.68633e-09
2585	0.841471	-0.00434938	0.00383725	3.06202e-07	508429	 2.69309e-09
2586	0.841797	-0.00434544	0.00383821	3.06417e-07	508429	 2.69987e-09
2587	0.842122	-0.00434134	0.0038387	3.06635e-07	508429	 2.70667e-09
2588	0.842448	-0.00433706	0.0038387	3.06855e-07	508429	 2.71349e-09
2589	0.842773	-0.00433262	0.00383823	3.07078e-07	508429	 2.72032e-09
2590	0.843099	-0.00432802	0.00383728	3.07302e-07	508429	 2.72718e-09
2591	0.843424	-0.00432326	0.00383586	3.07528e-07	508429	 2.73406e-09
2592	0.84375	-0.00431833	0.00383396	3.07756e-07	508429	 2.74096e-09
2593	0.844076	-0.00431323	0.00383159	3.07985e-07	508429	 2.74787e-09
2594	0.844401	-0.00430798	0.00382875	3.08216e-07	508429	 2.75481e-09
2595	0.844727	-0.00430257	0.00382765	3.08448e-07	508429	 2.76176e-09
2596	0.845052	-0.004297	0.0038273	3.08681e-07	508429	 2.76874e-09
2597	0.845378	-0.00429127	0.00382694	3.08914e-07	508429	 2.77573e-09
2598	0.845703	-0.00428538	0.00382657	3.09148e-07	508429	 2.78275e-09
2599	0.846029	-0.00427934	0.00382619	3.09383e-07	508429	 2.78978e-09
2600	0.846354	-0.00427314	0.0038258	3.09618e-07	508429	 2.79683e-09
2601	0.84668	-0.00426679	0.0038254	3.09853e-07	508429	 2.8039e-09
2602	0.847005	-0.00426029	0.00382499	3.10087e-07	508429	 2.811e-09
2603	0.847331	-0.00425363	0.00382457	3.10322e-07	508429	 2.81811e-09
2604	0.847656	-0.00424682	0.00382414	3.10556e-07	508429	 2.82524e-09
2605	0.847982	-0.00423987	0.00382369	3.1079e-07	508429	 2.83239e-09
2606	0.848307	-0.00423276	0.00382324	3.11023e-07	508429	 2.83956e-09
2607	0.848633	-0.00422551	0.00382278	3.11255e-07	508429	 2.84675e-09
2608	0.848958	-0.00421811	0.00382231	3.11485e-07	508429	 2.85395e-09
2609	0.849284	-0.00421056	0.00382182	3.11715e-07	508429	 2.86118e-09
2610	0.849609	-0.00420287	0.00382133	3.11943e-07	508429	 2.86843e-09
2611	0.849935	-0.00419504	0.00382083	3.1217e-07	508429	 2.8757e-09
2612	0.85026	-0.00418706	0.00382031	3.12394e-07	508429	 2.88298e-09
2613	0.850586	-0.00417895	0.00381979	3.12617e-07	508429	 2.89029e-09
2614	0.850911	-0.00417069	0.00381925	3.12838e-07	508429	 2.89762e-09
2615	0.851237	-0.0041623	0.00381871	3.13057e-07	508429	 2.90496e-09
2616	0.851563	-0.00415377	0.00381816	3.13273e-07	508429	 2.91232e-09
2617	0.851888	-0.00414511	0.00381759	3.13487e-07	508429	 2.91971e-09
2618	0.852214	-0.00413631	0.00381702	3.13698e-07	508429	 2.92711e-09
2619	0.852539	-0.00412737	0.00381643	3.13907e-07	508429	 2.93453e-09
2620	0.852865	-0.00411831	0.00381584	3.14112e-07	508429	 2.94198e-09
2621	0.85319	-0.00410912	0.00381523	3.14315e-07	508429	 2.94944e-09
2622	0.853516	-0.00409979	0.00381461	3.14514e-07	508429	 2.95692e-09
2623	0.853841	-0.00409034	0.00381399	3.1471e-07	508429	 2.96442e-09
2624	0.854167	-0.00408076	0.00381335	3.14902e-07	508429	 2.97194e-09
2625	0.854492	-0.00407106	0.00381271	3.15091e-07	508429	 2.97948e-09
2626	0.854818	-0.00406123	0.00381205	3.15276e-07	508429	 2.98704e-09
2627	0.855143	-0.00405128	0.00381139	3.15458e-07	508429	 2.99462e-09
2628	0.855469	-0.00404121	0.00381071	3.15635e-07	508429	 3.00221e-09
2629	0.855794	-0.00403102	0.00381002	3.15809e-07	508429	 3.00983e-09
2630	0.85612	-0.00402072	0.00380933	3.15978e-07	508429	 3.01747e-09
2631	0.856445	-0.00401029	0.00380862	3.16143e-07	508429	 3.02512e-09
2632	0.856771	-0.00399975	0.00380791	3.16304e-07	508429	 3.0328e-09
2633	0.857096	-0.0039891	0.00380718	3.1646e-07	508429	 3.04049e-09
2634	0.857422	-0.00397834	0.00380645	3.16612e-07	508429	 3.0482e-09
2635	0.857747	-0.00396746	0.0038057	3.16759e-07	508429	 3.05594e-09
2636	0.858073	-0.00395648	0.00380494	3.16901e-07	508429	 3.06369e-09
2637	0.858398	-0.00394539	0.00380418	3.17039e-07	508429	 3.07146e-09
2638	0.858724	-0.00393419	0.0038034	3.17172e-07	508429	 3.07925e-09
2639	0.859049	-0.00392289	0.00380262	3.173e-07	508429	 3.08706e-09
2640	0.859375	-0.00391148	0.00380183	3.17422e-07	508429	 3.09489e-09
2641	0.859701	-0.00389998	0.00380136	3.1754e-07	508429	 3.10274e-09
2642	0.860026	-0.00388837	0.00380198	3.17652e-07	508429	 3.11061e-09
2643	0.860352	-0.00387667	0.00380259	3.1776e-07	508429	 3.11849e-09
2644	0.860677	-0.00386487	0.0038032	3.17862e-07	508429	 3.1264e-09
2645	0.861003	-0.00385297	0.0038038	3.17958e-07	508429	 3.13432e-09
2646	0.861328	-0.00384098	0.00380441	3.1805e-07	508429	 3.14227e-09
2647	0.861654	-0.00382992	0.003805	3.18136e-07	508429	 3.15023e-09
2648	0.861979	-0.00384407	0.0038056	3.18216e-07	508429	 3.15821e-09
2649	0.862305	-0.00385806	0.00380619	3.18291e-07	508429	 3.16622e-09
2650	0.86263	-0.00387191	0.00380678	3.1836e-07	508429	 3.17424e-09
2651	0.862956	-0.0038856	0.00380736	3.18424e-07	508429	 3.18228e-09
2652	0.863281	-0.00389913	0.00380794	3.18483e-07	508429	 3.19034e-09
2653	0.863607	-0.00391251	0.00380851	3.18535e-07	508429	 3.19841e-09
2654	0.863932	-0.00392573	0.00380908	3.18582e-07	508429	 3.20651e-09
2655	0.864258	-0.0039388	0.00380965	3.18624e-07	508429	 3.21463e-09
2656	0.864583	-0.0039517	0.00381021	3.1866e-07	508429	 3.22276e-09
2657	0.864909	-0.00396445	0.00381077	3.1869e-07	508429	 3.23092e-09
2658	0.865234	-0.00397704	0.00381132	3.18715e-07	508429	 3.23909e-09
2659	0.86556	-0.00398947	0.00381187	3.18734e-07	508429	 3.24728e-09
2660	0.865885	-0.00400174	0.00381241	3.18747e-07	508429	 3.25549e-09
2661	0.866211	-0.00401384	0.00381295	3.18755e-07	508429	 3.26372e-09
2662	0.866536	-0.00402578	0.00381349	3.18757e-07	508429	 3.27197e-09
2663	0.866862	-0.00403756	0.00381402	3.18753e-07	508429	 3.28024e-09
2664	0.867188	-0.00404918	0.00381454	3.18744e-07	508429	 3.28853e-09
2665	0.867513	-0.00406063	0.00381506	3.1873e-07	508429	 3.29683e-09
2666	0.867839	-0.00407192	0.00381557	3.1871e-07	508429	 3.30515e-09
2667	0.868164	-0.00408304	0.00381608	3.18684e-07	508429	 3.3135e-09
2668	0.86849	-0.00409399	0.00381658	3.18654e-07	508429	 3.32186e-09
2669	0.868815	-0.00410478	0.00381708	3.18617e-07	508429	 3.33024e-09
2670	0.869141	-0.0041154	0.00381757	3.18576e-07	508429	 3.33864e-09
2671	0.869466	-0.00412585	0.00381806	3.18529e-07	508429	 3.34706e-09
2672	0.869792	-0.00413613	0.00381854	3.18477e-07	508429	 3.35549e-09
2673	0.870117	-0.00414624	0.00381902	3.1842e-07	508429	 3.36395e-09
2674	0.870443	-0.00415618	0.00381949	3.18358e-07	508429	 3.37242e-09
2675	0.870768	-0.00416595	0.00381995	3.1829e-07	508429	 3.38091e-09
2676	0.871094	-0.00417555	0.00382041	3.18218e-07	508429	 3.38942e-09
2677	0.871419	-0.00418498	0.00382086	3.18141e-07	508429	 3.39795e-09
2678	0.871745	-0.00419424	0.0038213	3.18059e-07	508429	 3.4065e-09
2679	0.87207	-0.00420332	0.00382174	3.17972e-07	508429	 3.41507e-09
2680	0.872396	-0.00421223	0.00382217	3.17881e-07	508429	 3.42365e-09
2681	0.872721	-0.00422097	0.0038226	3.17785e-07	508429	 3.43225e-09
2682	0.873047	-0.00422953	0.00382302	3.17684e-07	508429	 3.44088e-09
2683	0.873372	-0.00423792	0.00382343	3.17579e-07	508429	 3.44952e-09
2684	0.873698	-0.00424613	0.00382384	3.1747e-07	508429	 3.45817e-09
2685	0.874023	-0.00425417	0.00382424	3.17357e-07	508429	 3.46685e-09
2686	0.874349	-0.00426203	0.00382464	3.1724e-07	508429	 3.47555e-09
2687	0.874674	-0.00426972	0.00382502	3.17118e-07	508429	 3.48426e-09
2688	0.875	-0.00427723	0.0038254	3.16993e-07	508429	 3.49299e-09
2689	0.875326	-0.00428457	0.00382577	3.16864e-07	508429	 3.50174e-09
2690	0.875651	-0.00429173	0.00382614	3.16731e-07	508429	 3.51051e-09
2691	0.875977	-0.00429871	0.0038265	3.16595e-07	508429	 3.51929e-09
2692	0.876302	-0.00430551	0.00382685	3.16455e-07	508429	 3.5281e-09
2693	0.876628	-0.00431213	0.00382719	3.16312e-07	508429	 3.53692e-09
2694	0.876953	-0.00431858	0.00382753	3.16165e-07	508429	 3.54576e-09
2695	0.877279	-0.00432485	0.00382786	3.16016e-07	508429	 3.55462e-09
2696	0.877604	-0.00433094	0.00382818	3.15864e-07	508429	 3.56349e-09
2697	0.87793	-0.00433686	0.0038285	3.15709e-07	508429	 3.57239e-09
2698	0.878255	-0.00434259	0.00382881	3.15551e-07	508429	 3.5813e-09
2699	0.878581	-0.00434815	0.0038291	3.1539e-07	508429	 3.59023e-09
2700	0.878906	-0.00435352	0.0038294	3.15227e-07	508429	 3.59917e-09
2701	0.879232	-0.00435872	0.00382968	3.15062e-07	508429	 3.60814e-09
2702	0.879557	-0.00436374	0.00382996	3.14895e-07	508429	 3.61712e-09
2703	0.879883	-0.00436857	0.00383022	3.14726e-07	508429	 3.62612e-09
2704	0.880208	-0.00437323	0.00383048	3.14554e-07	508429	 3.63514e-09
2705	0.880534	-0.00437771	0.00383074	3.14381e-07	508429	 3.64418e-09
2706	0.880859	-0.00438201	0.00383098	3.14207e-07	508429	 3.65323e-09
2707	0.881185	-0.00438613	0.00383122	3.14031e-07	508429	 3.6623e-09
2708	0.88151	-0.00439007	0.00383144	3.13854e-07	508429	 3.67139e-09
2709	0.881836	-0.00439383	0.00383166	3.13675e-07	508429	 3.6805e-09
2710	0.882161	-0.00439742	0.00383187	3.13495e-07	508429	 3.68962e-09
2711	0.882487	-0.00440082	0.00383207	3.13315e-07	508429	 3.69876e-09
2712	0.882813	-0.00440404	0.00383227	3.13134e-07	508429	 3.70792e-09
2713	0.883138	-0.00440708	0.00383245	3.12952e-07	508429	 3.7171e-09
2714	0.883464	-0.00440995	0.00383263	3.1277e-07	508429	 3.72629e-09
2715	0.883789	-0.00441263	0.0038328	3.12587e-07	508429	 3.7355e-09
2716	0.884115	-0.00441514	0.00383296	3.12405e-07	508429	 3.74473e-09
2717	0.88444	-0.00441746	0.00383311	3.12222e-07	508429	 3.75397e-09
2718	0.884766	-0.00441961	0.00383325	3.1204e-07	508429	 3.76323e-09
2719	0.885091	-0.00442158	0.00383338	3.11857e-07	508429	 3.77251e-09
2720	0.885417	-0.00442337	0.00383351	3.11676e-07	508429	 3.78181e-09
2721	0.885742	-0.00442498	0.00383362	3.11484e-07	508429	 3.79112e-09
2722	0.886068	-0.00442642	0.00383373	3.11292e-07	508429	 3.80045e-09
2723	0.886393	-0.00442767	0.00383382	3.11102e-07	508429	 3.8098e-09
2724	0.886719	-0.00442875	0.00383391	3.10912e-07	508429	 3.81916e-09
2725	0.887044	-0.00442965	0.00383399	3.10724e-07	508429	 3.82854e-09
2726	0.88737	-0.00443038	0.00383406	3.10537e-07	508429	 3.83794e-09
2727	0.887695	-0.00443093	0.00383412	3.10351e-07	508429	 3.84735e-09
2728	0.888021	-0.0044313	0.00383417	3.10167e-07	508429	 3.85678e-09
2729	0.888346	-0.0044315	0.00383421	3.09985e-07	508429	 3.86623e-09
2730	0.888672	-0.00443152	0.00383424	3.09805e-07	508429	 3.87569e-09
2731	0.888997	-0.00443136	0.00383426	3.09626e-07	508429	 3.88517e-09
2732	0.889323	-0.00443103	0.00383428	3.0945e-07	508429	 3.89467e-09
2733	0.889648	-0.00443053	0.00383428	3.09276e-07	508429	 3.90418e-09
2734	0.889974	-0.00442985	0.00383427	3.09104e-07	508429	 3.91371e-09
2735	0.890299	-0.004429	0.00383426	3.08935e-07	508429	 3.92325e-09
2736	0.890625	-0.00442797	0.00383423	3.08769e-07	508429	 3.93282e-09
2737	0.890951	-0.00442677	0.00383419	3.08605e-07	508429	 3.94239e-09
2738	0.891276	-0.0044254	0.00383415	3.08444e-07	508429	 3.95199e-09
2739	0.891602	-0.00442386	0.00383409	3.08286e-07	508429	 3.9616e-09
2740	0.891927	-0.00442215	0.00383403	3.08131e-07	508429	 3.97122e-09
2741	0.892253	-0.00442027	0.00383395	3.0798e-07	508429	 3.98087e-09
2742	0.892578	-0.00441821	0.00383387	3.07831e-07	508429	 3.99053e-09
2743	0.892904	-0.00441599	0.00383377	3.07686e-07	508429	 4.0002e-09
2744	0.893229	-0.0044136	0.00383366	3.07545e-07	508429	 4.00989e-09
2745	0.893555	-0.00441104	0.00383355	3.07407e-07	508429	 4.01959e-09
2746	0.89388	-0.00440831	0.00383342	3.07273e-07	508429	 4.02932e-09
2747	0.894206	-0.00440542	0.00383329	3.07143e-07	508429	 4.03905e-09
2748	0.894531	-0.00440236	0.00383314	3.07017e-07	508429	 4.04881e-09
2749	0.894857	-0.00439913	0.00383299	3.06895e-07	508429	 4.05857e-09
2750	0.895182	-0.00439574	0.00383282	3.06776e-07	508429	 4.06836e-09
2751	0.895508	-0.00439219	0.00383264	3.06662e-07	508429	 4.07816e-09
2752	0.895833	-0.00438847	0.00383246	3.06553e-07	508429	 4.08797e-09
2753	0.896159	-0.00438458	0.00383226	3.06447e-07	508429	 4.0978e-09
2754	0.896484	-0.00438054	0.00383205	3.06346e-07	508429	 4.10764e-09
2755	0.89681	-0.00437634	0.00383183	3.0625e-07	508429	 4.1175e-09
2756	0.897135	-0.00437197	0.0038316	3.06158e-07	508429	 4.12738e-09
2757	0.897461	-0.00436745	0.00383136	3.0607e-07	508429	 4.13727e-09
2758	0.897786	-0.00436276	0.00383112	3.05987e-07	508429	 4.14718e-09
2759	0.898112	-0.00435792	0.00383086	3.05909e-07	508429	 4.1571e-09
2760	0.898438	-0.00435292	0.00383059	3.05836e-07	508429	 4.16703e-09
2761	0.898763	-0.00434777	0.0038303	3.05767e-07	508429	 4.17698e-09
2762	0.899089	-0.00434246	0.00383001	3.05704e-07	508429	 4.18694e-09
2763	0.899414	-0.00433699	0.00382971	3.05645e-07	508429	 4.19692e-09
2764	0.89974	-0.00433137	0.0038294	3.05591e-07	508429	 4.20692e-09
2765	0.900065	-0.0043256	0.00382907	3.05542e-07	508429	 4.21693e-09
2766	0.900391	-0.00431968	0.00382874	3.05497e-07	508429	 4.22695e-09
2767	0.900716	-0.0043136	0.0038284	3.05458e-07	508429	 4.23699e-09
2768	0.901042	-0.00430738	0.00382804	3.05424e-07	508429	 4.24704e-09
2769	0.901367	-0.00430101	0.00382767	3.05395e-07	508429	 4.2571e-09
2770	0.901693	-0.00429449	0.0038273	3.05371e-07	508429	 4.26718e-09
2771	0.902018	-0.00428782	0.00382691	3.05351e-07	508429	 4.27728e-09
2772	0.902344	-0.00428101	0.00382651	3.05337e-07	508429	 4.28738e-09
2773	0.902669	-0.00427405	0.0038261	3.05328e-07	508429	 4.29751e-09
2774	0.902995	-0.00426695	0.00382568	3.05324e-07	508429	 4.30764e-09
2775	0.90332	-0.00425971	0.00382525	3.05325e-07	508429	 4.31779e-09
2776	0.903646	-0.00425232	0.00382481	3.0533e-07	508429	 4.32796e-09
2777	0.903971	-0.0042448	0.00382436	3.05341e-07	508429	 4.33813e-09
2778	0.904297	-0.00423714	0.0038239	3.05357e-07	508429	 4.34832e-09
2779	0.904622	-0.00422933	0.00382342	3.05377e-07	508429	 4.35853e-09
2780	0.904948	-0.00422139	0.00382294	3.05403e-07	508429	 4.36875e-09
2781	0.905273	-0.00421332	0.00382244	3.05433e-07	508429	 4.37898e-09
2782	0.905599	-0.00420511	0.00382194	3.05468e-07	508429	 4.38922e-09
2783	0.905924	-0.00419677	0.00382142	3.05508e-07	508429	 4.39948e-09
2784	0.90625	-0.00418829	0.00382089	3.05552e-07	508429	 4.40975e-09
2785	0.906576	-0.00417969	0.00382035	3.05601e-07	508429	 4.42004e-09
2786	0.906901	-0.00417095	0.0038198	3.05655e-07	508429	 4.43033e-09
2787	0.907227	-0.00416209	0.00381924	3.05713e-07	508429	 4.44064e-09
2788	0.907552	-0.0041531	0.00381867	3.05776e-07	508429	 4.45097e-09
2789	0.907878	-0.00414398	0.00381809	3.05843e-07	508429	 4.4613e-09
2790	0.908203	-0.00413474	0.0038175	3.05914e-07	508429	 4.47165e-09
2791	0.908529	-0.00412537	0.00381689	3.0599e-07	508429	 4.48201e-09
2792	0.908854	-0.00411589	0.00381628	3.06069e-07	508429	 4.49239e-09
2793	0.90918	-0.00410628	0.00381565	3.06153e-07	508429	 4.50278e-09
2794	0.909505	-0.00409655	0.00381502	3.06241e-07	508429	 4.51317e-09
2795	0.909831	-0.00408671	0.00381437	3.06333e-07	508429	 4.52359e-09
2796	0.910156	-0.00407675	0.00381371	3.06429e-07	508429	 4.53401e-09
2797	0.910482	-0.00406667	0.00381304	3.06528e-07	508429	 4.54445e-09
2798	0.910807	-0.00405648	0.00381236	3.06632e-07	508429	 4.55489e-09
2799	0.911133	-0.00404617	0.00381167	3.06738e-07	508429	 4.56535e-09
2800	0.911458	-0.00403576	0.00381097	3.06849e-07	508429	 4.57583e-09
2801	0.911784	-0.00402524	0.00381026	3.06962e-07	508429	 4.58631e-09
2802	0.912109	-0.0040146	0.00380954	3.07079e-07	508429	 4.59681e-09
2803	0.912435	-0.00400386	0.0038088	3.07199e-07	508429	 4.60731e-09
2804	0.91276	-0.00399302	0.00380806	3.07323e-07	508429	 4.61783e-09
2805	0.913086	-0.00398207	0.0038073	3.07449e-07	508429	 4.62836e-09
2806	0.913411	-0.00397102	0.00380654	3.07578e-07	508429	 4.6389e-09
2807	0.913737	-0.00395987	0.00380576	3.07709e-07	508429	 4.64946e-09
2808	0.914063	-0.00394862	0.00380497	3.07844e-07	508429	 4.66002e-09
2809	0.914388	-0.00393727	0.00380417	3.07981e-07	508429	 4.6706e-09
2810	0.914714	-0.00392582	0.00380337	3.0812e-07	508429	 4.68119e-09
2811	0.915039	-0.00391428	0.00380255	3.08261e-07	508429	 4.69178e-09
2812	0.915365	-0.00390265	0.00380216	3.08405e-07	508429	 4.70239e-09
2813	0.91569	-0.00389092	0.00380272	3.08551e-07	508429	 4.71301e-09
2814	0.916016	-0.00389228	0.00380328	3.08699e-07	508429	 4.72365e-09
2815	0.916341	-0.00390596	0.00380384	3.08848e-07	508429	 4.73429e-09
2816	0.916667	-0.00391949	0.00380439	3.08999e-07	508429	 4.74494e-09
2817	0.916992	-0.00393287	0.00380494	3.09152e-07	508429	 4.7556e-09
2818	0.917318	-0.0039461	0.00380549	3.09306e-07	508429	 4.76628e-09
2819	0.917643	-0.00395918	0.00380603	3.09462e-07	508429	 4.77696e-09
2820	0.917969	-0.00397211	0.00380658	3.09618e-07	508429	 4.78765e-09
2821	0.918294	-0.00398488	0.00380711	3.09776e-07	508429	 4.79836e-09
2822	0.91862	-0.0039975	0.00380765	3.09935e-07	508429	 4.80907e-09
2823	0.918945	-0.00400996	0.00380818	3.10094e-07	508429	 4.8198e-09
2824	0.919271	-0.00402227	0.00380871	3.10254e-07	508429	 4.83053e-09
2825	0.919596	-0.00403442	0.00380923	3.10415e-07	508429	 4.84128e-09
2826	0.919922	-0.00404642	0.00380975	3.10576e-07	508429	 4.85203e-09
2827	0.920247	-0.00405825	0.00381027	3.10737e-07	508429	 4.8628e-09
2828	0.920573	-0.00406993	0.00381078	3.10899e-07	508429	 4.87357e-09
2829	0.920898	-0.00408145	0.00381129	3.1106e-07	508429	 4.88435e-09
2830	0.921224	-0.00409281	0.0038118	3.11222e-07	508429	 4.89515e-09
2831	0.921549	-0.00410401	0.0038123	3.11383e-07	508429	 4.90595e-09
2832	0.921875	-0.00411505	0.0038128	3.11544e-07	508429	 4.91676e-09
2833	0.922201	-0.00412593	0.00381329	3.11705e-07	508429	 4.92758e-09
2834	0.922526	-0.00413664	0.00381378	3.11865e-07	508429	 4.93841e-09
2835	0.922852	-0.0041472	0.00381426	3.12024e-07	508429	 4.94925e-09
2836	0.923177	-0.00415758	0.00381474	3.12183e-07	508429	 4.9601e-09
2837	0.923503	-0.00416781	0.00381522	3.12341e-07	508429	 4.97096e-09
2838	0.923828	-0.00417787	0.00381569	3.12497e-07	508429	 4.98182e-09
2839	0.924154	-0.00418777	0.00381615	3.12653e-07	508429	 4.9927e-09
2840	0.924479	-0.0041975	0.00381662	3.12807e-07	508429	 5.00358e-09
2841	0.924805	-0.00420706	0.00381707	3.1296e-07	508429	 5.01447e-09
2842	0.92513	-0.00421646	0.00381752	3.13112e-07	508429	 5.02537e-09
2843	0.925456	-0.00422569	0.00381797	3.13262e-07	508429	 5.03628e-09
2844	0.925781	-0.00423475	0.00381841	3.1341e-07	508429	 5.0472e-09
2845	0.926107	-0.00424365	0.00381885	3.13557e-07	508429	 5.05812e-09
2846	0.926432	-0.00425237	0.00381928	3.13701e-07	508429	 5.06906e-09
2847	0.926758	-0.00426093	0.00381971	3.13844e-07	508429	 5.08e-09
2848	0.927083	-0.00426932	0.00382013	3.13984e-07	508429	 5.09095e-09
2849	0.927409	-0.00427754	0.00382054	3.14123e-07	508429	 5.10191e-09
2850	0.927734	-0.00428559	0.00382095	3.14259e-07	508429	 5.11287e-09
2851	0.92806	-0.00429347	0.00382136	3.14393e-07	508429	 5.12385e-09
2852	0.928385	-0.00430118	0.00382175	3.14524e-07	508429	 5.13483e-09
2853	0.928711	-0.00430871	0.00382215	3.14653e-07	508429	 5.14582e-09
2854	0.929036	-0.00431608	0.00382253	3.1478e-07	508429	 5.15681e-09
2855	0.929362	-0.00432328	0.00382291	3.14903e-07	508429	 5.16782e-09
2856	0.929688	-0.0043303	0.00382329	3.15024e-07	508429	 5.17883e-09
2857	0.930013	-0.00433715	0.00382366	3.15142e-07	508429	 5.18985e-09
2858	0.930339	-0.00434383	0.00382402	3.15257e-07	508429	 5.20087e-09
2859	0.930664	-0.00435033	0.00382438	3.15369e-07	508429	 5.2119e-09
2860	0.93099	-0.00435666	0.00382473	3.15478e-07	508429	 5.22294e-09
2861	0.931315	-0.00436282	0.00382507	3.15584e-07	508429	 5.23399e-09
2862	0.931641	-0.00436881	0.00382541	3.15687e-07	508429	 5.24504e-09
2863	0.931966	-0.00437462	0.00382574	3.15787e-07	508429	 5.2561e-09
2864	0.932292	-0.00438026	0.00382606	3.15883e-07	508429	 5.26717e-09
2865	0.932617	-0.00438573	0.00382638	3.15976e-07	508429	 5.27825e-09
2866	0.932943	-0.00439102	0.00382669	3.16066e-07	508429	 5.28933e-09
2867	0.933268	-0.00439613	0.00382699	3.16152e-07	508429	 5.30041e-09
2868	0.933594	-0.00440108	0.00382729	3.16235e-07	508429	 5.31151e-09
2869	0.933919	-0.00440584	0.00382758	3.16314e-07	508429	 5.32261e-09
2870	0.934245	-0.00441044	0.00382786	3.16389e-07	508429	 5.33371e-09
2871	0.93457	-0.00441486	0.00382814	3.16461e-07	508429	 5.34483e-09
2872	0.934896	-0.0044191	0.00382841	3.1653e-07	508429	 5.35595e-09
2873	0.935221	-0.00442317	0.00382867	3.16595e-07	508429	 5.36707e-09
2874	0.935547	-0.00442707	0.00382892	3.16656e-07	508429	 5.3782e-09
2875	0.935872	-0.00443079	0.00382917	3.16713e-07	508429	 5.38934e-09
2876	0.936198	-0.00443434	0.00382941	3.16767e-07	508429	 5.40048e-09
2877	0.936523	-0.00443771	0.00382964	3.16817e-07	508429	 5.41163e-09
2878	0.936849	-0.00444091	0.00382986	3.16863e-07	508429	 5.42279e-09
2879	0.937174	-0.00444393	0.00383008	3.16905e-07	508429	 5.43395e-09
2880	0.9375	-0.00444678	0.00383029	3.16944e-07	508429	 5.44511e-09
2881	0.937826	-0.00444946	0.00383049	3.16969e-07	508429	 5.45629e-09
2882	0.938151	-0.00445196	0.00383068	3.1699e-07	508429	 5.46746e-09
2883	0.938477	-0.00445429	0.00383086	3.17007e-07	508429	 5.47865e-09
2884	0.938802	-0.00445644	0.00383104	3.17021e-07	508429	 5.48984e-09
2885	0.939128	-0.00445842	0.00383121	3.17031e-07	508429	 5.50103e-09
2886	0.939453	-0.00446023	0.00383137	3.17037e-07	508429	 5.51223e-09
2887	0.939779	-0.00446186	0.00383152	3.17039e-07	508429	 5.52343e-09
2888	0.940104	-0.00446332	0.00383167	3.17038e-07	508429	 5.53464e-09
2889	0.94043	-0.00446461	0.0038318	3.17033e-07	508429	 5.54586e-09
2890	0.940755	-0.00446572	0.00383193	3.17024e-07	508429	 5.55708e-09
2891	0.941081	-0.00446666	0.00383205	3.17012e-07	508429	 5.5683e-09
2892	0.941406	-0.00446743	0.00383216	3.16995e-07	508429	 5.57953e-09
2893	0.941732	-0.00446803	0.00383226	3.16976e-07	508429	 5.59077e-09
2894	0.942057	-0.00446846	0.00383235	3.16952e-07	508429	 5.60201e-09
2895	0.942383	-0.00446872	0.00383244	3.16925e-07	508429	 5.61325e-09
2896	0.942708	-0.0044688	0.00383251	3.16895e-07	508429	 5.6245e-09
2897	0.943034	-0.00446872	0.00383258	3.16861e-07	508429	 5.63576e-09
2898	0.943359	-0.00446846	0.00383264	3.16824e-07	508429	 5.64702e-09
2899	0.943685	-0.00446804	0.00383268	3.16783e-07	508429	 5.65828e-09
2900	0.94401	-0.00446744	0.00383272	3.16739e-07	508429	 5.66955e-09
2901	0.944336	-0.00446668	0.00383275	3.16691e-07	508429	 5.68082e-09
2902	0.944661	-0.00446575	0.00383278	3.16641e-07	508429	 5.6921e-09
2903	0.944987	-0.00446465	0.00383279	3.16587e-07	508429	 5.70338e-09
2904	0.945313	-0.00446338	0.00383279	3.1653e-07	508429	 5.71467e-09
2905	0.945638	-0.00446195	0.00383279	3.1647e-07	508429	 5.72596e-09
2906	0.945964	-0.00446035	0.00383277	3.16407e-07	508429	 5.73725e-09
2907	0.946289	-0.00445858	0.00383274	3.16341e-07	508429	 5.74855e-09
2908	0.946615	-0.00445665	0.00383271	3.16272e-07	508429	 5.75985e-09
2909	0.94694	-0.00445455	0.00383267	3.162e-07	508429	 5.77116e-09
2910	0.947266	-0.00445229	0.00383261	3.16125e-07	508429	 5.78247e-09
2911	0.947591	-0.00444986	0.00383255	3.16048e-07	508429	 5.79379e-09
2912	0.947917	-0.00444728	0.00383248	3.15968e-07	508429	 5.80511e-09
2913	0.948242	-0.00444453	0.00383239	3.15886e-07	508429	 5.81644e-09
2914	0.948568	-0.00444161	0.0038323	3.15801e-07	508429	 5.82777e-09
2915	0.948893	-0.00443854	0.0038322	3.15714e-07	508429	 5.8391e-09
2916	0.949219	-0.0044353	0.00383209	3.15624e-07	508429	 5.85044e-09
2917	0.949544	-0.00443191	0.00383197	3.15533e-07	508429	 5.86178e-09
2918	0.94987	-0.00442835	0.00383183	3.15439e-07	508429	 5.87312e-09
2919	0.950195	-0.00442464	0.00383169	3.15343e-07	508429	 5.88447e-09
2920	0.950521	-0.00442077	0.00383154	3.15245e-07	508429	 5.89583e-09
2921	0.950846	-0.00441674	0.00383138	3.15145e-07	508429	 5.90718e-09
2922	0.951172	-0.00441256	0.00383121	3.15044e-07	508429	 5.91854e-09
2923	0.951497	-0.00440821	0.00383102	3.14941e-07	508429	 5.92991e-09
2924	0.951823	-0.00440372	0.00383083	3.14836e-07	508429	 5.94128e-09
2925	0.952148	-0.00439907	0.00383063	3.1473e-07	508429	 5.95265e-09
2926	0.952474	-0.00439427	0.00383041	3.14622e-07	508429	 5.96403e-09
2927	0.952799	-0.00438931	0.00383019	3.14513e-07	508429	 5.97541e-09
2928	0.953125	-0.0043842	0.00382996	3.14403e-07	508429	 5.9868e-09
2929	0.953451	-0.00437895	0.00382971	3.14292e-07	508429	 5.99818e-09
2930	0.953776	-0.00437354	0.00382946	3.1418e-07	508429	 6.00958e-09
2931	0.954102	-0.00436798	0.00382919	3.14066e-07	508429	 6.02097e-09
2932	0.954427	-0.00436228	0.00382892	3.13952e-07	508429	 6.03237e-09
2933	0.954753	-0.00435642	0.00382863	3.13838e-07	508429	 6.04378e-09
2934	0.955078	-0.00435042	0.00382833	3.13722e-07	508429	 6.05519e-09
2935	0.955404	-0.00434428	0.00382803	3.13607e-07	508429	 6.0666e-09
2936	0.955729	-0.00433799	0.00382771	3.1349e-07	508429	 6.07802e-09
2937	0.956055	-0.00433156	0.00382738	3.13374e-07	508429	 6.08944e-09
2938	0.95638	-0.00432498	0.00382704	3.13257e-07	508429	 6.10086e-09
2939	0.956706	-0.00431827	0.00382669	3.1314e-07	508429	 6.11229e-09
2940	0.957031	-0.00431141	0.00382633	3.13023e-07	508429	 6.12372e-09
2941	0.957357	-0.00430441	0.00382596	3.12906e-07	508429	 6.13516e-09
2942	0.957682	-0.00429728	0.00382557	3.1279e-07	508429	 6.1466e-09
2943	0.958008	-0.00429001	0.00382518	3.12674e-07	508429	 6.15804e-09
2944	0.958333	-0.0042826	0.00382478	3.12558e-07	508429	 6.16949e-09
2945	0.958659	-0.00427505	0.00382436	3.12442e-07	508429	 6.18094e-09
2946	0.958984	-0.00426738	0.00382393	3.12327e-07	508429	 6.1924e-09
2947	0.95931	-0.00425956	0.0038235	3.12213e-07	508429	 6.20386e-09
2948	0.959635	-0.00425162	0.00382305	3.121e-07	508429	 6.21533e-09
2949	0.959961	-0.00424355	0.00382259	3.11987e-07	508429	 6.2268e-09
2950	0.960286	-0.00423534	0.00382212	3.11876e-07	508429	 6.23827e-09
2951	0.960612	-0.00422701	0.00382164	3.11766e-07	508429	 6.24975e-09
2952	0.960938	-0.00421855	0.00382114	3.11656e-07	508429	 6.26123e-09
2953	0.961263	-0.00420996	0.00382064	3.11548e-07	508429	 6.27272e-09
2954	0.961589	-0.00420125	0.00382012	3.11442e-07	508429	 6.28421e-09
2955	0.961914	-0.00419242	0.0038196	3.11336e-07	508429	 6.2957e-09
2956	0.96224	-0.00418346	0.00381906	3.11233e-07	508429	 6.3072e-09
2957	0.962565	-0.00417438	0.00381851	3.11131e-07	508429	 6.31871e-09
2958	0.962891	-0.00416518	0.00381795	3.1103e-07	508429	 6.33021e-09
2959	0.963216	-0.00415586	0.00381738	3.10932e-07	508429	 6.34173e-09
2960	0.963542	-0.00414643	0.0038168	3.10835e-07	508429	 6.35325e-09
2961	0.963867	-0.00413688	0.00381621	3.1074e-07	508429	 6.36477e-09
2962	0.964193	-0.00412721	0.0038156	3.10647e-07	508429	 6.3763e-09
2963	0.964518	-0.00411743	0.00381499	3.10557e-07	508429	 6.38783e-09
2964	0.964844	-0.00410754	0.00381436	3.10468e-07	508429	 6.39937e-09
2965	0.965169	-0.00409753	0.00381372	3.10382e-07	508429	 6.41091e-09
2966	0.965495	-0.00408742	0.00381307	3.10298e-07	508429	 6.42246e-09
2967	0.96582	-0.0040772	0.00381241	3.10216e-07	508429	 6.43401e-09
2968	0.966146	-0.00406687	0.00381174	3.10137e-07	508429	 6.44557e-09
2969	0.966471	-0.00405643	0.00381106	3.10061e-07	508429	 6.45713e-09
2970	0.966797	-0.00404589	0.00381036	3.09986e-07	508429	 6.4687e-09
2971	0.967122	-0.00403525	0.00380966	3.09915e-07	508429	 6.48027e-09
2972	0.967448	-0.0040245	0.00380894	3.09846e-07	508429	 6.49185e-09
2973	0.967773	-0.00401366	0.00380821	3.0978e-07	508429	 6.50343e-09
2974	0.968099	-0.00400272	0.00380747	3.09717e-07	508429	 6.51502e-09
2975	0.968424	-0.00399168	0.00380672	3.09657e-07	508429	 6.52662e-09
2976	0.96875	-0.00398054	0.00380596	3.09599e-07	508429	 6.53822e-09
2977	0.969076	-0.00396931	0.00380518	3.09544e-07	508429	 6.54983e-09
2978	0.969401	-0.00395799	0.0038044	3.09493e-07	508429	 6.56144e-09
2979	0.969727	-0.00394657	0.0038036	3.09444e-07	508429	 6.57306e-09
2980	0.970052	-0.00394449	0.00380279	3.09399e-07	508429	 6.58469e-09
2981	0.970378	-0.00395783	0.00380292	3.09356e-07	508429	 6.59632e-09
2982	0.970703	-0.00397101	0.0038034	3.09317e-07	508429	 6.60796e-09
2983	0.971029	-0.00398405	0.00380389	3.09281e-07	508429	 6.6196e-09
2984	0.971354	-0.00399694	0.00380437	3.09247e-07	508429	 6.63125e-09
2985	0.97168	-0.00400968	0.00380485	3.09218e-07	508429	 6.64291e-09
2986	0.972005	-0.00402228	0.00380532	3.09191e-07	508429	 6.65458e-09
2987	0.972331	-0.00403472	0.0038058	3.09167e-07	508429	 6.66625e-09
2988	0.972656	-0.00404701	0.00380627	3.09147e-07	508429	 6.67793e-09
2989	0.972982	-0.00405915	0.00380674	3.0913e-07	508429	 6.68961e-09
2990	0.973307	-0.00407113	0.00380721	3.09116e-07	508429	 6.7013e-09
2991	0.973633	-0.00408297	0.00380767	3.09106e-07	508429	 6.713e-09
2992	0.973958	-0.00409465	0.00380813	3.09099e-07	508429	 6.72471e-09
2993	0.974284	-0.00410617	0.00380859	3.09095e-07	508429	 6.73643e-09
2994	0.974609	-0.00411754	0.00380904	3.09094e-07	508429	 6.74815e-09
2995	0.974935	-0.00412876	0.0038095	3.09096e-07	508429	 6.75988e-09
2996	0.97526	-0.00413981	0.00380995	3.09102e-07	508429	 6.77162e-09
2997	0.975586	-0.00415071	0.00381039	3.09111e-07	508429	 6.78337e-09
2998	0.975911	-0.00416146	0.00381083	3.09123e-07	508429	 6.79512e-09
2999	0.976237	-0.00417204	0.00381127	3.09139e-07	508429	 6.80689e-09
3000	0.976563	-0.00418247	0.00381171	3.09157e-07	508429	 6.81866e-09
3001	0.976888	-0.00419274	0.00381214	3.09179e-07	508429	 6.83044e-09
3002	0.977214	-0.00420284	0.00381257	3.09204e-07	508429	 6.84223e-09
3003	0.977539	-0.00421279	0.003813	3.09232e-07	508429	 6.85403e-09
3004	0.977865	-0.00422258	0.00381342	3.09263e-07	508429	 6.86583e-09
3005	0.97819	-0.0042322	0.00381384	3.09297e-07	508429	 6.87765e-09
3006	0.978516	-0.00424167	0.00381425	3.09334e-07	508429	 6.88948e-09
3007	0.978841	-0.00425097	0.00381466	3.09374e-07	508429	 6.90131e-09
3008	0.979167	-0.00426011	0.00381507	3.09417e-07	508429	 6.91316e-09
3009	0.979492	-0.00426908	0.00381547	3.09462e-07	508429	 6.92501e-09
3010	0.979818	-0.00427789	0.00381587	3.09511e-07	508429	 6.93688e-09
3011	0.980143	-0.00428654	0.00381627	3.09562e-07	508429	 6.94875e-09
3012	0.980469	-0.00429502	0.00381666	3.09617e-07	508429	 6.96064e-09
3013	0.980794	-0.00430334	0.00381704	3.09674e-07	508429	 6.97253e-09
3014	0.98112	-0.00431149	0.00381743	3.09733e-07	508429	 6.98444e-09
3015	0.981445	-0.00431948	0.0038178	3.09795e-07	508429	 6.99636e-09
3016	0.981771	-0.0043273	0.00381818	3.0986e-07	508429	 7.00829e-09
3017	0.982096	-0.00433496	0.00381854	3.09927e-07	508429	 7.02023e-09
3018	0.982422	-0.00434245	0.00381891	3.09996e-07	508429	 7.03218e-09
3019	0.982747	-0.00434977	0.00381927	3.10068e-07	508429	 7.04414e-09
3020	0.983073	-0.00435692	0.00381962	3.10142e-07	508429	 7.05612e-09
3021	0.983398	-0.00436391	0.00381997	3.10219e-07	508429	 7.06811e-09
3022	0.983724	-0.00437073	0.00382031	3.10297e-07	508429	 7.0801e-09
3023	0.984049	-0.00437738	0.00382065	3.10377e-07	508429	 7.09212e-09
3024	0.984375	-0.00438386	0.00382099	3.1046e-07	508429	 7.10414e-09
3025	0.984701	-0.00439018	0.00382132	3.10544e-07	508429	 7.11618e-09
3026	0.985026	-0.00439632	0.00382164	3.10631e-07	508429	 7.12823e-09
3027	0.985352	-0.0044023	0.00382196	3.10719e-07	508429	 7.14029e-09
3028	0.985677	-0.00440811	0.00382227	3.10809e-07	508429	 7.15237e-09
3029	0.986003	-0.00441375	0.00382258	3.109e-07	508429	 7.16446e-09
3030	0.986328	-0.00441922	0.00382288	3.10993e-07	508429	 7.17656e-09
3031	0.986654	-0.00442452	0.00382318	3.11088e-07	508429	 7.18868e-09
3032	0.986979	-0.00442965	0.00382347	3.11183e-07	508429	 7.20081e-09
3033	0.987305	-0.00443461	0.00382375	3.11281e-07	508429	 7.21296e-09
3034	0.98763	-0.0044394	0.00382403	3.11379e-07	508429	 7.22512e-09
3035	0.987956	-0.00444402	0.00382431	3.11479e-07	508429	 7.23729e-09
3036	0.988281	-0.00444847	0.00382457	3.11579e-07	508429	 7.24949e-09
3037	0.988607	-0.00445275	0.00382483	3.11681e-07	508429	 7.26169e-09
3038	0.988932	-0.00445686	0.00382509	3.11783e-07	508429	 7.27391e-09
3039	0.989258	-0.0044608	0.00382534	3.11887e-07	508429	 7.28615e-09
3040	0.989583	-0.00446457	0.00382558	3.11991e-07	508429	 7.29841e-09
3041	0.989909	-0.00446817	0.00382582	3.12086e-07	508429	 7.31068e-09
3042	0.990234	-0.0044716	0.00382605	3.12182e-07	508429	 7.32296e-09
3043	0.99056	-0.00447486	0.00382627	3.12278e-07	508429	 7.33527e-09
3044	0.990885	-0.00447795	0.00382649	3.12375e-07	508429	 7.34759e-09
3045	0.991211	-0.00448087	0.0038267	3.12472e-07	508429	 7.35993e-09
3046	0.991536	-0.00448362	0.0038269	3.1257e-07	508429	 7.37228e-09
3047	0.991862	-0.0044862	0.0038271	3.12667e-07	508429	 7.38466e-09
3048	0.992188	-0.00448861	0.00382729	3.12765e-07	508429	 7.39705e-09
3049	0.992513	-0.00449085	0.00382747	3.12862e-07	508429	 7.40946e-09
3050	0.992839	-0.00449292	0.00382764	3.1296e-07	508429	 7.42189e-09
3051	0.993164	-0.00449483	0.00382781	3.13057e-07	508429	 7.43433e-09
3052	0.99349	-0.00449656	0.00382797	3.13154e-07	508429	 7.4468e-09
3053	0.993815	-0.00449813	0.00382813	3.1325e-07	508429	 7.45928e-09
3054	0.994141	-0.00449952	0.00382828	3.13346e-07	508429	 7.47179e-09
3055	0.994466	-0.00450075	0.00382842	3.13442e-07	508429	 7.48431e-09
3056	0.994792	-0.00450181	0.00382855	3.13537e-07	508429	 7.49686e-09
3057	0.995117	-0.0045027	0.00382867	3.13631e-07	508429	 7.50943e-09
3058	0.995443	-0.00450343	0.00382879	3.13725e-07	508429	 7.52201e-09
3059	0.995768	-0.00450398	0.0038289	3.13818e-07	508429	 7.53462e-09
3060	0.996094	-0.00450437	0.003829	3.13909e-07	508429	 7.54725e-09
3061	0.996419	-0.00450459	0.0038291	3.14e-07	508429	 7.5599e-09
3062	0.996745	-0.00450465	0.00382918	3.1409e-07	508429	 7.57257e-09
3063	0.99707	-0.00450454	0.00382926	3.14178e-07	508429	 7.58527e-09
3064	0.997396	-0.00450427	0.00382933	3.14266e-07	508429	 7.59798e-09
3065	0.997721	-0.00450383	0.00382939	3.14352e-07	508429	 7.61072e-09
3066	0.998047	-0.00450322	0.00382945	3.14437e-07	508429	 7.62349e-09
3067	0.998372	-0.00450245	0.00382949	3.1452e-07	508429	 7.63627e-09
3068	0.998698	-0.00450151	0.00382953	3.14602e-07	508429	 7.64908e-09
3069	0.999023	-0.00450042	0.00382956	3.14682e-07	508429	 7.66192e-09
3070	0.999349	-0.00449915	0.00382958	3.1476e-07	508429	 7.67478e-09
3071	0.999674	-0.00449773	0.0038296	3.14837e-07	508429	 7.68766e-09
3072	1	-0.00449614	0.0038296	3.14913e-07	508429	 7.70057e-09
3073	1.00033	-0.0044944	0.0038296	3.14986e-07	508429	 7.7135e-09
3074	1.00065	-0.00449249	0.00382959	3.15057e-07	508429	 7.72646e-09
3075	1.00098	-0.00449041	0.00382956	3.15127e-07	508429	 7.73945e-09
3076	1.0013	-0.00448818	0.00382953	3.15195e-07	508429	 7.75246e-09
3077	1.00163	-0.00448579	0.0038295	3.15261e-07	508429	 7.7655e-09
3078	1.00195	-0.00448324	0.00382945	3.15324e-07	508429	 7.77856e-09
3079	1.00228	-0.00448053	0.00382939	3.15386e-07	508429	 7.79166e-09
3080	1.0026	-0.00447767	0.00382933	3.15445e-07	508429	 7.80478e-09
3081	1.00293	-0.00447464	0.00382925	3.15502e-07	508429	 7.81792e-09
3082	1.00326	-0.00447146	0.00382917	3.15557e-07	508429	 7.8311e-09
3083	1.00358	-0.00446813	0.00382908	3.1561e-07	508429	 7.84431e-09
3084	1.00391	-0.00446463	0.00382897	3.15661e-07	508429	 7.85754e-09
3085	1.00423	-0.00446099	0.00382886	3.15709e-07	508429	 7.8708e-09
3086	1.00456	-0.00445719	0.00382874	3.15755e-07	508429	 7.8841e-09
3087	1.00488	-0.00445323	0.00382861	3.15798e-07	508429	 7.89742e-09
3088	1.00521	-0.00444912	0.00382847	3.15839e-07	508429	 7.91078e-09
3089	1.00553	-0.00444486	0.00382833	3.15878e-07	508429	 7.92416e-09
3090	1.00586	-0.00444045	0.00382817	3.15914e-07	508429	 7.93758e-09
3091	1.00618	-0.00443589	0.003828	3.15948e-07	508429	 7.95102e-09
3092	1.00651	-0.00443118	0.00382782	3.15979e-07	508429	 7.9645e-09
3093	1.00684	-0.00442632	0.00382764	3.16008e-07	508429	 7.97802e-09
3094	1.00716	-0.00442131	0.00382744	3.16034e-07	508429	 7.99156e-09
3095	1.00749	-0.00441616	0.00382723	3.16058e-07	508429	 8.00514e-09
3096	1.00781	-0.00441086	0.00382702	3.16079e-07	508429	 8.01875e-09
3097	1.00814	-0.00440541	0.00382679	3.16097e-07	508429	 8.0324e-09
3098	1.00846	-0.00439982	0.00382655	3.16114e-07	508429	 8.04608e-09
3099	1.00879	-0.00439408	0.00382631	3.16127e-07	508429	 8.05979e-09
3100	1.00911	-0.0043882	0.00382605	3.16138e-07	508429	 8.07354e-09
3101	1.00944	-0.00438218	0.00382578	3.16147e-07	508429	 8.08732e-09
3102	1.00977	-0.00437602	0.00382551	3.16153e-07	508429	 8.10114e-09
3103	1.01009	-0.00436972	0.00382522	3.16156e-07	508429	 8.115e-09
3104	1.01042	-0.00436327	0.00382492	3.16157e-07	508429	 8.1289e-09
3105	1.01074	-0.00435669	0.00382462	3.16155e-07	508429	 8.14283e-09
3106	1.01107	-0.00434998	0.0038243	3.16151e-07	508429	 8.15679e-09
3107	1.01139	-0.00434312	0.00382397	3.16145e-07	508429	 8.1708e-09
3108	1.01172	-0.00433613	0.00382363	3.16136e-07	508429	 8.18484e-09
3109	1.01204	-0.00432901	0.00382328	3.16125e-07	508429	 8.19893e-09
3110	1.01237	-0.00432175	0.00382292	3.16111e-07	508429	 8.21305e-09
3111	1.0127	-0.00431436	0.00382255	3.16095e-07	508429	 8.22721e-09
3112	1.01302	-0.00430684	0.00382217	3.16076e-07	508429	 8.24141e-09
3113	1.01335	-0.00429918	0.00382178	3.16055e-07	508429	 8.25566e-09
3114	1.01367	-0.0042914	0.00382138	3.16032e-07	508429	 8.26994e-09
3115	1.014	-0.00428349	0.00382097	3.16007e-07	508429	 8.28427e-09
3116	1.01432	-0.00427546	0.00382055	3.15979e-07	508429	 8.29863e-09
3117	1.01465	-0.00426729	0.00382011	3.15949e-07	508429	 8.31304e-09
3118	1.01497	-0.004259	0.00381967	3.15918e-07	508429	 8.32749e-09
3119	1.0153	-0.00425059	0.00381921	3.15883e-07	508429	 8.34199e-09
3120	1.01563	-0.00424206	0.00381875	3.15847e-07	508429	 8.35653e-09
3121	1.01595	-0.0042334	0.00381827	3.15809e-07	508429	 8.37111e-09
3122	1.01628	-0.00422463	0.00381778	3.15769e-07	508429	 8.38574e-09
3123	1.0166	-0.00421573	0.00381728	3.15727e-07	508429	 8.40041e-09
3124	1.01693	-0.00420672	0.00381677	3.15683e-07	508429	 8.41513e-09
3125	1.01725	-0.00419759	0.00381625	3.15638e-07	508429	 8.42989e-09
3126	1.01758	-0.00418834	0.00381572	3.1559e-07	508429	 8.4447e-09
3127	1.0179	-0.00417898	0.00381517	3.15541e-07	508429	 8.45956e-09
3128	1.01823	-0.00416951	0.00381462	3.1549e-07	508429	 8.47446e-09
3129	1.01855	-0.00415992	0.00381405	3.15438e-07	508429	 8.48941e-09
3130	1.01888	-0.00415022	0.00381348	3.15384e-07	508429	 8.50442e-09
3131	1.01921	-0.00414042	0.00381289	3.15328e-07	508429	 8.51947e-09
3132	1.01953	-0.0041305	0.00381229	3.15271e-07	508429	 8.53456e-09
3133	1.01986	-0.00412048	0.00381168	3.15213e-07	508429	 8.54971e-09
3134	1.02018	-0.00411036	0.00381106	3.15154e-07	508429	 8.56491e-09
3135	1.02051	-0.00410013	0.00381042	3.15093e-07	508429	 8.58016e-09
3136	1.02083	-0.00408979	0.00380978	3.15031e-07	508429	 8.59546e-09
3137	1.02116	-0.00407936	0.00380912	3.14968e-07	508429	 8.61082e-09
3138	1.02148	-0.00406882	0.00380846	3.14904e-07	508429	 8.62622e-09
3139	1.02181	-0.00405819	0.00380778	3.14839e-07	508429	 8.64168e-09
3140	1.02214	-0.00404746	0.00380709	3.14773e-07	508429	 8.65719e-09
3141	1.02246	-0.00403663	0.00380638	3.14706e-07	508429	 8.67276e-09
3142	1.02279	-0.00402571	0.00380567	3.14638e-07	508429	 8.68838e-09
3143	1.02311	-0.00401469	0.00380495	3.1457e-07	508429	 8.70405e-09
3144	1.02344	-0.00400358	0.00380421	3.14501e-07	508429	 8.71978e-09
3145	1.02376	-0.00399238	0.00380346	3.14431e-07	508429	 8.73557e-09
3146	1.02409	-0.00399198	0.00380365	3.14361e-07	508429	 8.75141e-09
3147	1.02441	-0.00400496	0.00380404	3.14291e-07	508429	 8.76731e-09
3148	1.02474	-0.00401779	0.00380444	3.1422e-07	508429	 8.78327e-09
3149	1.02507	-0.00403047	0.00380484	3.14149e-07	508429	 8.79929e-09
3150	1.02539	-0.00404301	0.00380523	3.14078e-07	508429	 8.81536e-09
3151	1.02572	-0.00405541	0.00380562	3.14007e-07	508429	 8.8315e-09
3152	1.02604	-0.00406765	0.00380601	3.13936e-07	508429	 8.84769e-09
3153	1.02637	-0.00407975	0.0038064	3.13864e-07	508429	 8.86395e-09
3154	1.02669	-0.0040917	0.00380678	3.13793e-07	508429	 8.88026e-09
3155	1.02702	-0.00410351	0.00380716	3.13722e-07	508429	 8.89664e-09
3156	1.02734	-0.00411516	0.00380755	3.13651e-07	508429	 8.91308e-09
3157	1.02767	-0.00412666	0.00380792	3.13581e-07	508429	 8.92958e-09
3158	1.02799	-0.00413801	0.0038083	3.13511e-07	508429	 8.94615e-09
3159	1.02832	-0.00414921	0.00380867	3.13441e-07	508429	 8.96278e-09
3160	1.02865	-0.00416026	0.00380905	3.13372e-07	508429	 8.97948e-09
3161	1.02897	-0.00417116	0.00380942	3.13303e-07	508429	 8.99623e-09
3162	1.0293	-0.0041819	0.00380978	3.13236e-07	508429	 9.01306e-09
3163	1.02962	-0.00419249	0.00381015	3.13169e-07	508429	 9.02995e-09
3164	1.02995	-0.00420292	0.00381051	3.13102e-07	508429	 9.04691e-09
3165	1.03027	-0.0042132	0.00381087	3.13037e-07	508429	 9.06394e-09
3166	1.0306	-0.00422333	0.00381122	3.12972e-07	508429	 9.08103e-09
3167	1.03092	-0.00423329	0.00381157	3.12909e-07	508429	 9.09819e-09
3168	1.03125	-0.00424311	0.00381192	3.12847e-07	508429	 9.11543e-09
3169	1.03158	-0.00425276	0.00381227	3.12785e-07	508429	 9.13273e-09
3170	1.0319	-0.00426226	0.00381262	3.12725e-07	508429	 9.1501e-09
3171	1.03223	-0.0042716	0.00381296	3.12667e-07	508429	 9.16755e-09
3172	1.03255	-0.00428078	0.0038133	3.12609e-07	508429	 9.18506e-09
3173	1.03288	-0.00428981	0.00381363	3.12553e-07	508429	 9.20265e-09
3174	1.0332	-0.00429867	0.00381396	3.12498e-07	508429	 9.22031e-09
3175	1.03353	-0.00430737	0.00381429	3.12445e-07	508429	 9.23805e-09
3176	1.03385	-0.00431592	0.00381462	3.12394e-07	508429	 9.25586e-09
3177	1.03418	-0.0043243	0.00381494	3.12344e-07	508429	 9.27374e-09
3178	1.03451	-0.00433253	0.00381526	3.12295e-07	508429	 9.2917e-09
3179	1.03483	-0.00434059	0.00381557	3.12249e-07	508429	 9.30974e-09
3180	1.03516	-0.00434849	0.00381588	3.12204e-07	508429	 9.32785e-09
3181	1.03548	-0.00435623	0.00381619	3.12161e-07	508429	 9.34605e-09
3182	1.03581	-0.00436381	0.00381649	3.12119e-07	508429	 9.36432e-09
3183	1.03613	-0.00437122	0.00381679	3.1208e-07	508429	 9.38267e-09
3184	1.03646	-0.00437847	0.00381709	3.12043e-07	508429	 9.40109e-09
3185	1.03678	-0.00438556	0.00381738	3.12007e-07	508429	 9.4196e-09
3186	1.03711	-0.00439249	0.00381767	3.11974e-07	508429	 9.43819e-09
3187	1.03743	-0.00439925	0.00381795	3.11943e-07	508429	 9.45687e-09
3188	1.03776	-0.00440585	0.00381823	3.11913e-07	508429	 9.47562e-09
3189	1.03809	-0.00441229	0.00381851	3.11886e-07	508429	 9.49446e-09
3190	1.03841	-0.00441856	0.00381878	3.11861e-07	508429	 9.51338e-09
3191	1.03874	-0.00442466	0.00381905	3.11838e-07	508429	 9.53239e-09
3192	1.03906	-0.0044306	0.00381931	3.11818e-07	508429	 9.55148e-09
3193	1.03939	-0.00443638	0.00381957	3.11799e-07	508429	 9.57066e-09
3194	1.03971	-0.00444199	0.00381982	3.11783e-07	508429	 9.58992e-09
3195	1.04004	-0.00444744	0.00382007	3.11769e-07	508429	 9.60928e-09
3196	1.04036	-0.00445272	0.00382032	3.11758e-07	508429	 9.62872e-09
3197	1.04069	-0.00445784	0.00382056	3.11749e-07	508429	 9.64825e-09
3198	1.04102	-0.00446279	0.00382079	3.11742e-07	508429	 9.66787e-09
3199	1.04134	-0.00446757	0.00382102	3.11737e-07	508429	 9.68758e-09
3200	1.04167	-0.00447219	0.00382125	3.11735e-07	508429	 9.70738e-09
3201	1.04199	-0.00447665	0.00382147	3.11726e-07	508429	 9.72727e-09
3202	1.04232	-0.00448094	0.00382169	3.1172e-07	508429	 9.74726e-09
3203	1.04264	-0.00448506	0.0038219	3.11716e-07	508429	 9.76733e-09
3204	1.04297	-0.00448902	0.0038221	3.11715e-07	508429	 9.78751e-09
3205	1.04329	-0.00449281	0.0038223	3.11715e-07	508429	 9.80778e-09
3206	1.04362	-0.00449643	0.0038225	3.11719e-07	508429	 9.82814e-09
3207	1.04395	-0.00449989	0.00382269	3.11724e-07	508429	 9.8486e-09
3208	1.04427	-0.00450319	0.00382287	3.11732e-07	508429	 9.86916e-09
3209	1.0446	-0.00450631	0.00382305	3.11742e-07	508429	 9.88981e-09
3210	1.04492	-0.00450928	0.00382322	3.11755e-07	508429	 9.91057e-09
3211	1.04525	-0.00451207	0.00382339	3.1177e-07	508429	 9.93142e-09
3212	1.04557	-0.0045147	0.00382355	3.11787e-07	508429	 9.95237e-09
3213	1.0459	-0.00451717	0.00382371	3.11807e-07	508429	 9.97343e-09
3214	1.04622	-0.00451947	0.00382386	3.11828e-07	508429	 9.99459e-09
3215	1.04655	-0.00452161	0.003824	3.11852e-07	508429	 1.00158e-08
3216	1.04688	-0.00452358	0.00382414	3.11879e-07	508429	 1.00372e-08
3217	1.0472	-0.00452538	0.00382427	3.11907e-07	508429	 1.00587e-08
3218	1.04753	-0.00452702	0.0038244	3.11937e-07	508429	 1.00803e-08
3219	1.04785	-0.0045285	0.00382452	3.1197e-07	508429	 1.01019e-08
3220	1.04818	-0.00452981	0.00382463	3.12005e-07	508429	 1.01237e-08
3221	1.0485	-0.00453096	0.00382474	3.12041e-07	508429	 1.01456e-08
3222	1.04883	-0.00453195	0.00382484	3.1208e-07	508429	 1.01676e-08
3223	1.04915	-0.00453277	0.00382493	3.12121e-07	508429	 1.01897e-08
3224	1.04948	-0.00453343	0.00382502	3.12163e-07	508429	 1.0212e-08
3225	1.0498	-0.00453392	0.0038251	3.12208e-07	508429	 1.02343e-08
3226	1.05013	-0.00453425	0.00382518	3.12254e-07	508429	 1.02567e-08
3227	1.05046	-0.00453442	0.00382525	3.12302e-07	508429	 1.02793e-08
3228	1.05078	-0.00453443	0.00382531	3.12352e-07	508429	 1.0302e-08
3229	1.05111	-0.00453428	0.00382536	3.12403e-07	508429	 1.03248e-08
3230	1.05143	-0.00453396	0.00382541	3.12457e-07	508429	 1.03477e-08
3231	1.05176	-0.00453349	0.00382545	3.12511e-07	508429	 1.03707e-08
3232	1.05208	-0.00453285	0.00382548	3.12568e-07	508429	 1.03938e-08
3233	1.05241	-0.00453205	0.00382551	3.12625e-07	508429	 1.04171e-08
3234	1.05273	-0.0045311	0.00382553	3.12685e-07	508429	 1.04404e-08
3235	1.05306	-0.00452998	0.00382554	3.12745e-07	508429	 1.04639e-08
3236	1.05339	-0.00452871	0.00382554	3.12807e-07	508429	 1.04875e-08
3237	1.05371	-0.00452727	0.00382554	3.1287e-07	508429	 1.05113e-08
3238	1.05404	-0.00452568	0.00382553	3.12935e-07	508429	 1.05351e-08
3239	1.05436	-0.00452393	0.00382551	3.13e-07	508429	 1.05591e-08
3240	1.05469	-0.00452202	0.00382549	3.13067e-07	508429	 1.05832e-08
3241	1.05501	-0.00451996	0.00382545	3.13135e-07	508429	 1.06075e-08
3242	1.05534	-0.00451774	0.00382541	3.13203e-07	508429	 1.06318e-08
3243	1.05566	-0.00451537	0.00382536	3.13273e-07	508429	 1.06563e-08
3244	1.05599	-0.00451284	0.00382531	3.13343e-07	508429	 1.06809e-08
3245	1.05632	-0.00451015	0.00382524	3.13414e-07	508429	 1.07057e-08
3246	1.05664	-0.00450731	0.00382517	3.13486e-07	508429	 1.07305e-08
3247	1.05697	-0.00450432	0.00382509	3.13558e-07	508429	 1.07555e-08
3248	1.05729	-0.00450118	0.003825	3.13631e-07	508429	 1.07807e-08
3249	1.05762	-0.00449788	0.0038249	3.13705e-07	508429	 1.08059e-08
3250	1.05794	-0.00449444	0.0038248	3.13779e-07	508429	 1.08313e-08
3251	1.05827	-0.00449084	0.00382469	3.13853e-07	508429	 1.08569e-08
3252	1.05859	-0.00448709	0.00382457	3.13928e-07	508429	 1.08825e-08
3253	1.05892	-0.00448319	0.00382444	3.14003e-07	508429	 1.09084e-08
3254	1.05924	-0.00447915	0.0038243	3.14078e-07	508429	 1.09343e-08
3255	1.05957	-0.00447495	0.00382415	3.14153e-07	508429	 1.09604e-08
3256	1.0599	-0.00447061	0.00382399	3.14228e-07	508429	 1.09866e-08
3257	1.06022	-0.00446612	0.00382383	3.14303e-07	508429	 1.1013e-08
3258	1.06055	-0.00446149	0.00382366	3.14378e-07	508429	 1.10395e-08
3259	1.06087	-0.00445671	0.00382348	3.14453e-07	508429	 1.10661e-08
3260	1.0612	-0.00445178	0.00382329	3.14528e-07	508429	 1.10929e-08
3261	1.06152	-0.00444672	0.00382309	3.14602e-07	508429	 1.11199e-08
3262	1.06185	-0.00444151	0.00382288	3.14676e-07	508429	 1.1147e-08
3263	1.06217	-0.00443615	0.00382266	3.1475e-07	508429	 1.11742e-08
3264	1.0625	-0.00443066	0.00382243	3.14823e-07	508429	 1.12016e-08
3265	1.06283	-0.00442503	0.0038222	3.14895e-07	508429	 1.12291e-08
3266	1.06315	-0.00441925	0.00382195	3.14967e-07	508429	 1.12568e-08
3267	1.06348	-0.00441334	0.0038217	3.15038e-07	508429	 1.12846e-08
3268	1.0638	-0.00440729	0.00382144	3.15109e-07	508429	 1.13126e-08
3269	1.06413	-0.00440111	0.00382116	3.15179e-07	508429	 1.13407e-08
3270	1.06445	-0.00439479	0.00382088	3.15248e-07	508429	 1.1369e-08
3271	1.06478	-0.00438833	0.00382059	3.15316e-07	508429	 1.13975e-08
3272	1.0651	-0.00438174	0.00382029	3.15383e-07	508429	 1.14261e-08
3273	1.06543	-0.00437501	0.00381998	3.15449e-07	508429	 1.14548e-08
3274	1.06576	-0.00436816	0.00381966	3.15513e-07	508429	 1.14838e-08
3275	1.06608	-0.00436117	0.00381933	3.15577e-07	508429	 1.15128e-08
3276	1.06641	-0.00435405	0.00381899	3.1564e-07	508429	 1.15421e-08
3277	1.06673	-0.0043468	0.00381864	3.15701e-07	508429	 1.15715e-08
3278	1.06706	-0.00433943	0.00381828	3.15761e-07	508429	 1.1601e-08
3279	1.06738	-0.00433192	0.00381791	3.1582e-07	508429	 1.16308e-08
3280	1.06771	-0.00432429	0.00381753	3.15877e-07	508429	 1.16606e-08
3281	1.06803	-0.00431654	0.00381715	3.15933e-07	508429	 1.16907e-08
3282	1.06836	-0.00430866	0.00381675	3.15987e-07	508429	 1.17209e-08
3283	1.06868	-0.00430066	0.00381634	3.1604e-07	508429	 1.17513e-08
3284	1.06901	-0.00429254	0.00381592	3.16091e-07	508429	 1.17819e-08
3285	1.06934	-0.00428429	0.00381549	3.16141e-07	508429	 1.18126e-08
3286	1.06966	-0.00427593	0.00381505	3.16189e-07	508429	 1.18435e-08
3287	1.06999	-0.00426744	0.0038146	3.16235e-07	508429	 1.18746e-08
3288	1.07031	-0.00425884	0.00381414	3.1628e-07	508429	 1.19059e-08
3289	1.07064	-0.00425012	0.00381367	3.16323e-07	508429	 1.19373e-08
3290	1.07096	-0.00424129	0.00381319	3.16364e-07	508429	 1.19689e-08
3291	1.07129	-0.00423234	0.0038127	3.16403e-07	508429	 1.20007e-08
3292	1.07161	-0.00422328	0.00381219	3.16441e-07	508429	 1.20326e-08
3293	1.07194	-0.00421411	0.00381168	3.16476e-07	508429	 1.20648e-08
3294	1.07227	-0.00420482	0.00381116	3.1651e-07	508429	 1.20971e-08
3295	1.07259	-0.00419543	0.00381063	3.16541e-07	508429	 1.21296e-08
3296	1.07292	-0.00418593	0.00381008	3.16571e-07	508429	 1.21623e-08
3297	1.07324	-0.00417632	0.00380953	3.16599e-07	508429	 1.21952e-08
3298	1.07357	-0.00416661	0.00380896	3.16625e-07	508429	 1.22282e-08
3299	1.07389	-0.00415679	0.00380838	3.16648e-07	508429	 1.22615e-08
3300	1.07422	-0.00414686	0.0038078	3.1667e-07	508429	 1.22949e-08
3301	1.07454	-0.00413684	0.0038072	3.1669e-07	508429	 1.23285e-08
3302	1.07487	-0.00412671	0.00380659	3.16707e-07	508429	 1.23623e-08
3303	1.0752	-0.00411649	0.00380597	3.16723e-07	508429	 1.23963e-08
3304	1.07552	-0.00410616	0.00380534	3.16736e-07	508429	 1.24305e-08
3305	1.07585	-0.00409574	0.00380506	3.16748e-07	508429	 1.24649e-08
3306	1.07617	-0.00408522	0.00380537	3.16757e-07	508429	 1.24995e-08
3307	1.0765	-0.00407461	0.00380569	3.16764e-07	508429	 1.25343e-08
3308	1.07682	-0.0040639	0.003806	3.1677e-07	508429	 1.25693e-08
3309	1.07715	-0.00405311	0.00380631	3.16773e-07	508429	 1.26045e-08
3310	1.07747	-0.00404222	0.00380662	3.16774e-07	508429	 1.26398e-08
3311	1.0778	-0.00403772	0.00380692	3.16773e-07	508429	 1.26754e-08
3312	1.07813	-0.00405052	0.00380723	3.1677e-07	508429	 1.27112e-08
3313	1.07845	-0.00406317	0.00380753	3.16764e-07	508429	 1.27472e-08
3314	1.07878	-0.00407569	0.00380783	3.16757e-07	508429	 1.27834e-08
3315	1.0791	-0.00408806	0.00380813	3.16748e-07	508429	 1.28198e-08
3316	1.07943	-0.00410029	0.00380843	3.16737e-07	508429	 1.28564e-08
3317	1.07975	-0.00411237	0.00380873	3.16724e-07	508429	 1.28932e-08
3318	1.08008	-0.00412431	0.00380902	3.16709e-07	508429	 1.29303e-08
3319	1.0804	-0.00413611	0.00380931	3.16692e-07	508429	 1.29675e-08
3320	1.08073	-0.00414775	0.0038096	3.16673e-07	508429	 1.3005e-08
3321	1.08105	-0.00415925	0.00380989	3.16652e-07	508429	 1.30426e-08
3322	1.08138	-0.00417061	0.00381017	3.16629e-07	508429	 1.30805e-08
3323	1.08171	-0.00418181	0.00381045	3.16604e-07	508429	 1.31186e-08
3324	1.08203	-0.00419287	0.00381073	3.16578e-07	508429	 1.31569e-08
3325	1.08236	-0.00420377	0.00381101	3.16549e-07	508429	 1.31955e-08
3326	1.08268	-0.00421453	0.00381129	3.16519e-07	508429	 1.32342e-08
3327	1.08301	-0.00422514	0.00381156	3.16488e-07	508429	 1.32732e-08
3328	1.08333	-0.00423559	0.00381183	3.16454e-07	508429	 1.33124e-08
3329	1.08366	-0.0042459	0.0038121	3.16419e-07	508429	 1.33519e-08
3329	1.08366	-0.0042459	0.0038121	3.02047e-07	532621	 0.0556717
3330	1.08398	-0.00425605	0.00381237	3.02012e-07	532621	 0.0556717
3331	1.08431	-0.00426605	0.00381263	3.01976e-07	532621	 9.08146e-09
3332	1.08464	-0.0042759	0.00381289	3.01938e-07	532621	 9.13097e-09
3333	1.08496	-0.00428559	0.00381315	3.01898e-07	532621	 9.18074e-09
3334	1.08529	-0.00429513	0.00381341	3.01858e-07	532621	 9.23076e-09
3335	1.08561	-0.00430451	0.00381366	3.01816e-07	532621	 9.28103e-09
3336	1.08594	-0.00431374	0.00381391	3.01772e-07	532621	 9.33155e-09
3337	1.08626	-0.00432282	0.00381416	3.01728e-07	532621	 9.38233e-09
3338	1.08659	-0.00433174	0.0038144	3.01682e-07	532621	 9.43337e-09
3339	1.08691	-0.0043405	0.00381464	3.01635e-07	532621	 9.48466e-09
3340	1.08724	-0.0043491	0.00381488	3.01587e-07	532621	 9.53621e-09
3341	1.08757	-0.00435755	0.00381512	3.01538e-07	532621	 9.58801e-09
3342	1.08789	-0.00436585	0.00381535	3.01488e-07	532621	 9.64008e-09
3343	1.08822	-0.00437398	0.00381558	3.01438e-07	532621	 9.69241e-09
3344	1.08854	-0.00438196	0.00381581	3.01386e-07	532621	 9.74501e-09
3345	1.08887	-0.00438978	0.00381603	3.01333e-07	532621	 9.79786e-09
3346	1.08919	-0.00439744	0.00381625	3.0128e-07	532621	 9.85098e-09
3347	1.08952	-0.00440494	0.00381647	3.01226e-07	532621	 9.90437e-09
3348	1.08984	-0.00441228	0.00381668	3.01171e-07	532621	 9.95802e-09
3349	1.09017	-0.00441946	0.00381689	3.01116e-07	532621	 1.00119e-08
3350	1.09049	-0.00442648	0.0038171	3.0106e-07	532621	 1.00661e-08
3351	1.09082	-0.00443334	0.0038173	3.01004e-07	532621	 1.01206e-08
3352	1.09115	-0.00444004	0.0038175	3.00948e-07	532621	 1.01753e-08
3353	1.09147	-0.00444659	0.0038177	3.00891e-07	532621	 1.02303e-08
3354	1.0918	-0.00445297	0.00381789	3.00834e-07	532621	 1.02856e-08
3355	1.09212	-0.00445919	0.00381808	3.00776e-07	532621	 1.03412e-08
3356	1.09245	-0.00446524	0.00381827	3.00719e-07	532621	 1.0397e-08
3357	1.09277	-0.00447114	0.00381845	3.00661e-07	532621	 1.04531e-08
3358	1.0931	-0.00447688	0.00381863	3.00603e-07	532621	 1.05095e-08
3359	1.09342	-0.00448245	0.0038188	3.00546e-07	532621	 1.05661e-08
3360	1.09375	-0.00448786	0.00381897	3.00488e-07	532621	 1.06231e-08
3361	1.09408	-0.00449311	0.00381914	3.00423e-07	532621	 1.06803e-08
3362	1.0944	-0.0044982	0.0038193	3.00358e-07	532621	 1.07378e-08
3363	1.09473	-0.00450313	0.00381946	3.00293e-07	532621	 1.07956e-08
3364	1.09505	-0.00450789	0.00381961	3.00229e-07	532621	 1.08537e-08
3365	1.09538	-0.00451249	0.00381976	3.00165e-07	532621	 1.0912e-08
3366	1.0957	-0.00451693	0.00381991	3.00101e-07	532621	 1.09707e-08
3367	1.09603	-0.0045212	0.00382005	3.00038e-07	532621	 1.10296e-08
3368	1.09635	-0.00452532	0.00382018	2.99976e-07	532621	 1.10889e-08
3369	1.09668	-0.00452927	0.00382032	2.99914e-07	532621	 1.11484e-08
3370	1.09701	-0.00453306	0.00382044	2.99854e-07	532621	 1.12082e-08
3371	1.09733	-0.00453668	0.00382057	2.99793e-07	532621	 1.12683e-08
3372	1.09766	-0.00454015	0.00382069	2.99734e-07	532621	 1.13287e-08
3373	1.09798	-0.00454345	0.0038208	2.99676e-07	532621	 1.13894e-08
3374	1.09831	-0.00454659	0.00382091	2.99618e-07	532621	 1.14504e-08
3375	1.09863	-0.00454956	0.00382101	2.99562e-07	532621	 1.15117e-08
3376	1.09896	-0.00455238	0.00382111	2.99507e-07	532621	 1.15733e-08
3377	1.09928	-0.00455503	0.00382121	2.99452e-07	532621	 1.16352e-08
3378	1.09961	-0.00455752	0.0038213	2.99399e-07	532621	 1.16974e-08
3379	1.09993	-0.00455985	0.00382138	2.99347e-07	532621	 1.17599e-08
3380	1.10026	-0.00456201	0.00382146	2.99297e-07	532621	 1.18227e-08
3381	1.10059	-0.00456402	0.00382154	2.99247e-07	532621	 1.18858e-08
3382	1.10091	-0.00456586	0.00382161	2.99199e-07	532621	 1.19493e-08
3383	1.10124	-0.00456754	0.00382167	2.99153e-07	532621	 1.2013e-08
3384	1.10156	-0.00456906	0.00382173	2.99108e-07	532621	 1.2077e-08
3385	1.10189	-0.00457042	0.00382179	2.99064e-07	532621	 1.21414e-08
3386	1.10221	-0.00457162	0.00382183	2.99022e-07	532621	 1.22061e-08
3387	1.10254	-0.00457265	0.00382188	2.98982e-07	532621	 1.22711e-08
3388	1.10286	-0.00457353	0.00382191	2.98943e-07	532621	 1.23364e-08
3389	1.10319	-0.00457425	0.00382195	2.98906e-07	532621	 1.2402e-08
3390	1.10352	-0.00457481	0.00382197	2.9887e-07	532621	 1.24679e-08
3391	1.10384	-0.0045752	0.00382199	2.98836e-07	532621	 1.25342e-08
3392	1.10417	-0.00457544	0.00382201	2.98804e-07	532621	 1.26007e-08
3393	1.10449	-0.00457552	0.00382202	2.98774e-07	532621	 1.26676e-08
3394	1.10482	-0.00457544	0.00382202	2.98746e-07	532621	 1.27348e-08
3395	1.10514	-0.0045752	0.00382202	2.98719e-07	532621	 1.28024e-08
3396	1.10547	-0.00457481	0.00382201	2.98695e-07	532621	 1.28703e-08
3397	1.10579	-0.00457425	0.00382199	2.98672e-07	532621	 1.29385e-08
3398	1.10612	-0.00457354	0.00382197	2.98652e-07	532621	 1.3007e-08
3399	1.10645	-0.00457268	0.00382194	2.98633e-07	532621	 1.30759e-08
3400	1.10677	-0.00457165	0.00382191	2.98616e-07	532621	 1.3145e-08
3401	1.1071	-0.00457047	0.00382187	2.98602e-07	532621	 1.32146e-08
3402	1.10742	-0.00456914	0.00382182	2.98589e-07	532621	 1.32844e-08
3403	1.10775	-0.00456764	0.00382177	2.98578e-07	532621	 1.33546e-08
3404	1.10807	-0.004566	0.00382171	2.9857e-07	532621	 1.34252e-08
3405	1.1084	-0.0045642	0.00382165	2.98563e-07	532621	 1.3496e-08
3406	1.10872	-0.00456225	0.00382157	2.98559e-07	532621	 1.35672e-08
3407	1.10905	-0.00456014	0.00382149	2.98557e-07	532621	 1.36388e-08
3408	1.10938	-0.00455788	0.00382141	2.98557e-07	532621	 1.37107e-08
3409	1.1097	-0.00455547	0.00382131	2.98559e-07	532621	 1.37829e-08
3410	1.11003	-0.0045529	0.00382121	2.98563e-07	532621	 1.38555e-08
3411	1.11035	-0.00455019	0.00382111	2.98569e-07	532621	 1.39285e-08
3412	1.11068	-0.00454732	0.00382099	2.98578e-07	532621	 1.40017e-08
3413	1.111	-0.00454431	0.00382087	2.98588e-07	532621	 1.40754e-08
3414	1.11133	-0.00454114	0.00382075	2.98601e-07	532621	 1.41494e-08
3415	1.11165	-0.00453783	0.00382061	2.98616e-07	532621	 1.42237e-08
3416	1.11198	-0.00453437	0.00382047	2.98633e-07	532621	 1.42984e-08
3417	1.1123	-0.00453076	0.00382032	2.98652e-07	532621	 1.43734e-08
3418	1.11263	-0.004527	0.00382016	2.98673e-07	532621	 1.44488e-08
3419	1.11296	-0.0045231	0.00382	2.98696e-07	532621	 1.45246e-08
3420	1.11328	-0.00451905	0.00381983	2.98722e-07	532621	 1.46007e-08
3421	1.11361	-0.00451486	0.00381965	2.98749e-07	532621	 1.46772e-08
3422	1.11393	-0.00451052	0.00381946	2.98778e-07	532621	 1.47541e-08
3423	1.11426	-0.00450604	0.00381927	2.9881e-07	532621	 1.48313e-08
3424	1.11458	-0.00450142	0.00381906	2.98843e-07	532621	 1.49089e-08
3425	1.11491	-0.00449665	0.00381885	2.98878e-07	532621	 1.49868e-08
3426	1.11523	-0.00449174	0.00381864	2.98916e-07	532621	 1.50651e-08
3427	1.11556	-0.00448669	0.00381841	2.98955e-07	532621	 1.51438e-08
3428	1.11589	-0.00448151	0.00381818	2.98996e-07	532621	 1.52229e-08
3429	1.11621	-0.00447618	0.00381793	2.99039e-07	532621	 1.53023e-08
3430	1.11654	-0.00447072	0.00381768	2.99084e-07	532621	 1.53822e-08
3431	1.11686	-0.00446511	0.00381743	2.9913e-07	532621	 1.54624e-08
3432	1.11719	-0.00445937	0.00381716	2.99179e-07	532621	 1.55429e-08
3433	1.11751	-0.0044535	0.00381688	2.99229e-07	532621	 1.56239e-08
3434	1.11784	-0.00444749	0.0038166	2.9928e-07	532621	 1.57052e-08
3435	1.11816	-0.00444135	0.00381631	2.99334e-07	532621	 1.57869e-08
3436	1.11849	-0.00443507	0.00381601	2.99389e-07	532621	 1.5869e-08
3437	1.11882	-0.00442866	0.0038157	2.99445e-07	532621	 1.59515e-08
3438	1.11914	-0.00442212	0.00381538	2.99503e-07	532621	 1.60344e-08
3439	1.11947	-0.00441545	0.00381506	2.99563e-07	532621	 1.61177e-08
3440	1.11979	-0.00440865	0.00381472	2.99624e-07	532621	 1.62013e-08
3441	1.12012	-0.00440172	0.00381438	2.99686e-07	532621	 1.62854e-08
3442	1.12044	-0.00439466	0.00381403	2.9975e-07	532621	 1.63698e-08
3443	1.12077	-0.00438748	0.00381367	2.99815e-07	532621	 1.64547e-08
3444	1.12109	-0.00438017	0.0038133	2.99881e-07	532621	 1.65399e-08
3445	1.12142	-0.00437274	0.00381292	2.99948e-07	532621	 1.66255e-08
3446	1.12174	-0.00436518	0.00381253	3.00016e-07	532621	 1.67116e-08
3447	1.12207	-0.0043575	0.00381214	3.00086e-07	532621	 1.6798e-08
3448	1.1224	-0.00434969	0.00381173	3.00156e-07	532621	 1.68849e-08
3449	1.12272	-0.00434177	0.00381132	3.00228e-07	532621	 1.69721e-08
3450	1.12305	-0.00433373	0.00381089	3.003e-07	532621	 1.70598e-08
3451	1.12337	-0.00432556	0.00381046	3.00373e-07	532621	 1.71478e-08
3452	1.1237	-0.00431728	0.00381002	3.00447e-07	532621	 1.72363e-08
3453	1.12402	-0.00430889	0.00380956	3.00522e-07	532621	 1.73252e-08
3454	1.12435	-0.00430038	0.0038091	3.00597e-07	532621	 1.74145e-08
3455	1.12467	-0.00429175	0.00380863	3.00673e-07	532621	 1.75042e-08
3456	1.125	-0.00428301	0.00380815	3.0075e-07	532621	 1.75944e-08
3457	1.12533	-0.00427416	0.00380782	3.00827e-07	532621	 1.76849e-08
3458	1.12565	-0.0042652	0.00380807	3.00904e-07	532621	 1.77759e-08
3459	1.12598	-0.00425612	0.00380833	3.00982e-07	532621	 1.78673e-08
3460	1.1263	-0.00424694	0.00380858	3.0106e-07	532621	 1.79591e-08
3461	1.12663	-0.00423765	0.00380883	3.01138e-07	532621	 1.80514e-08
3462	1.12695	-0.00422825	0.00380908	3.01216e-07	532621	 1.81441e-08
3463	1.12728	-0.00421875	0.00380933	3.01295e-07	532621	 1.82372e-08
3464	1.1276	-0.00420915	0.00380957	3.01373e-07	532621	 1.83307e-08
3465	1.12793	-0.00419944	0.00380982	3.01452e-07	532621	 1.84247e-08
3466	1.12826	-0.00418963	0.00381006	3.0153e-07	532621	 1.85191e-08
3467	1.12858	-0.00417972	0.00381029	3.01608e-07	532621	 1.86139e-08
3468	1.12891	-0.00416971	0.00381053	3.01686e-07	532621	 1.87092e-08
3469	1.12923	-0.0041596	0.00381076	3.01764e-07	532621	 1.88049e-08
3470	1.12956	-0.00414939	0.003811	3.01841e-07	532621	 1.89011e-08
3471	1.12988	-0.00413909	0.00381123	3.01918e-07	532621	 1.89977e-08
3472	1.13021	-0.00412869	0.00381145	3.01995e-07	532621	 1.90948e-08
3473	1.13053	-0.0041182	0.00381168	3.02071e-07	532621	 1.91923e-08
3474	1.13086	-0.00410762	0.0038119	3.02146e-07	532621	 1.92902e-08
3475	1.13118	-0.00409695	0.00381212	3.02221e-07	532621	 1.93886e-08
3476	1.13151	-0.00408619	0.00381234	3.02295e-07	532621	 1.94874e-08
3477	1.13184	-0.00409847	0.00381256	3.02368e-07	532621	 1.95867e-08
3478	1.13216	-0.00411091	0.00381277	3.02441e-07	532621	 1.96865e-08
3479	1.13249	-0.0041232	0.00381298	3.02512e-07	532621	 1.97867e-08
3480	1.13281	-0.00413536	0.00381319	3.02583e-07	532621	 1.98874e-08
3481	1.13314	-0.00414737	0.00381339	3.02652e-07	532621	 1.99885e-08
3482	1.13346	-0.00415924	0.0038136	3.02721e-07	532621	 2.00901e-08
3483	1.13379	-0.00417097	0.0038138	3.02788e-07	532621	 2.01922e-08
3484	1.13411	-0.00418256	0.003814	3.02854e-07	532621	 2.02947e-08
3485	1.13444	-0.00419401	0.0038142	3.0292e-07	532621	 2.03977e-08
3486	1.13477	-0.0042053	0.00381439	3.02983e-07	532621	 2.05012e-08
3487	1.13509	-0.00421646	0.00381458	3.03046e-07	532621	 2.06051e-08
3488	1.13542	-0.00422747	0.00381477	3.03107e-07	532621	 2.07095e-08
3489	1.13574	-0.00423833	0.00381496	3.03167e-07	532621	 2.08144e-08
3490	1.13607	-0.00424905	0.00381514	3.03225e-07	532621	 2.09198e-08
3491	1.13639	-0.00425962	0.00381532	3.03282e-07	532621	 2.10256e-08
3492	1.13672	-0.00427004	0.0038155	3.03337e-07	532621	 2.11319e-08
3493	1.13704	-0.00428031	0.00381568	3.0339e-07	532621	 2.12387e-08
3494	1.13737	-0.00429044	0.00381585	3.03442e-07	532621	 2.1346e-08
3495	1.1377	-0.00430041	0.00381602	3.03493e-07	532621	 2.14538e-08
3496	1.13802	-0.00431024	0.00381619	3.03541e-07	532621	 2.15621e-08
3497	1.13835	-0.00431992	0.00381635	3.03588e-07	532621	 2.16708e-08
3498	1.13867	-0.00432944	0.00381652	3.03633e-07	532621	 2.17801e-08
3499	1.139	-0.00433882	0.00381667	3.03676e-07	532621	 2.18898e-08
3500	1.13932	-0.00434804	0.00381683	3.03718e-07	532621	 2.20001e-08
3501	1.13965	-0.00435711	0.00381699	3.03757e-07	532621	 2.21108e-08
3502	1.13997	-0.00436603	0.00381714	3.03795e-07	532621	 2.22221e-08
3503	1.1403	-0.0043748	0.00381728	3.03831e-07	532621	 2.23338e-08
3504	1.14063	-0.00438342	0.00381743	3.03864e-07	532621	 2.24461e-08
3505	1.14095	-0.00439188	0.00381757	3.03896e-07	532621	 2.25588e-08
3506	1.14128	-0.00440019	0.00381771	3.03926e-07	532621	 2.26721e-08
3507	1.1416	-0.00440834	0.00381785	3.03953e-07	532621	 2.27858e-08
3508	1.14193	-0.00441634	0.00381798	3.03979e-07	532621	 2.29001e-08
3509	1.14225	-0.00442418	0.00381811	3.04003e-07	532621	 2.30149e-08
3510	1.14258	-0.00443187	0.00381823	3.04024e-07	532621	 2.31302e-08
3511	1.1429	-0.0044394	0.00381836	3.04044e-07	532621	 2.32461e-08
3512	1.14323	-0.00444678	0.00381848	3.04061e-07	532621	 2.33624e-08
3513	1.14355	-0.004454	0.00381859	3.04076e-07	532621	 2.34793e-08
3514	1.14388	-0.00446107	0.00381871	3.04089e-07	532621	 2.35967e-08
3515	1.14421	-0.00446798	0.00381882	3.041e-07	532621	 2.37146e-08
3516	1.14453	-0.00447473	0.00381893	3.04109e-07	532621	 2.3833e-08
3517	1.14486	-0.00448133	0.00381903	3.04116e-07	532621	 2.3952e-08
3518	1.14518	-0.00448777	0.00381913	3.0412e-07	532621	 2.40715e-08
3519	1.14551	-0.00449405	0.00381923	3.04123e-07	532621	 2.41915e-08
3520	1.14583	-0.00450017	0.00381932	3.04123e-07	532621	 2.43121e-08
3521	1.14616	-0.00450614	0.00381941	3.04114e-07	532621	 2.44332e-08
3522	1.14648	-0.00451194	0.00381949	3.04102e-07	532621	 2.45549e-08
3523	1.14681	-0.00451759	0.00381958	3.04089e-07	532621	 2.46771e-08
3524	1.14714	-0.00452308	0.00381966	3.04073e-07	532621	 2.47998e-08
3525	1.14746	-0.00452842	0.00381973	3.04055e-07	532621	 2.49231e-08
3526	1.14779	-0.00453359	0.0038198	3.04035e-07	532621	 2.50469e-08
3527	1.14811	-0.00453861	0.00381987	3.04014e-07	532621	 2.51713e-08
3528	1.14844	-0.00454346	0.00381993	3.0399e-07	532621	 2.52962e-08
3529	1.14876	-0.00454816	0.00382	3.03964e-07	532621	 2.54217e-08
3530	1.14909	-0.0045527	0.00382005	3.03936e-07	532621	 2.55478e-08
3531	1.14941	-0.00455708	0.0038201	3.03906e-07	532621	 2.56744e-08
3532	1.14974	-0.0045613	0.00382015	3.03875e-07	532621	 2.58015e-08
3533	1.15007	-0.00456537	0.0038202	3.03841e-07	532621	 2.59292e-08
3534	1.15039	-0.00456927	0.00382024	3.03806e-07	532621	 2.60575e-08
3535	1.15072	-0.00457301	0.00382027	3.03768e-07	532621	 2.61864e-08
3536	1.15104	-0.0045766	0.00382031	3.03729e-07	532621	 2.63158e-08
3537	1.15137	-0.00458002	0.00382033	3.03688e-07	532621	 2.64458e-08
3538	1.15169	-0.00458329	0.00382036	3.03646e-07	532621	 2.65763e-08
3539	1.15202	-0.0045864	0.00382038	3.03601e-07	532621	 2.67075e-08
3540	1.15234	-0.00458935	0.00382039	3.03555e-07	532621	 2.68392e-08
3541	1.15267	-0.00459214	0.0038204	3.03507e-07	532621	 2.69715e-08
3542	1.15299	-0.00459477	0.00382041	3.03458e-07	532621	 2.71044e-08
3543	1.15332	-0.00459724	0.00382041	3.03407e-07	532621	 2.72378e-08
3544	1.15365	-0.00459956	0.00382041	3.03354e-07	532621	 2.73719e-08
3545	1.15397	-0.00460171	0.0038204	3.033e-07	532621	 2.75065e-08
3546	1.1543	-0.00460371	0.00382039	3.03245e-07	532621	 2.76417e-08
3547	1.15462	-0.00460555	0.00382038	3.03188e-07	532621	 2.77775e-08
3548	1.15495	-0.00460723	0.00382036	3.03129e-07	532621	 2.79139e-08
3549	1.15527	-0.00460875	0.00382033	3.0307e-07	532621	 2.80509e-08
3550	1.1556	-0.00461012	0.0038203	3.03009e-07	532621	 2.81885e-08
3551	1.15592	-0.00461133	0.00382027	3.02947e-07	532621	 2.83267e-08
3552	1.15625	-0.00461238	0.00382023	3.02883e-07	532621	 2.84655e-08
3553	1.15658	-0.00461327	0.00382018	3.02819e-07	532621	 2.86049e-08
3554	1.1569	-0.00461401	0.00382013	3.02754e-07	532621	 2.87449e-08
3555	1.15723	-0.00461459	0.00382008	3.02687e-07	532621	 2.88855e-08
3556	1.15755	-0.00461502	0.00382002	3.0262e-07	532621	 2.90268e-08
3557	1.15788	-0.00461529	0.00381995	3.02552e-07	532621	 2.91686e-08
3558	1.1582	-0.0046154	0.00381989	3.02483e-07	532621	 2.93111e-08
3559	1.15853	-0.00461536	0.00381981	3.02413e-07	532621	 2.94542e-08
3560	1.15885	-0.00461516	0.00381973	3.02342e-07	532621	 2.95979e-08
3561	1.15918	-0.00461481	0.00381965	3.02271e-07	532621	 2.97422e-08
3562	1.15951	-0.0046143	0.00381955	3.02199e-07	532621	 2.98871e-08
3563	1.15983	-0.00461364	0.00381946	3.02127e-07	532621	 3.00327e-08
3564	1.16016	-0.00461283	0.00381936	3.02054e-07	532621	 3.01789e-08
3565	1.16048	-0.00461186	0.00381925	3.01981e-07	532621	 3.03257e-08
3566	1.16081	-0.00461074	0.00381914	3.01908e-07	532621	 3.04732e-08
3567	1.16113	-0.00460946	0.00381902	3.01834e-07	532621	 3.06213e-08
3568	1.16146	-0.00460804	0.0038189	3.0176e-07	532621	 3.077e-08
3569	1.16178	-0.00460646	0.00381877	3.01686e-07	532621	 3.09194e-08
3570	1.16211	-0.00460474	0.00381863	3.01612e-07	532621	 3.10695e-08
3571	1.16243	-0.00460286	0.00381849	3.01538e-07	532621	 3.12201e-08
3572	1.16276	-0.00460083	0.00381834	3.01464e-07	532621	 3.13714e-08
3573	1.16309	-0.00459865	0.00381819	3.0139e-07	532621	 3.15234e-08
3574	1.16341	-0.00459632	0.00381803	3.01317e-07	532621	 3.1676e-08
3575	1.16374	-0.00459385	0.00381787	3.01243e-07	532621	 3.18293e-08
3576	1.16406	-0.00459122	0.0038177	3.0117e-07	532621	 3.19832e-08
3577	1.16439	-0.00458845	0.00381752	3.01097e-07	532621	 3.21378e-08
3578	1.16471	-0.00458553	0.00381734	3.01025e-07	532621	 3.2293e-08
3579	1.16504	-0.00458247	0.00381715	3.00954e-07	532621	 3.2449e-08
3580	1.16536	-0.00457925	0.00381695	3.00883e-07	532621	 3.26055e-08
3581	1.16569	-0.0045759	0.00381675	3.00812e-07	532621	 3.27628e-08
3582	1.16602	-0.0045724	0.00381654	3.00743e-07	532621	 3.29207e-08
3583	1.16634	-0.00456875	0.00381633	3.00674e-07	532621	 3.30793e-08
3584	1.16667	-0.00456496	0.0038161	3.00606e-07	532621	 3.32385e-08
3585	1.16699	-0.00456103	0.00381588	3.00539e-07	532621	 3.33985e-08
3586	1.16732	-0.00455695	0.00381564	3.00473e-07	532621	 3.35591e-08
3587	1.16764	-0.00455274	0.0038154	3.00408e-07	532621	 3.37204e-08
3588	1.16797	-0.00454838	0.00381515	3.00345e-07	532621	 3.38824e-08
3589	1.16829	-0.00454388	0.0038149	3.00282e-07	532621	 3.4045e-08
3590	1.16862	-0.00453925	0.00381464	3.00221e-07	532621	 3.42084e-08
3591	1.16895	-0.00453447	0.00381437	3.00161e-07	532621	 3.43724e-08
3592	1.16927	-0.00452956	0.00381409	3.00102e-07	532621	 3.45372e-08
3593	1.1696	-0.0045245	0.00381381	3.00045e-07	532621	 3.47026e-08
3594	1.16992	-0.00451932	0.00381352	2.99989e-07	532621	 3.48688e-08
3595	1.17025	-0.00451399	0.00381323	2.99935e-07	532621	 3.50356e-08
3596	1.17057	-0.00450853	0.00381292	2.99882e-07	532621	 3.52031e-08
3597	1.1709	-0.00450294	0.00381261	2.99831e-07	532621	 3.53714e-08
3598	1.17122	-0.00449722	0.00381229	2.99782e-07	532621	 3.55403e-08
3599	1.17155	-0.00449136	0.00381197	2.99734e-07	532621	 3.571e-08
3600	1.17188	-0.00448537	0.00381163	2.99688e-07	532621	 3.58804e-08
3601	1.1722	-0.00447924	0.00381145	2.99644e-07	532621	 3.60515e-08
3602	1.17253	-0.00447299	0.00381172	2.99602e-07	532621	 3.62233e-08
3603	1.17285	-0.00446661	0.00381198	2.99562e-07	532621	 3.63958e-08
3604	1.17318	-0.0044601	0.00381224	2.99524e-07	532621	 3.65691e-08
3605	1.1735	-0.00445346	0.00381249	2.99488e-07	532621	 3.67431e-08
3606	1.17383	-0.0044467	0.00381275	2.99454e-07	532621	 3.69178e-08
3607	1.17415	-0.00443981	0.003813	2.99422e-07	532621	 3.70932e-08
3608	1.17448	-0.00443279	0.00381324	2.99392e-07	532621	 3.72694e-08
3609	1.1748	-0.00442565	0.00381349	2.99364e-07	532621	 3.74463e-08
3610	1.17513	-0.00441839	0.00381373	2.99339e-07	532621	 3.76239e-08
3611	1.17546	-0.00441101	0.00381397	2.99316e-07	532621	 3.78023e-08
3612	1.17578	-0.0044035	0.0038142	2.99295e-07	532621	 3.79814e-08
3613	1.17611	-0.00439588	0.00381443	2.99276e-07	532621	 3.81613e-08
3614	1.17643	-0.00438813	0.00381466	2.9926e-07	532621	 3.83419e-08
3615	1.17676	-0.00438027	0.00381489	2.99246e-07	532621	 3.85233e-08
3616	1.17708	-0.00437229	0.00381511	2.99234e-07	532621	 3.87054e-08
3617	1.17741	-0.00436419	0.00381533	2.99225e-07	532621	 3.88883e-08
3618	1.17773	-0.00435598	0.00381554	2.99218e-07	532621	 3.90719e-08
3619	1.17806	-0.00434766	0.00381576	2.99214e-07	532621	 3.92563e-08
3620	1.17839	-0.00433922	0.00381597	2.99212e-07	532621	 3.94415e-08
3621	1.17871	-0.00433067	0.00381617	2.99212e-07	532621	 3.96274e-08
3622	1.17904	-0.00432201	0.00381638	2.99215e-07	532621	 3.98141e-08
3623	1.17936	-0.00431323	0.00381658	2.9922e-07	532621	 4.00015e-08
3624	1.17969	-0.00430435	0.00381677	2.99228e-07	532621	 4.01898e-08
3625	1.18001	-0.00429537	0.00381697	2.99239e-07	532621	 4.03788e-08
3626	1.18034	-0.00428627	0.00381716	2.99251e-07	532621	 4.05686e-08
3627	1.18066	-0.00427707	0.00381735	2.99267e-07	532621	 4.07591e-08
3628	1.18099	-0.00426777	0.00381753	2.99284e-07	532621	 4.09505e-08
3629	1.18132	-0.00425836	0.00381771	2.99305e-07	532621	 4.11426e-08
3630	1.18164	-0.00424885	0.00381789	2.99327e-07	532621	 4.13355e-08
3631	1.18197	-0.00423924	0.00381807	2.99352e-07	532621	 4.15292e-08
3632	1.18229	-0.00422952	0.00381824	2.9938e-07	532621	 4.17237e-08
3633	1.18262	-0.00421971	0.00381841	2.9941e-07	532621	 4.1919e-08
3634	1.18294	-0.00420981	0.00381857	2.99442e-07	532621	 4.21151e-08
3635	1.18327	-0.0041998	0.00381873	2.99477e-07	532621	 4.2312e-08
3636	1.18359	-0.0041897	0.00381889	2.99514e-07	532621	 4.25097e-08
3637	1.18392	-0.00417951	0.00381905	2.99553e-07	532621	 4.27082e-08
3638	1.18424	-0.00416922	0.0038192	2.99595e-07	532621	 4.29075e-08
3639	1.18457	-0.00415885	0.00381935	2.99639e-07	532621	 4.31077e-08
3640	1.1849	-0.00414838	0.0038195	2.99686e-07	532621	 4.33086e-08
3641	1.18522	-0.00413987	0.00381964	2.99734e-07	532621	 4.35104e-08
3642	1.18555	-0.0041522	0.00381978	2.99785e-07	532621	 4.37129e-08
3643	1.18587	-0.00416439	0.00381992	2.99838e-07	532621	 4.39163e-08
3644	1.1862	-0.00417644	0.00382005	2.99893e-07	532621	 4.41206e-08
3645	1.18652	-0.00418835	0.00382018	2.9995e-07	532621	 4.43256e-08
3646	1.18685	-0.00420012	0.00382031	3.0001e-07	532621	 4.45315e-08
3647	1.18717	-0.00421175	0.00382044	3.00071e-07	532621	 4.47382e-08
3648	1.1875	-0.00422324	0.00382056	3.00134e-07	532621	 4.49458e-08
3649	1.18783	-0.00423459	0.00382068	3.002e-07	532621	 4.51541e-08
3650	1.18815	-0.0042458	0.00382079	3.00267e-07	532621	 4.53634e-08
3651	1.18848	-0.00425686	0.0038209	3.00336e-07	532621	 4.55734e-08
3652	1.1888	-0.00426778	0.00382101	3.00407e-07	532621	 4.57843e-08
3653	1.18913	-0.00427856	0.00382111	3.00479e-07	532621	 4.59961e-08
3654	1.18945	-0.0042892	0.00382122	3.00554e-07	532621	 4.62087e-08
3655	1.18978	-0.00429969	0.00382131	3.0063e-07	532621	 4.64222e-08
3656	1.1901	-0.00431004	0.00382141	3.00707e-07	532621	 4.66365e-08
3657	1.19043	-0.00432024	0.0038215	3.00786e-07	532621	 4.68517e-08
3658	1.19076	-0.00433029	0.00382159	3.00867e-07	532621	 4.70677e-08
3659	1.19108	-0.0043402	0.00382167	3.00949e-07	532621	 4.72846e-08
3660	1.19141	-0.00434996	0.00382176	3.01032e-07	532621	 4.75024e-08
3661	1.19173	-0.00435957	0.00382183	3.01117e-07	532621	 4.7721e-08
3662	1.19206	-0.00436904	0.00382191	3.01203e-07	532621	 4.79406e-08
3663	1.19238	-0.00437836	0.00382198	3.0129e-07	532621	 4.81609e-08
3664	1.19271	-0.00438753	0.00382205	3.01378e-07	532621	 4.83822e-08
3665	1.19303	-0.00439655	0.00382211	3.01467e-07	532621	 4.86044e-08
3666	1.19336	-0.00440542	0.00382218	3.01557e-07	532621	 4.88274e-08
3667	1.19368	-0.00441414	0.00382223	3.01648e-07	532621	 4.90513e-08
3668	1.19401	-0.00442271	0.00382229	3.0174e-07	532621	 4.92761e-08
3669	1.19434	-0.00443114	0.00382234	3.01833e-07	532621	 4.95018e-08
3670	1.19466	-0.00443941	0.00382239	3.01927e-07	532621	 4.97284e-08
3671	1.19499	-0.00444752	0.00382243	3.02021e-07	532621	 4.99559e-08
3672	1.19531	-0.00445549	0.00382247	3.02115e-07	532621	 5.01843e-08
3673	1.19564	-0.00446331	0.00382251	3.02211e-07	532621	 5.04136e-08
3674	1.19596	-0.00447097	0.00382254	3.02306e-07	532621	 5.06438e-08
3675	1.19629	-0.00447848	0.00382257	3.02402e-07	532621	 5.08749e-08
3676	1.19661	-0.00448584	0.0038226	3.02499e-07	532621	 5.11069e-08
3677	1.19694	-0.00449304	0.00382262	3.02595e-07	532621	 5.13399e-08
3678	1.19727	-0.0045001	0.00382264	3.02692e-07	532621	 5.15737e-08
3679	1.19759	-0.00450699	0.00382266	3.02789e-07	532621	 5.18085e-08
3680	1.19792	-0.00451374	0.00382267	3.02885e-07	532621	 5.20442e-08
3681	1.19824	-0.00452033	0.00382268	3.02974e-07	532621	 5.22808e-08
3682	1.19857	-0.00452676	0.00382269	3.03063e-07	532621	 5.25183e-08
3683	1.19889	-0.00453304	0.00382269	3.03152e-07	532621	 5.27568e-08
3684	1.19922	-0.00453917	0.00382268	3.0324e-07	532621	 5.29962e-08
3685	1.19954	-0.00454514	0.00382268	3.03329e-07	532621	 5.32365e-08
3686	1.19987	-0.00455096	0.00382267	3.03417e-07	532621	 5.34778e-08
3687	1.2002	-0.00455662	0.00382266	3.03504e-07	532621	 5.37201e-08
3688	1.20052	-0.00456213	0.00382264	3.03591e-07	532621	 5.39632e-08
3689	1.20085	-0.00456748	0.00382262	3.03677e-07	532621	 5.42073e-08
3690	1.20117	-0.00457268	0.00382259	3.03763e-07	532621	 5.44524e-08
3691	1.2015	-0.00457772	0.00382256	3.03848e-07	532621	 5.46984e-08
3692	1.20182	-0.0045826	0.00382253	3.03932e-07	532621	 5.49454e-08
3693	1.20215	-0.00458733	0.00382249	3.04015e-07	532621	 5.51933e-08
3694	1.20247	-0.0045919	0.00382245	3.04098e-07	532621	 5.54422e-08
3695	1.2028	-0.00459632	0.00382241	3.04179e-07	532621	 5.56921e-08
3696	1.20312	-0.00460058	0.00382236	3.04259e-07	532621	 5.59429e-08
3697	1.20345	-0.00460468	0.00382231	3.04338e-07	532621	 5.61947e-08
3698	1.20378	-0.00460863	0.00382225	3.04416e-07	532621	 5.64475e-08
3699	1.2041	-0.00461242	0.00382219	3.04493e-07	532621	 5.67012e-08
3700	1.20443	-0.00461606	0.00382213	3.04568e-07	532621	 5.6956e-08
3701	1.20475	-0.00461954	0.00382206	3.04642e-07	532621	 5.72117e-08
3702	1.20508	-0.00462286	0.00382199	3.04714e-07	532621	 5.74684e-08
3703	1.2054	-0.00462603	0.00382191	3.04785e-07	532621	 5.7726e-08
3704	1.20573	-0.00462904	0.00382183	3.04855e-07	532621	 5.79847e-08
3705	1.20605	-0.0046319	0.00382174	3.04922e-07	532621	 5.82444e-08
3706	1.20638	-0.0046346	0.00382165	3.04988e-07	532621	 5.8505e-08
3707	1.20671	-0.00463714	0.00382156	3.05052e-07	532621	 5.87667e-08
3708	1.20703	-0.00463953	0.00382146	3.05115e-07	532621	 5.90294e-08
3709	1.20736	-0.00464176	0.00382136	3.05175e-07	532621	 5.9293e-08
3710	1.20768	-0.00464384	0.00382125	3.05234e-07	532621	 5.95577e-08
3711	1.20801	-0.00464576	0.00382114	3.0529e-07	532621	 5.98234e-08
3712	1.20833	-0.00464753	0.00382103	3.05345e-07	532621	 6.00901e-08
3713	1.20866	-0.00464914	0.00382091	3.05397e-07	532621	 6.03578e-08
3714	1.20898	-0.0046506	0.00382078	3.05448e-07	532621	 6.06265e-08
3715	1.20931	-0.0046519	0.00382065	3.05496e-07	532621	 6.08963e-08
3716	1.20964	-0.00465305	0.00382052	3.05542e-07	532621	 6.11671e-08
3717	1.20996	-0.00465404	0.00382038	3.05586e-07	532621	 6.14389e-08
3718	1.21029	-0.00465488	0.00382024	3.05628e-07	532621	 6.17117e-08
3719	1.21061	-0.00465557	0.00382009	3.05667e-07	532621	 6.19856e-08
3720	1.21094	-0.0046561	0.00381994	3.05705e-07	532621	 6.22605e-08
3721	1.21126	-0.00465648	0.00381978	3.05739e-07	532621	 6.25365e-08
3722	1.21159	-0.00465671	0.00381962	3.05772e-07	532621	 6.28135e-08
3723	1.21191	-0.00465678	0.00381946	3.05802e-07	532621	 6.30915e-08
3724	1.21224	-0.0046567	0.00381929	3.05829e-07	532621	 6.33706e-08
3725	1.21257	-0.00465647	0.00381911	3.05854e-07	532621	 6.36507e-08
3726	1.21289	-0.00465609	0.00381893	3.05877e-07	532621	 6.39319e-08
3727	1.21322	-0.00465556	0.00381874	3.05897e-07	532621	 6.42142e-08
3728	1.21354	-0.00465487	0.00381855	3.05914e-07	532621	 6.44975e-08
3729	1.21387	-0.00465404	0.00381836	3.05929e-07	532621	 6.47819e-08
3730	1.21419	-0.00465305	0.00381816	3.05942e-07	532621	 6.50673e-08
3731	1.21452	-0.00465192	0.00381795	3.05952e-07	532621	 6.53538e-08
3732	1.21484	-0.00465063	0.00381774	3.05959e-07	532621	 6.56414e-08
3733	1.21517	-0.0046492	0.00381753	3.05964e-07	532621	 6.59301e-08
3734	1.21549	-0.00464761	0.0038173	3.05966e-07	532621	 6.62198e-08
3734	1.21549	-0.00464761	0.0038173	2.99642e-07	543865	 nan
3735	1.21582	-0.00464588	0.00381708	2.99642e-07	543865	 nan
3736	1.21615	-0.004644	0.00381685	2.99639e-07	543865	 6.31889e-09
3737	1.21647	-0.00464198	0.00381661	2.99634e-07	543865	 6.35005e-09
3738	1.2168	-0.0046398	0.00381637	2.99626e-07	543865	 6.38136e-09
3739	1.21712	-0.00463748	0.00381612	2.99615e-07	543865	 6.41282e-09
3740	1.21745	-0.00463502	0.00381587	2.99603e-07	543865	 6.44443e-09
3741	1.21777	-0.00463241	0.00381561	2.99587e-07	543865	 6.47618e-09
3742	1.2181	-0.00462965	0.00381534	2.9957e-07	543865	 6.50808e-09
3743	1.21842	-0.00462675	0.00381507	2.99549e-07	543865	 6.54013e-09
3744	1.21875	-0.00462371	0.0038148	2.99527e-07	543865	 6.57232e-09
3745	1.21908	-0.00462052	0.00381481	2.99502e-07	543865	 6.60467e-09
3746	1.2194	-0.00461719	0.00381516	2.99474e-07	543865	 6.63716e-09
3747	1.21973	-0.00461372	0.00381551	2.99444e-07	543865	 6.66981e-09
3748	1.22005	-0.00461011	0.00381585	2.99412e-07	543865	 6.7026e-09
3749	1.22038	-0.00460635	0.00381619	2.99378e-07	543865	 6.73554e-09
3750	1.2207	-0.00460246	0.00381652	2.99341e-07	543865	 6.76864e-09
3751	1.22103	-0.00459842	0.00381685	2.99302e-07	543865	 6.80188e-09
3752	1.22135	-0.00459425	0.00381718	2.9926e-07	543865	 6.83527e-09
3753	1.22168	-0.00458994	0.0038175	2.99217e-07	543865	 6.86882e-09
3754	1.22201	-0.00458549	0.00381781	2.99171e-07	543865	 6.90252e-09
3755	1.22233	-0.00458091	0.00381813	2.99123e-07	543865	 6.93637e-09
3756	1.22266	-0.00457618	0.00381843	2.99073e-07	543865	 6.97037e-09
3757	1.22298	-0.00457133	0.00381874	2.99022e-07	543865	 7.00452e-09
3758	1.22331	-0.00456633	0.00381904	2.98968e-07	543865	 7.03883e-09
3759	1.22363	-0.00456121	0.00381933	2.98912e-07	543865	 7.07329e-09
3760	1.22396	-0.00455595	0.00381962	2.98854e-07	543865	 7.1079e-09
3761	1.22428	-0.00455056	0.00381991	2.98794e-07	543865	 7.14267e-09
3762	1.22461	-0.00454503	0.00382019	2.98733e-07	543865	 7.17759e-09
3763	1.22493	-0.00453938	0.00382046	2.9867e-07	543865	 7.21267e-09
3764	1.22526	-0.00453359	0.00382074	2.98605e-07	543865	 7.2479e-09
3765	1.22559	-0.00452767	0.003821	2.98538e-07	543865	 7.28328e-09
3766	1.22591	-0.00452163	0.00382127	2.9847e-07	543865	 7.31882e-09
3767	1.22624	-0.00451546	0.00382153	2.984e-07	543865	 7.35452e-09
3768	1.22656	-0.00450916	0.00382178	2.98329e-07	543865	 7.39037e-09
3769	1.22689	-0.00450273	0.00382203	2.98256e-07	543865	 7.42638e-09
3770	1.22721	-0.00449618	0.00382228	2.98182e-07	543865	 7.46255e-09
3771	1.22754	-0.00448951	0.00382252	2.98107e-07	543865	 7.49887e-09
3772	1.22786	-0.00448271	0.00382276	2.98031e-07	543865	 7.53535e-09
3773	1.22819	-0.00447578	0.00382299	2.97953e-07	543865	 7.57198e-09
3774	1.22852	-0.00446874	0.00382322	2.97874e-07	543865	 7.60878e-09
3775	1.22884	-0.00446158	0.00382344	2.97795e-07	543865	 7.64573e-09
3776	1.22917	-0.00445429	0.00382366	2.97714e-07	543865	 7.68284e-09
3777	1.22949	-0.00444689	0.00382388	2.97632e-07	543865	 7.72011e-09
3778	1.22982	-0.00443936	0.00382409	2.9755e-07	543865	 7.75754e-09
3779	1.23014	-0.00443172	0.0038243	2.97467e-07	543865	 7.79513e-09
3780	1.23047	-0.00442397	0.0038245	2.97383e-07	543865	 7.83288e-09
3781	1.23079	-0.00441609	0.0038247	2.97299e-07	543865	 7.87079e-09
3782	1.23112	-0.00440811	0.00382489	2.97214e-07	543865	 7.90886e-09
3783	1.23145	-0.00440001	0.00382508	2.97129e-07	543865	 7.94709e-09
3784	1.23177	-0.0043918	0.00382526	2.97043e-07	543865	 7.98548e-09
3785	1.2321	-0.00438347	0.00382544	2.96957e-07	543865	 8.02404e-09
3786	1.23242	-0.00437504	0.00382562	2.96871e-07	543865	 8.06275e-09
3787	1.23275	-0.00436649	0.00382579	2.96784e-07	543865	 8.10163e-09
3788	1.23307	-0.00435784	0.00382596	2.96698e-07	543865	 8.14067e-09
3789	1.2334	-0.00434908	0.00382612	2.96611e-07	543865	 8.17987e-09
3790	1.23372	-0.00434022	0.00382628	2.96525e-07	543865	 8.21923e-09
3791	1.23405	-0.00433125	0.00382644	2.96439e-07	543865	 8.25876e-09
3792	1.23437	-0.00432217	0.00382659	2.96353e-07	543865	 8.29845e-09
3793	1.2347	-0.00431299	0.00382673	2.96267e-07	543865	 8.33831e-09
3794	1.23503	-0.00430371	0.00382687	2.96182e-07	543865	 8.37833e-09
3795	1.23535	-0.00429433	0.00382701	2.96097e-07	543865	 8.41851e-09
3796	1.23568	-0.00428485	0.00382714	2.96013e-07	543865	 8.45886e-09
3797	1.236	-0.00427527	0.00382727	2.95929e-07	543865	 8.49937e-09
3798	1.23633	-0.00426559	0.0038274	2.95846e-07	543865	 8.54005e-09
3799	1.23665	-0.00425582	0.00382752	2.95764e-07	543865	 8.5809e-09
3800	1.23698	-0.00424595	0.00382763	2.95683e-07	543865	 8.62191e-09
3801	1.2373	-0.00423599	0.00382774	2.95602e-07	543865	 8.66309e-09
3802	1.23763	-0.00422593	0.00382785	2.95523e-07	543865	 8.70443e-09
3803	1.23796	-0.00421578	0.00382795	2.95445e-07	543865	 8.74594e-09
3804	1.23828	-0.00420554	0.00382805	2.95368e-07	543865	 8.78762e-09
3805	1.23861	-0.00419521	0.00382815	2.95292e-07	543865	 8.82947e-09
3806	1.23893	-0.00419593	0.00382824	2.95217e-07	543865	 8.87148e-09
3807	1.23926	-0.00420802	0.00382832	2.95144e-07	543865	 8.91366e-09
3808	1.23958	-0.00421998	0.0038284	2.95072e-07	543865	 8.95601e-09
3809	1.23991	-0.0042318	0.00382848	2.95002e-07	543865	 8.99853e-09
3810	1.24023	-0.00424348	0.00382855	2.94933e-07	543865	 9.04122e-09
3811	1.24056	-0.00425502	0.00382862	2.94866e-07	543865	 9.08408e-09
3812	1.24089	-0.00426642	0.00382869	2.948e-07	543865	 9.12711e-09
3813	1.24121	-0.00427769	0.00382875	2.94737e-07	543865	 9.17031e-09
3814	1.24154	-0.00428881	0.0038288	2.94675e-07	543865	 9.21368e-09
3815	1.24186	-0.0042998	0.00382886	2.94615e-07	543865	 9.25722e-09
3816	1.24219	-0.00431064	0.0038289	2.94557e-07	543865	 9.30093e-09
3817	1.24251	-0.00432135	0.00382895	2.94501e-07	543865	 9.34481e-09
3818	1.24284	-0.00433191	0.00382899	2.94447e-07	543865	 9.38886e-09
3819	1.24316	-0.00434233	0.00382902	2.94395e-07	543865	 9.43309e-09
3820	1.24349	-0.0043526	0.00382905	2.94346e-07	543865	 9.47749e-09
3821	1.24382	-0.00436274	0.00382908	2.94298e-07	543865	 9.52206e-09
3822	1.24414	-0.00437273	0.0038291	2.94253e-07	543865	 9.5668e-09
3823	1.24447	-0.00438257	0.00382912	2.94211e-07	543865	 9.61172e-09
3824	1.24479	-0.00439227	0.00382913	2.9417e-07	543865	 9.65681e-09
3825	1.24512	-0.00440183	0.00382914	2.94132e-07	543865	 9.70207e-09
3826	1.24544	-0.00441124	0.00382915	2.94097e-07	543865	 9.74751e-09
3827	1.24577	-0.0044205	0.00382915	2.94064e-07	543865	 9.79312e-09
3828	1.24609	-0.00442962	0.00382914	2.94033e-07	543865	 9.83891e-09
3829	1.24642	-0.00443859	0.00382914	2.94005e-07	543865	 9.88487e-09
3830	1.24674	-0.00444742	0.00382913	2.9398e-07	543865	 9.93101e-09
3831	1.24707	-0.0044561	0.00382911	2.93957e-07	543865	 9.97732e-09
3832	1.2474	-0.00446463	0.00382909	2.93937e-07	543865	 1.00238e-08
3833	1.24772	-0.00447301	0.00382906	2.9392e-07	543865	 1.00705e-08
3834	1.24805	-0.00448124	0.00382904	2.93906e-07	543865	 1.01173e-08
3835	1.24837	-0.00448932	0.003829	2.93894e-07	543865	 1.01643e-08
3836	1.2487	-0.00449726	0.00382897	2.93885e-07	543865	 1.02115e-08
3837	1.24902	-0.00450504	0.00382893	2.93879e-07	543865	 1.02589e-08
3838	1.24935	-0.00451268	0.00382888	2.93875e-07	543865	 1.03065e-08
3839	1.24967	-0.00452016	0.00382883	2.93875e-07	543865	 1.03542e-08
3840	1.25	-0.0045275	0.00382878	2.93877e-07	543865	 1.04021e-08
3841	1.25033	-0.00453468	0.00382872	2.93874e-07	543865	 1.04502e-08
3842	1.25065	-0.00454172	0.00382866	2.93875e-07	543865	 1.04985e-08
3843	1.25098	-0.0045486	0.00382859	2.93878e-07	543865	 1.05469e-08
3844	1.2513	-0.00455533	0.00382852	2.93884e-07	543865	 1.05955e-08
3845	1.25163	-0.00456191	0.00382844	2.93893e-07	543865	 1.06443e-08
3846	1.25195	-0.00456833	0.00382836	2.93905e-07	543865	 1.06933e-08
3847	1.25228	-0.00457461	0.00382828	2.9392e-07	543865	 1.07425e-08
3848	1.2526	-0.00458073	0.00382819	2.93938e-07	543865	 1.07918e-08
3849	1.25293	-0.0045867	0.0038281	2.93959e-07	543865	 1.08414e-08
3850	1.25326	-0.00459252	0.003828	2.93982e-07	543865	 1.08911e-08
3851	1.25358	-0.00459819	0.0038279	2.94009e-07	543865	 1.0941e-08
3852	1.25391	-0.0046037	0.0038278	2.94038e-07	543865	 1.09911e-08
3853	1.25423	-0.00460906	0.00382769	2.9407e-07	543865	 1.10413e-08
3854	1.25456	-0.00461427	0.00382757	2.94105e-07	543865	 1.10917e-08
3855	1.25488	-0.00461932	0.00382746	2.94143e-07	543865	 1.11424e-08
3856	1.25521	-0.00462422	0.00382733	2.94184e-07	543865	 1.11932e-08
3857	1.25553	-0.00462896	0.00382721	2.94227e-07	543865	 1.12442e-08
3858	1.25586	-0.00463356	0.00382708	2.94273e-07	543865	 1.12953e-08
3859	1.25618	-0.004638	0.00382694	2.94321e-07	543865	 1.13467e-08
3860	1.25651	-0.00464228	0.0038268	2.94373e-07	543865	 1.13982e-08
3861	1.25684	-0.00464642	0.00382666	2.94426e-07	543865	 1.145e-08
3862	1.25716	-0.00465039	0.00382651	2.94483e-07	543865	 1.15019e-08
3863	1.25749	-0.00465422	0.00382636	2.94541e-07	543865	 1.1554e-08
3864	1.25781	-0.00465789	0.0038262	2.94603e-07	543865	 1.16063e-08
3865	1.25814	-0.00466141	0.00382604	2.94666e-07	543865	 1.16587e-08
3866	1.25846	-0.00466477	0.00382587	2.94732e-07	543865	 1.17114e-08
3867	1.25879	-0.00466798	0.0038257	2.948e-07	543865	 1.17643e-08
3868	1.25911	-0.00467104	0.00382553	2.94871e-07	543865	 1.18173e-08
3869	1.25944	-0.00467394	0.00382535	2.94944e-07	543865	 1.18705e-08
3870	1.25977	-0.00467669	0.00382516	2.95018e-07	543865	 1.19239e-08
3871	1.26009	-0.00467929	0.00382497	2.95095e-07	543865	 1.19775e-08
3872	1.26042	-0.00468173	0.00382478	2.95174e-07	543865	 1.20313e-08
3873	1.26074	-0.00468402	0.00382458	2.95255e-07	543865	 1.20853e-08
3874	1.26107	-0.00468616	0.00382438	2.95338e-07	543865	 1.21394e-08
3875	1.26139	-0.00468814	0.00382418	2.95422e-07	543865	 1.21938e-08
3876	1.26172	-0.00468997	0.00382397	2.95509e-07	543865	 1.22483e-08
3877	1.26204	-0.00469165	0.00382375	2.95597e-07	543865	 1.2303e-08
3878	1.26237	-0.00469318	0.00382353	2.95686e-07	543865	 1.2358e-08
3879	1.2627	-0.00469455	0.0038233	2.95777e-07	543865	 1.24131e-08
3880	1.26302	-0.00469577	0.00382308	2.9587e-07	543865	 1.24684e-08
3881	1.26335	-0.00469684	0.00382284	2.95964e-07	543865	 1.25239e-08
3882	1.26367	-0.00469776	0.0038226	2.96059e-07	543865	 1.25796e-08
3883	1.264	-0.00469853	0.00382236	2.96156e-07	543865	 1.26354e-08
3884	1.26432	-0.00469914	0.00382211	2.96254e-07	543865	 1.26915e-08
3885	1.26465	-0.00469961	0.00382186	2.96353e-07	543865	 1.27478e-08
3886	1.26497	-0.00469992	0.0038216	2.96453e-07	543865	 1.28042e-08
3887	1.2653	-0.00470008	0.00382134	2.96554e-07	543865	 1.28609e-08
3888	1.26562	-0.00470009	0.00382107	2.96655e-07	543865	 1.29177e-08
3889	1.26595	-0.00469996	0.0038208	2.96758e-07	543865	 1.29747e-08
3890	1.26628	-0.00469967	0.00382052	2.96861e-07	543865	 1.3032e-08
3891	1.2666	-0.00469923	0.00382024	2.96965e-07	543865	 1.30894e-08
3892	1.26693	-0.00469865	0.00381996	2.9707e-07	543865	 1.3147e-08
3893	1.26725	-0.00469792	0.00381966	2.97175e-07	543865	 1.32048e-08
3894	1.26758	-0.00469703	0.00381937	2.9728e-07	543865	 1.32628e-08
3895	1.2679	-0.00469601	0.00381907	2.97385e-07	543865	 1.3321e-08
3896	1.26823	-0.00469483	0.00381876	2.97491e-07	543865	 1.33794e-08
3897	1.26855	-0.0046935	0.00381896	2.97597e-07	543865	 1.3438e-08
3898	1.26888	-0.00469203	0.00381942	2.97703e-07	543865	 1.34968e-08
3899	1.26921	-0.00469042	0.00381988	2.97809e-07	543865	 1.35558e-08
3900	1.26953	-0.00468865	0.00382033	2.97915e-07	543865	 1.3615e-08
3901	1.26986	-0.00468675	0.00382078	2.98021e-07	543865	 1.36744e-08
3902	1.27018	-0.00468469	0.00382122	2.98127e-07	543865	 1.37339e-08
3903	1.27051	-0.00468249	0.00382166	2.98232e-07	543865	 1.37937e-08
3904	1.27083	-0.00468015	0.00382209	2.98336e-07	543865	 1.38537e-08
3905	1.27116	-0.00467767	0.00382252	2.9844e-07	543865	 1.39139e-08
3906	1.27148	-0.00467504	0.00382294	2.98544e-07	543865	 1.39743e-08
3907	1.27181	-0.00467227	0.00382335	2.98647e-07	543865	 1.40348e-08
3908	1.27214	-0.00466936	0.00382376	2.98749e-07	543865	 1.40956e-08
3909	1.27246	-0.0046663	0.00382416	2.9885e-07	543865	 1.41566e-08
3910	1.27279	-0.00466311	0.00382456	2.98951e-07	543865	 1.42177e-08
3911	1.27311	-0.00465977	0.00382496	2.9905e-07	543865	 1.42791e-08
3912	1.27344	-0.0046563	0.00382534	2.99149e-07	543865	 1.43407e-08
3913	1.27376	-0.00465268	0.00382572	2.99246e-07	543865	 1.44025e-08
3914	1.27409	-0.00464893	0.0038261	2.99342e-07	543865	 1.44644e-08
3915	1.27441	-0.00464504	0.00382647	2.99437e-07	543865	 1.45266e-08
3916	1.27474	-0.00464101	0.00382684	2.9953e-07	543865	 1.4589e-08
3917	1.27507	-0.00463685	0.0038272	2.99622e-07	543865	 1.46516e-08
3918	1.27539	-0.00463254	0.00382755	2.99713e-07	543865	 1.47144e-08
3919	1.27572	-0.00462811	0.0038279	2.99802e-07	543865	 1.47774e-08
3920	1.27604	-0.00462354	0.00382824	2.99889e-07	543865	 1.48406e-08
3921	1.27637	-0.00461883	0.00382858	2.99974e-07	543865	 1.4904e-08
3922	1.27669	-0.00461399	0.00382891	3.00058e-07	543865	 1.49676e-08
3923	1.27702	-0.00460902	0.00382924	3.0014e-07	543865	 1.50314e-08
3924	1.27734	-0.00460392	0.00382956	3.0022e-07	543865	 1.50954e-08
3925	1.27767	-0.00459868	0.00382987	3.00299e-07	543865	 1.51596e-08
3926	1.27799	-0.00459331	0.00383018	3.00375e-07	543865	 1.5224e-08
3927	1.27832	-0.00458782	0.00383049	3.00449e-07	543865	 1.52886e-08
3928	1.27865	-0.00458219	0.00383078	3.00521e-07	543865	 1.53535e-08
3929	1.27897	-0.00457644	0.00383108	3.00591e-07	543865	 1.54185e-08
3930	1.2793	-0.00457056	0.00383136	3.00658e-07	543865	 1.54837e-08
3931	1.27962	-0.00456455	0.00383164	3.00724e-07	543865	 1.55492e-08
3932	1.27995	-0.00455842	0.00383192	3.00787e-07	543865	 1.56149e-08
3933	1.28027	-0.00455216	0.00383219	3.00848e-07	543865	 1.56807e-08
3934	1.2806	-0.00454578	0.00383245	3.00906e-07	543865	 1.57468e-08
3935	1.28092	-0.00453927	0.00383271	3.00962e-07	543865	 1.58131e-08
3936	1.28125	-0.00453264	0.00383296	3.01015e-07	543865	 1.58796e-08
3937	1.28158	-0.00452589	0.00383321	3.01066e-07	543865	 1.59463e-08
3938	1.2819	-0.00451902	0.00383345	3.01114e-07	543865	 1.60132e-08
3939	1.28223	-0.00451202	0.00383369	3.0116e-07	543865	 1.60803e-08
3940	1.28255	-0.00450491	0.00383392	3.01203e-07	543865	 1.61476e-08
3941	1.28288	-0.00449768	0.00383414	3.01243e-07	543865	 1.62152e-08
3942	1.2832	-0.00449033	0.00383436	3.0128e-07	543865	 1.62829e-08
3943	1.28353	-0.00448287	0.00383458	3.01315e-07	543865	 1.63509e-08
3944	1.28385	-0.00447529	0.00383478	3.01348e-07	543865	 1.6419e-08
3945	1.28418	-0.00446759	0.00383498	3.01377e-07	543865	 1.64874e-08
3946	1.28451	-0.00445978	0.00383518	3.01404e-07	543865	 1.6556e-08
3947	1.28483	-0.00445186	0.00383537	3.01427e-07	543865	 1.66248e-08
3948	1.28516	-0.00444382	0.00383556	3.01448e-07	543865	 1.66938e-08
3949	1.28548	-0.00443568	0.00383574	3.01467e-07	543865	 1.67631e-08
3950	1.28581	-0.00442742	0.00383591	3.01482e-07	543865	 1.68325e-08
3951	1.28613	-0.00441906	0.00383608	3.01494e-07	543865	 1.69022e-08
3952	1.28646	-0.00441059	0.00383624	3.01504e-07	543865	 1.6972e-08
3953	1.28678	-0.00440201	0.0038364	3.01511e-07	543865	 1.70421e-08
3954	1.28711	-0.00439332	0.00383655	3.01515e-07	543865	 1.71124e-08
3955	1.28743	-0.00438453	0.00383669	3.01516e-07	543865	 1.71829e-08
3956	1.28776	-0.00437564	0.00383683	3.01514e-07	543865	 1.72536e-08
3957	1.28809	-0.00436664	0.00383697	3.0151e-07	543865	 1.73246e-08
3958	1.28841	-0.00435754	0.0038371	3.01502e-07	543865	 1.73958e-08
3959	1.28874	-0.00434834	0.00383722	3.01492e-07	543865	 1.74671e-08
3960	1.28906	-0.00433904	0.00383734	3.01479e-07	543865	 1.75387e-08
3961	1.28939	-0.00432964	0.00383745	3.01463e-07	543865	 1.76105e-08
3962	1.28971	-0.00432014	0.00383755	3.01444e-07	543865	 1.76825e-08
3963	1.29004	-0.00431055	0.00383766	3.01423e-07	543865	 1.77548e-08
3964	1.29036	-0.00430086	0.00383775	3.01399e-07	543865	 1.78272e-08
3965	1.29069	-0.00429108	0.00383784	3.01372e-07	543865	 1.78999e-08
3966	1.29102	-0.0042812	0.00383792	3.01342e-07	543865	 1.79728e-08
3967	1.29134	-0.00427123	0.003838	3.0131e-07	543865	 1.80459e-08
3968	1.29167	-0.00426117	0.00383808	3.01275e-07	543865	 1.81193e-08
3969	1.29199	-0.00425102	0.00383814	3.01237e-07	543865	 1.81928e-08
3970	1.29232	-0.00424086	0.00383821	3.01197e-07	543865	 1.82666e-08
3971	1.29264	-0.00425284	0.00383826	3.01155e-07	543865	 1.83406e-08
3972	1.29297	-0.00426469	0.00383831	3.0111e-07	543865	 1.84148e-08
3973	1.29329	-0.0042764	0.00383836	3.01062e-07	543865	 1.84892e-08
3974	1.29362	-0.00428798	0.0038384	3.01012e-07	543865	 1.85639e-08
3975	1.29395	-0.00429942	0.00383843	3.0096e-07	543865	 1.86387e-08
3976	1.29427	-0.00431072	0.00383846	3.00905e-07	543865	 1.87138e-08
3977	1.2946	-0.00432189	0.00383849	3.00848e-07	543865	 1.87892e-08
3978	1.29492	-0.00433292	0.0038385	3.00789e-07	543865	 1.88647e-08
3979	1.29525	-0.00434382	0.00383852	3.00727e-07	543865	 1.89405e-08
3980	1.29557	-0.00435457	0.00383852	3.00664e-07	543865	 1.90164e-08
3981	1.2959	-0.00436518	0.00383853	3.00599e-07	543865	 1.90926e-08
3982	1.29622	-0.00437566	0.00383852	3.00531e-07	543865	 1.91691e-08
3983	1.29655	-0.00438599	0.00383851	3.00462e-07	543865	 1.92457e-08
3984	1.29687	-0.00439619	0.0038385	3.0039e-07	543865	 1.93226e-08
3985	1.2972	-0.00440624	0.00383848	3.00317e-07	543865	 1.93997e-08
3986	1.29753	-0.00441615	0.00383845	3.00242e-07	543865	 1.9477e-08
3987	1.29785	-0.00442592	0.00383842	3.00166e-07	543865	 1.95546e-08
3988	1.29818	-0.00443554	0.00383839	3.00087e-07	543865	 1.96324e-08
3989	1.2985	-0.00444503	0.00383835	3.00008e-07	543865	 1.97104e-08
3990	1.29883	-0.00445437	0.0038383	2.99926e-07	543865	 1.97886e-08
3991	1.29915	-0.00446356	0.00383825	2.99844e-07	543865	 1.98671e-08
3992	1.29948	-0.00447262	0.00383819	2.9976e-07	543865	 1.99457e-08
3993	1.2998	-0.00448153	0.00383813	2.99675e-07	543865	 2.00247e-08
3994	1.30013	-0.00449029	0.00383806	2.99588e-07	543865	 2.01038e-08
3995	1.30046	-0.00449891	0.00383799	2.99501e-07	543865	 2.01832e-08
3996	1.30078	-0.00450738	0.00383791	2.99412e-07	543865	 2.02627e-08
3997	1.30111	-0.0045157	0.00383783	2.99323e-07	543865	 2.03426e-08
3998	1.30143	-0.00452388	0.00383774	2.99232e-07	543865	 2.04226e-08
3999	1.30176	-0.00453192	0.00383764	2.99141e-07	543865	 2.05029e-08
4000	1.30208	-0.0045398	0.00383754	2.99049e-07	543865	 2.05834e-08
4001	1.30241	-0.00454754	0.00383744	2.98949e-07	543865	 2.06641e-08
4002	1.30273	-0.00455514	0.00383733	2.98848e-07	543865	 2.07451e-08
4003	1.30306	-0.00456258	0.00383721	2.98747e-07	543865	 2.08263e-08
4004	1.30339	-0.00456987	0.00383709	2.98645e-07	543865	 2.09077e-08
4005	1.30371	-0.00457702	0.00383697	2.98543e-07	543865	 2.09894e-08
4006	1.30404	-0.00458402	0.00383684	2.98441e-07	543865	 2.10713e-08
4007	1.30436	-0.00459087	0.0038367	2.98339e-07	543865	 2.11534e-08
4008	1.30469	-0.00459757	0.00383656	2.98237e-07	543865	 2.12358e-08
4009	1.30501	-0.00460412	0.00383641	2.98135e-07	543865	 2.13184e-08
4010	1.30534	-0.00461052	0.00383626	2.98034e-07	543865	 2.14012e-08
4011	1.30566	-0.00461678	0.0038361	2.97932e-07	543865	 2.14842e-08
4012	1.30599	-0.00462288	0.00383594	2.97831e-07	543865	 2.15675e-08
4013	1.30632	-0.00462883	0.00383578	2.9773e-07	543865	 2.1651e-08
4014	1.30664	-0.00463463	0.0038356	2.9763e-07	543865	 2.17348e-08
4015	1.30697	-0.00464029	0.00383543	2.97531e-07	543865	 2.18188e-08
4016	1.30729	-0.00464579	0.00383524	2.97432e-07	543865	 2.1903e-08
4017	1.30762	-0.00465114	0.00383506	2.97334e-07	543865	 2.19875e-08
4018	1.30794	-0.00465634	0.00383486	2.97236e-07	543865	 2.20722e-08
4019	1.30827	-0.00466138	0.00383466	2.9714e-07	543865	 2.21571e-08
4020	1.30859	-0.00466628	0.00383446	2.97045e-07	543865	 2.22422e-08
4021	1.30892	-0.00467103	0.00383425	2.96951e-07	543865	 2.23276e-08
4022	1.30924	-0.00467562	0.00383404	2.96857e-07	543865	 2.24133e-08
4023	1.30957	-0.00468007	0.00383382	2.96766e-07	543865	 2.24992e-08
4024	1.3099	-0.00468436	0.0038336	2.96675e-07	543865	 2.25853e-08
4025	1.31022	-0.0046885	0.00383337	2.96586e-07	543865	 2.26716e-08
4026	1.31055	-0.00469249	0.00383314	2.96498e-07	543865	 2.27582e-08
4027	1.31087	-0.00469633	0.0038329	2.96412e-07	543865	 2.2845e-08
4028	1.3112	-0.00470002	0.00383265	2.96328e-07	543865	 2.29321e-08
4029	1.31152	-0.00470355	0.0038324	2.96245e-07	543865	 2.30194e-08
4030	1.31185	-0.00470694	0.00383215	2.96164e-07	543865	 2.31069e-08
4031	1.31217	-0.00471017	0.00383189	2.96085e-07	543865	 2.31947e-08
4032	1.3125	-0.00471325	0.00383163	2.96008e-07	543865	 2.32827e-08
4033	1.31283	-0.00471619	0.00383136	2.95932e-07	543865	 2.3371e-08
4034	1.31315	-0.00471896	0.00383108	2.95859e-07	543865	 2.34595e-08
4035	1.31348	-0.00472159	0.0038308	2.95788e-07	543865	 2.35482e-08
4036	1.3138	-0.00472407	0.00383052	2.95719e-07	543865	 2.36372e-08
4037	1.31413	-0.0047264	0.00383023	2.95652e-07	543865	 2.37265e-08
4038	1.31445	-0.00472857	0.00382993	2.95588e-07	543865	 2.38159e-08
4039	1.31478	-0.0047306	0.00382963	2.95526e-07	543865	 2.39056e-08
4040	1.3151	-0.00473247	0.00382933	2.95466e-07	543865	 2.39956e-08
4041	1.31543	-0.00473419	0.00382902	2.95409e-07	543865	 2.40858e-08
4042	1.31576	-0.00473577	0.0038287	2.95354e-07	543865	 2.41762e-08
4043	1.31608	-0.00473719	0.00382838	2.95302e-07	543865	 2.42669e-08
4044	1.31641	-0.00473846	0.00382806	2.95252e-07	543865	 2.43578e-08
4045	1.31673	-0.00473959	0.00382773	2.95205e-07	543865	 2.4449e-08
4046	1.31706	-0.00474056	0.00382739	2.95161e-07	543865	 2.45404e-08
4047	1.31738	-0.00474139	0.00382705	2.95119e-07	543865	 2.46321e-08
4048	1.31771	-0.00474206	0.0038267	2.95081e-07	543865	 2.4724e-08
4049	1.31803	-0.00474259	0.00382635	2.95045e-07	543865	 2.48161e-08
4050	1.31836	-0.00474297	0.003826	2.95012e-07	543865	 2.49085e-08
4051	1.31868	-0.0047432	0.00382563	2.94981e-07	543865	 2.50012e-08
4052	1.31901	-0.00474328	0.00382527	2.94954e-07	543865	 2.5094e-08
4053	1.31934	-0.00474321	0.0038249	2.9493e-07	543865	 2.51872e-08
4054	1.31966	-0.004743	0.00382452	2.94908e-07	543865	 2.52805e-08
4055	1.31999	-0.00474264	0.00382414	2.9489e-07	543865	 2.53742e-08
4056	1.32031	-0.00474213	0.00382375	2.94875e-07	543865	 2.54681e-08
4057	1.32064	-0.00474147	0.00382377	2.94862e-07	543865	 2.55622e-08
4058	1.32096	-0.00474067	0.00382432	2.94853e-07	543865	 2.56565e-08
4059	1.32129	-0.00473973	0.00382487	2.94847e-07	543865	 2.57512e-08
4060	1.32161	-0.00473863	0.00382542	2.94844e-07	543865	 2.5846e-08
4061	1.32194	-0.0047374	0.00382595	2.94844e-07	543865	 2.59411e-08
4062	1.32227	-0.00473601	0.00382648	2.94847e-07	543865	 2.60365e-08
4063	1.32259	-0.00473449	0.00382701	2.94853e-07	543865	 2.61321e-08
4064	1.32292	-0.00473282	0.00382753	2.94862e-07	543865	 2.6228e-08
4065	1.32324	-0.004731	0.00382804	2.94875e-07	543865	 2.63241e-08
4066	1.32357	-0.00472904	0.00382855	2.9489e-07	543865	 2.64205e-08
4067	1.32389	-0.00472694	0.00382905	2.94909e-07	543865	 2.65171e-08
4068	1.32422	-0.0047247	0.00382955	2.9493e-07	543865	 2.6614e-08
4069	1.32454	-0.00472232	0.00383004	2.94955e-07	543865	 2.67111e-08
4070	1.32487	-0.00471979	0.00383052	2.94983e-07	543865	 2.68085e-08
4071	1.3252	-0.00471713	0.00383099	2.95014e-07	543865	 2.69061e-08
4072	1.32552	-0.00471432	0.00383146	2.95047e-07	543865	 2.7004e-08
4073	1.32585	-0.00471137	0.00383193	2.95084e-07	543865	 2.71021e-08
4074	1.32617	-0.00470829	0.00383238	2.95124e-07	543865	 2.72005e-08
4075	1.3265	-0.00470506	0.00383283	2.95167e-07	543865	 2.72991e-08
4076	1.32682	-0.0047017	0.00383328	2.95212e-07	543865	 2.7398e-08
4077	1.32715	-0.0046982	0.00383372	2.95261e-07	543865	 2.74972e-08
4078	1.32747	-0.00469456	0.00383415	2.95312e-07	543865	 2.75966e-08
4079	1.3278	-0.00469079	0.00383457	2.95367e-07	543865	 2.76962e-08
4080	1.32812	-0.00468688	0.00383499	2.95424e-07	543865	 2.77961e-08
4081	1.32845	-0.00468284	0.0038354	2.95483e-07	543865	 2.78963e-08
4082	1.32878	-0.00467866	0.00383581	2.95546e-07	543865	 2.79967e-08
4083	1.3291	-0.00467434	0.0038362	2.95611e-07	543865	 2.80974e-08
4084	1.32943	-0.0046699	0.0038366	2.95678e-07	543865	 2.81983e-08
4085	1.32975	-0.00466532	0.00383698	2.95749e-07	543865	 2.82995e-08
4086	1.33008	-0.0046606	0.00383736	2.95822e-07	543865	 2.84009e-08
4087	1.3304	-0.00465576	0.00383773	2.95897e-07	543865	 2.85027e-08
4088	1.33073	-0.00465079	0.0038381	2.95974e-07	543865	 2.86046e-08
4089	1.33105	-0.00464568	0.00383846	2.96054e-07	543865	 2.87068e-08
4090	1.33138	-0.00464045	0.00383881	2.96137e-07	543865	 2.88093e-08
4091	1.33171	-0.00463509	0.00383915	2.96221e-07	543865	 2.8912e-08
4092	1.33203	-0.00462959	0.00383949	2.96308e-07	543865	 2.9015e-08
4093	1.33236	-0.00462398	0.00383982	2.96396e-07	543865	 2.91183e-08
4094	1.33268	-0.00461823	0.00384015	2.96487e-07	543865	 2.92218e-08
4095	1.33301	-0.00461236	0.00384047	2.9658e-07	543865	 2.93256e-08
4096	1.33333	-0.00460637	0.00384078	2.96674e-07	543865	 2.94296e-08
4097	1.33366	-0.00460025	0.00384108	2.96771e-07	543865	 2.95339e-08
4098	1.33398	-0.004594	0.00384138	2.96869e-07	543865	 2.96384e-08
4099	1.33431	-0.00458764	0.00384167	2.96969e-07	543865	 2.97432e-08
4100	1.33464	-0.00458115	0.00384196	2.9707e-07	543865	 2.98483e-08
4101	1.33496	-0.00457454	0.00384224	2.97173e-07	543865	 2.99536e-08
4102	1.33529	-0.00456781	0.00384251	2.97278e-07	543865	 3.00592e-08
4103	1.33561	-0.00456097	0.00384277	2.97383e-07	543865	 3.01651e-08
4104	1.33594	-0.004554	0.00384303	2.9749e-07	543865	 3.02712e-08
4105	1.33626	-0.00454692	0.00384328	2.97599e-07	543865	 3.03776e-08
4106	1.33659	-0.00453971	0.00384352	2.97708e-07	543865	 3.04842e-08
4107	1.33691	-0.0045324	0.00384376	2.97819e-07	543865	 3.05911e-08
4108	1.33724	-0.00452496	0.00384399	2.9793e-07	543865	 3.06983e-08
4109	1.33757	-0.00451742	0.00384421	2.98042e-07	543865	 3.08057e-08
4110	1.33789	-0.00450976	0.00384443	2.98156e-07	543865	 3.09134e-08
4111	1.33822	-0.00450199	0.00384464	2.98269e-07	543865	 3.10213e-08
4112	1.33854	-0.0044941	0.00384484	2.98384e-07	543865	 3.11296e-08
4113	1.33887	-0.00448611	0.00384504	2.98499e-07	543865	 3.1238e-08
4114	1.33919	-0.004478	0.00384523	2.98614e-07	543865	 3.13468e-08
4115	1.33952	-0.00446979	0.00384541	2.9873e-07	543865	 3.14558e-08
4116	1.33984	-0.00446147	0.00384559	2.98846e-07	543865	 3.15651e-08
4117	1.34017	-0.00445304	0.00384576	2.98963e-07	543865	 3.16746e-08
4118	1.34049	-0.00444451	0.00384592	2.99079e-07	543865	 3.17844e-08
4119	1.34082	-0.00443587	0.00384607	2.99195e-07	543865	 3.18945e-08
4120	1.34115	-0.00442713	0.00384622	2.99312e-07	543865	 3.20048e-08
4121	1.34147	-0.00441828	0.00384636	2.99428e-07	543865	 3.21155e-08
4122	1.3418	-0.00440934	0.0038465	2.99544e-07	543865	 3.22263e-08
4123	1.34212	-0.00440029	0.00384663	2.9966e-07	543865	 3.23375e-08
4124	1.34245	-0.00439114	0.00384675	2.99775e-07	543865	 3.24489e-08
4125	1.34277	-0.0043819	0.00384686	2.9989e-07	543865	 3.25605e-08
4126	1.3431	-0.00437255	0.00384697	3.00004e-07	543865	 3.26725e-08
4127	1.34342	-0.00436311	0.00384707	3.00118e-07	543865	 3.27847e-08
4128	1.34375	-0.00435358	0.00384716	3.00231e-07	543865	 3.28972e-08
4129	1.34408	-0.00434394	0.00384725	3.00343e-07	543865	 3.30099e-08
4130	1.3444	-0.00433422	0.00384733	3.00454e-07	543865	 3.31229e-08
4131	1.34473	-0.0043244	0.0038474	3.00564e-07	543865	 3.32362e-08
4132	1.34505	-0.00431449	0.00384747	3.00673e-07	543865	 3.33498e-08
4133	1.34538	-0.0043045	0.00384753	3.00781e-07	543865	 3.34636e-08
4134	1.3457	-0.00429441	0.00384758	3.00887e-07	543865	 3.35777e-08
4135	1.34603	-0.00429911	0.00384763	3.00993e-07	543865	 3.3692e-08
4136	1.34635	-0.00431084	0.00384767	3.01097e-07	543865	 3.38067e-08
4137	1.34668	-0.00432243	0.0038477	3.01199e-07	543865	 3.39216e-08
4138	1.34701	-0.00433389	0.00384773	3.013e-07	543865	 3.40367e-08
4139	1.34733	-0.00434521	0.00384775	3.014e-07	543865	 3.41522e-08
4140	1.34766	-0.0043564	0.00384776	3.01498e-07	543865	 3.42679e-08
4141	1.34798	-0.00436745	0.00384777	3.01594e-07	543865	 3.43838e-08
4142	1.34831	-0.00437837	0.00384777	3.01688e-07	543865	 3.45001e-08
4143	1.34863	-0.00438915	0.00384776	3.0178e-07	543865	 3.46166e-08
4144	1.34896	-0.0043998	0.00384775	3.01871e-07	543865	 3.47334e-08
4145	1.34928	-0.00441031	0.00384773	3.01959e-07	543865	 3.48505e-08
4146	1.34961	-0.00442068	0.0038477	3.02045e-07	543865	 3.49678e-08
4147	1.34993	-0.00443091	0.00384767	3.02129e-07	543865	 3.50854e-08
4148	1.35026	-0.004441	0.00384763	3.02211e-07	543865	 3.52033e-08
4149	1.35059	-0.00445095	0.00384758	3.02291e-07	543865	 3.53215e-08
4150	1.35091	-0.00446077	0.00384753	3.02369e-07	543865	 3.54399e-08
4151	1.35124	-0.00447044	0.00384747	3.02444e-07	543865	 3.55586e-08
4152	1.35156	-0.00447998	0.0038474	3.02517e-07	543865	 3.56776e-08
4153	1.35189	-0.00448937	0.00384733	3.02587e-07	543865	 3.57968e-08
4154	1.35221	-0.00449862	0.00384725	3.02655e-07	543865	 3.59163e-08
4155	1.35254	-0.00450773	0.00384716	3.0272e-07	543865	 3.60361e-08
4156	1.35286	-0.0045167	0.00384707	3.02783e-07	543865	 3.61562e-08
4157	1.35319	-0.00452552	0.00384697	3.02843e-07	543865	 3.62765e-08
4158	1.35352	-0.00453421	0.00384687	3.029e-07	543865	 3.63971e-08
4159	1.35384	-0.00454274	0.00384676	3.02955e-07	543865	 3.6518e-08
4160	1.35417	-0.00455114	0.00384664	3.03007e-07	543865	 3.66392e-08
4161	1.35449	-0.00455939	0.00384651	3.03048e-07	543865	 3.67606e-08
4162	1.35482	-0.0045675	0.00384638	3.03086e-07	543865	 3.68823e-08
4163	1.35514	-0.00457546	0.00384624	3.03122e-07	543865	 3.70043e-08
4164	1.35547	-0.00458328	0.0038461	3.03155e-07	543865	 3.71266e-08
4165	1.35579	-0.00459095	0.00384595	3.03185e-07	543865	 3.72491e-08
4166	1.35612	-0.00459848	0.00384579	3.03212e-07	543865	 3.7372e-08
4167	1.35645	-0.00460586	0.00384563	3.03236e-07	543865	 3.7495e-08
4168	1.35677	-0.0046131	0.00384546	3.03258e-07	543865	 3.76184e-08
4169	1.3571	-0.00462019	0.00384528	3.03276e-07	543865	 3.77421e-08
4170	1.35742	-0.00462713	0.0038451	3.03292e-07	543865	 3.7866e-08
4171	1.35775	-0.00463393	0.00384491	3.03305e-07	543865	 3.79902e-08
4172	1.35807	-0.00464058	0.00384472	3.03315e-07	543865	 3.81146e-08
4173	1.3584	-0.00464708	0.00384452	3.03322e-07	543865	 3.82394e-08
4174	1.35872	-0.00465344	0.00384431	3.03326e-07	543865	 3.83644e-08
4175	1.35905	-0.00465965	0.0038441	3.03327e-07	543865	 3.84897e-08
4176	1.35937	-0.00466571	0.00384388	3.03325e-07	543865	 3.86153e-08
4177	1.3597	-0.00467162	0.00384365	3.0332e-07	543865	 3.87411e-08
4178	1.36003	-0.00467739	0.00384342	3.03313e-07	543865	 3.88673e-08
4179	1.36035	-0.004683	0.00384318	3.03302e-07	543865	 3.89937e-08
4180	1.36068	-0.00468847	0.00384294	3.03289e-07	543865	 3.91204e-08
4181	1.361	-0.00469379	0.00384269	3.03272e-07	543865	 3.92473e-08
4182	1.36133	-0.00469896	0.00384243	3.03253e-07	543865	 3.93746e-08
4183	1.36165	-0.00470398	0.00384217	3.03231e-07	543865	 3.95021e-08
4184	1.36198	-0.00470886	0.0038419	3.03206e-07	543865	 3.96299e-08
4185	1.3623	-0.00471358	0.00384163	3.03178e-07	543865	 3.9758e-08
4186	1.36263	-0.00471816	0.00384134	3.03147e-07	543865	 3.98863e-08
4187	1.36296	-0.00472258	0.00384106	3.03114e-07	543865	 4.0015e-08
4188	1.36328	-0.00472686	0.00384076	3.03078e-07	543865	 4.01439e-08
4189	1.36361	-0.00473099	0.00384046	3.03039e-07	543865	 4.02731e-08
4190	1.36393	-0.00473497	0.00384016	3.02997e-07	543865	 4.04025e-08
4191	1.36426	-0.0047388	0.00383985	3.02953e-07	543865	 4.05323e-08
4192	1.36458	-0.00474248	0.00383953	3.02906e-07	543865	 4.06623e-08
4193	1.36491	-0.00474601	0.00383921	3.02856e-07	543865	 4.07926e-08
4194	1.36523	-0.00474939	0.00383888	3.02804e-07	543865	 4.09232e-08
4195	1.36556	-0.00475263	0.00383854	3.02749e-07	543865	 4.10541e-08
4196	1.36589	-0.00475571	0.0038382	3.02692e-07	543865	 4.11852e-08
4197	1.36621	-0.00475865	0.00383786	3.02633e-07	543865	 4.13166e-08
4198	1.36654	-0.00476143	0.0038375	3.02571e-07	543865	 4.14483e-08
4199	1.36686	-0.00476407	0.00383714	3.02506e-07	543865	 4.15803e-08
4200	1.36719	-0.00476656	0.00383678	3.0244e-07	543865	 4.17126e-08
4201	1.36751	-0.0047689	0.00383641	3.02371e-07	543865	 4.18451e-08
4202	1.36784	-0.00477109	0.00383603	3.023e-07	543865	 4.19779e-08
4203	1.36816	-0.00477313	0.00383565	3.02227e-07	543865	 4.2111e-08
4204	1.36849	-0.00477503	0.00383526	3.02152e-07	543865	 4.22444e-08
4205	1.36882	-0.00477677	0.00383487	3.02075e-07	543865	 4.23781e-08
4206	1.36914	-0.00477837	0.00383447	3.01996e-07	543865	 4.2512e-08
4207	1.36947	-0.00477982	0.00383406	3.01915e-07	543865	 4.26462e-08
4208	1.36979	-0.00478112	0.00383365	3.01832e-07	543865	 4.27807e-08
4209	1.37012	-0.00478227	0.00383323	3.01748e-07	543865	 4.29155e-08
4210	1.37044	-0.00478328	0.00383281	3.01662e-07	543865	 4.30506e-08
4211	1.37077	-0.00478414	0.00383238	3.01574e-07	543865	 4.31859e-08
4212	1.37109	-0.00478485	0.00383195	3.01485e-07	543865	 4.33215e-08
4213	1.37142	-0.00478542	0.00383151	3.01394e-07	543865	 4.34574e-08
4214	1.37174	-0.00478584	0.00383106	3.01302e-07	543865	 4.35936e-08
4215	1.37207	-0.00478611	0.00383061	3.01209e-07	543865	 4.37301e-08
4216	1.3724	-0.00478624	0.00383015	3.01114e-07	543865	 4.38668e-08
4217	1.37272	-0.00478622	0.00382969	3.01019e-07	543865	 4.40039e-08
4218	1.37305	-0.00478605	0.00382922	3.00922e-07	543865	 4.41412e-08
4219	1.37337	-0.00478574	0.00382874	3.00825e-07	543865	 4.42787e-08
4220	1.3737	-0.00478529	0.00382826	3.00726e-07	543865	 4.44166e-08
4221	1.37402	-0.00478469	0.00382868	3.00627e-07	543865	 4.45548e-08
4222	1.37435	-0.00478394	0.00382932	3.00527e-07	543865	 4.46932e-08
4223	1.37467	-0.00478306	0.00382995	3.00426e-07	543865	 4.48319e-08
4224	1.375	-0.00478202	0.00383058	3.00325e-07	543865	 4.49709e-08
4225	1.37533	-0.00478085	0.00383119	3.00223e-07	543865	 4.51101e-08
4226	1.37565	-0.00477953	0.00383181	3.00121e-07	543865	 4.52497e-08
4227	1.37598	-0.00477807	0.00383241	3.00018e-07	543865	 4.53895e-08
4228	1.3763	-0.00477647	0.00383301	2.99916e-07	543865	 4.55296e-08
4229	1.37663	-0.00477472	0.00383361	2.99813e-07	543865	 4.567e-08
4230	1.37695	-0.00477284	0.00383419	2.9971e-07	543865	 4.58107e-08
4231	1.37728	-0.00477081	0.00383477	2.99607e-07	543865	 4.59516e-08
4232	1.3776	-0.00476865	0.00383535	2.99505e-07	543865	 4.60929e-08
4233	1.37793	-0.00476634	0.00383591	2.99402e-07	543865	 4.62344e-08
4234	1.37826	-0.00476389	0.00383647	2.993e-07	543865	 4.63762e-08
4235	1.37858	-0.00476131	0.00383702	2.99198e-07	543865	 4.65182e-08
4236	1.37891	-0.00475858	0.00383757	2.99097e-07	543865	 4.66606e-08
4237	1.37923	-0.00475572	0.00383811	2.98997e-07	543865	 4.68032e-08
4238	1.37956	-0.00475272	0.00383864	2.98897e-07	543865	 4.69461e-08
4239	1.37988	-0.00474958	0.00383916	2.98797e-07	543865	 4.70893e-08
4240	1.38021	-0.00474631	0.00383968	2.98699e-07	543865	 4.72328e-08
4241	1.38053	-0.0047429	0.00384019	2.98602e-07	543865	 4.73766e-08
4242	1.38086	-0.00473936	0.00384069	2.98505e-07	543865	 4.75206e-08
4243	1.38118	-0.00473568	0.00384119	2.9841e-07	543865	 4.76649e-08
4244	1.38151	-0.00473186	0.00384168	2.98315e-07	543865	 4.78095e-08
4245	1.38184	-0.00472791	0.00384216	2.98222e-07	543865	 4.79544e-08
4246	1.38216	-0.00472383	0.00384263	2.98131e-07	543865	 4.80995e-08
4247	1.38249	-0.00471962	0.0038431	2.98041e-07	543865	 4.8245e-08
4248	1.38281	-0.00471527	0.00384356	2.97952e-07	543865	 4.83907e-08
4249	1.38314	-0.00471079	0.00384401	2.97865e-07	543865	 4.85367e-08
4250	1.38346	-0.00470619	0.00384445	2.97779e-07	543865	 4.86829e-08
4251	1.38379	-0.00470145	0.00384489	2.97696e-07	543865	 4.88295e-08
4252	1.38411	-0.00469658	0.00384532	2.97614e-07	543865	 4.89763e-08
4253	1.38444	-0.00469158	0.00384574	2.97534e-07	543865	 4.91234e-08
4254	1.38477	-0.00468646	0.00384616	2.97456e-07	543865	 4.92708e-08
4255	1.38509	-0.00468121	0.00384656	2.9738e-07	543865	 4.94185e-08
4256	1.38542	-0.00467583	0.00384696	2.97306e-07	543865	 4.95664e-08
4257	1.38574	-0.00467032	0.00384735	2.97234e-07	543865	 4.97147e-08
4258	1.38607	-0.00466469	0.00384774	2.97164e-07	543865	 4.98632e-08
4259	1.38639	-0.00465894	0.00384811	2.97097e-07	543865	 5.00119e-08
4260	1.38672	-0.00465306	0.00384848	2.97032e-07	543865	 5.0161e-08
4261	1.38704	-0.00464705	0.00384884	2.96969e-07	543865	 5.03104e-08
4262	1.38737	-0.00464093	0.0038492	2.96909e-07	543865	 5.046e-08
4263	1.3877	-0.00463468	0.00384954	2.96852e-07	543865	 5.06099e-08
4264	1.38802	-0.00462832	0.00384988	2.96797e-07	543865	 5.076e-08
4265	1.38835	-0.00462183	0.00385021	2.96745e-07	543865	 5.09105e-08
4266	1.38867	-0.00461522	0.00385053	2.96695e-07	543865	 5.10612e-08
4267	1.389	-0.0046085	0.00385085	2.96648e-07	543865	 5.12122e-08
4268	1.38932	-0.00460165	0.00385116	2.96604e-07	543865	 5.13635e-08
4269	1.38965	-0.00459469	0.00385145	2.96563e-07	543865	 5.15151e-08
4270	1.38997	-0.00458762	0.00385175	2.96525e-07	543865	 5.16669e-08
4271	1.3903	-0.00458042	0.00385203	2.96489e-07	543865	 5.18191e-08
4272	1.39062	-0.00457312	0.0038523	2.96457e-07	543865	 5.19715e-08
4273	1.39095	-0.0045657	0.00385257	2.96427e-07	543865	 5.21241e-08
4274	1.39128	-0.00455817	0.00385283	2.96401e-07	543865	 5.22771e-08
4275	1.3916	-0.00455052	0.00385308	2.96378e-07	543865	 5.24303e-08
4276	1.39193	-0.00454277	0.00385333	2.96357e-07	543865	 5.25838e-08
4277	1.39225	-0.0045349	0.00385356	2.9634e-07	543865	 5.27376e-08
4278	1.39258	-0.00452693	0.00385379	2.96326e-07	543865	 5.28917e-08
4279	1.3929	-0.00451885	0.00385401	2.96315e-07	543865	 5.3046e-08
4280	1.39323	-0.00451066	0.00385423	2.96307e-07	543865	 5.32006e-08
4281	1.39355	-0.00450236	0.00385443	2.96303e-07	543865	 5.33555e-08
4282	1.39388	-0.00449396	0.00385463	2.96301e-07	543865	 5.35106e-08
4283	1.39421	-0.00448545	0.00385482	2.96303e-07	543865	 5.36661e-08
4284	1.39453	-0.00447684	0.003855	2.96308e-07	543865	 5.38218e-08
4285	1.39486	-0.00446813	0.00385517	2.96316e-07	543865	 5.39778e-08
4286	1.39518	-0.00445932	0.00385533	2.96328e-07	543865	 5.4134e-08
4287	1.39551	-0.0044504	0.00385549	2.96342e-07	543865	 5.42906e-08
4288	1.39583	-0.00444139	0.00385564	2.9636e-07	543865	 5.44474e-08
4289	1.39616	-0.00443228	0.00385578	2.96381e-07	543865	 5.46045e-08
4290	1.39648	-0.00442307	0.00385591	2.96405e-07	543865	 5.47618e-08
4291	1.39681	-0.00441376	0.00385604	2.96433e-07	543865	 5.49195e-08
4292	1.39714	-0.00440436	0.00385616	2.96463e-07	543865	 5.50774e-08
4293	1.39746	-0.00439486	0.00385627	2.96497e-07	543865	 5.52355e-08
4294	1.39779	-0.00438527	0.00385637	2.96534e-07	543865	 5.5394e-08
4295	1.39811	-0.00437558	0.00385646	2.96574e-07	543865	 5.55527e-08
4296	1.39844	-0.00436581	0.00385655	2.96617e-07	543865	 5.57117e-08
4297	1.39876	-0.00435594	0.00385662	2.96663e-07	543865	 5.5871e-08
4298	1.39909	-0.00434599	0.00385669	2.96712e-07	543865	 5.60305e-08
4299	1.39941	-0.00434788	0.00385676	2.96765e-07	543865	 5.61903e-08
4300	1.39974	-0.00435946	0.00385681	2.9682e-07	543865	 5.63504e-08
4301	1.40007	-0.00437091	0.00385686	2.96878e-07	543865	 5.65108e-08
4302	1.40039	-0.00438223	0.00385689	2.96939e-07	543865	 5.66714e-08
4303	1.40072	-0.00439341	0.00385692	2.97003e-07	543865	 5.68323e-08
4304	1.40104	-0.00440446	0.00385695	2.97069e-07	543865	 5.69935e-08
4305	1.40137	-0.00441538	0.00385696	2.97139e-07	543865	 5.71549e-08
4306	1.40169	-0.00442616	0.00385697	2.97211e-07	543865	 5.73166e-08
4307	1.40202	-0.0044368	0.00385696	2.97286e-07	543865	 5.74786e-08
4308	1.40234	-0.00444732	0.00385695	2.97363e-07	543865	 5.76408e-08
4309	1.40267	-0.00445769	0.00385694	2.97443e-07	543865	 5.78033e-08
4310	1.40299	-0.00446793	0.00385691	2.97525e-07	543865	 5.79661e-08
4311	1.40332	-0.00447803	0.00385688	2.9761e-07	543865	 5.81292e-08
4312	1.40365	-0.004488	0.00385684	2.97698e-07	543865	 5.82925e-08
4313	1.40397	-0.00449783	0.00385679	2.97787e-07	543865	 5.84561e-08
4314	1.4043	-0.00450752	0.00385673	2.97879e-07	543865	 5.862e-08
4315	1.40462	-0.00451707	0.00385667	2.97973e-07	543865	 5.87841e-08
4316	1.40495	-0.00452648	0.0038566	2.98069e-07	543865	 5.89485e-08
4317	1.40527	-0.00453576	0.00385652	2.98168e-07	543865	 5.91131e-08
4318	1.4056	-0.00454489	0.00385643	2.98268e-07	543865	 5.92781e-08
4319	1.40592	-0.00455389	0.00385633	2.9837e-07	543865	 5.94433e-08
4320	1.40625	-0.00456274	0.00385623	2.98474e-07	543865	 5.96087e-08
4321	1.40658	-0.00457145	0.00385612	2.98571e-07	543865	 5.97745e-08
4322	1.4069	-0.00458003	0.003856	2.98669e-07	543865	 5.99404e-08
4323	1.40723	-0.00458846	0.00385588	2.9877e-07	543865	 6.01067e-08
4324	1.40755	-0.00459675	0.00385574	2.98872e-07	543865	 6.02732e-08
4325	1.40788	-0.0046049	0.0038556	2.98975e-07	543865	 6.044e-08
4326	1.4082	-0.0046129	0.00385545	2.9908e-07	543865	 6.06071e-08
4327	1.40853	-0.00462076	0.00385529	2.99186e-07	543865	 6.07744e-08
4328	1.40885	-0.00462848	0.00385513	2.99294e-07	543865	 6.0942e-08
4329	1.40918	-0.00463606	0.00385496	2.99403e-07	543865	 6.11098e-08
4330	1.40951	-0.00464349	0.00385478	2.99513e-07	543865	 6.12779e-08
4331	1.40983	-0.00465078	0.00385459	2.99624e-07	543865	 6.14463e-08
4332	1.41016	-0.00465793	0.0038544	2.99736e-07	543865	 6.16149e-08
4333	1.41048	-0.00466493	0.00385419	2.99849e-07	543865	 6.17838e-08
4334	1.41081	-0.00467178	0.00385398	2.99962e-07	543865	 6.19529e-08
4335	1.41113	-0.00467849	0.00385377	3.00077e-07	543865	 6.21224e-08
4336	1.41146	-0.00468506	0.00385354	3.00191e-07	543865	 6.2292e-08
4337	1.41178	-0.00469148	0.00385331	3.00307e-07	543865	 6.2462e-08
4338	1.41211	-0.00469776	0.00385307	3.00422e-07	543865	 6.26322e-08
4339	1.41243	-0.00470389	0.00385282	3.00538e-07	543865	 6.28026e-08
4340	1.41276	-0.00470987	0.00385257	3.00654e-07	543865	 6.29733e-08
4341	1.41309	-0.00471571	0.00385231	3.00771e-07	543865	 6.31443e-08
4342	1.41341	-0.0047214	0.00385204	3.00887e-07	543865	 6.33155e-08
4343	1.41374	-0.00472695	0.00385176	3.01003e-07	543865	 6.3487e-08
4344	1.41406	-0.00473235	0.00385148	3.01119e-07	543865	 6.36588e-08
4345	1.41439	-0.0047376	0.00385119	3.01235e-07	543865	 6.38308e-08
4346	1.41471	-0.00474271	0.00385089	3.01351e-07	543865	 6.4003e-08
4347	1.41504	-0.00474767	0.00385058	3.01466e-07	543865	 6.41755e-08
4348	1.41536	-0.00475248	0.00385027	3.0158e-07	543865	 6.43483e-08
4349	1.41569	-0.00475715	0.00384995	3.01694e-07	543865	 6.45214e-08
4350	1.41602	-0.00476167	0.00384962	3.01808e-07	543865	 6.46946e-08
4351	1.41634	-0.00476604	0.00384929	3.0192e-07	543865	 6.48682e-08
4352	1.41667	-0.00477027	0.00384894	3.02032e-07	543865	 6.5042e-08
4353	1.41699	-0.00477435	0.00384859	3.02142e-07	543865	 6.5216e-08
4354	1.41732	-0.00477828	0.00384824	3.02252e-07	543865	 6.53903e-08
4355	1.41764	-0.00478207	0.00384787	3.0236e-07	543865	 6.55649e-08
4356	1.41797	-0.0047857	0.0038475	3.02468e-07	543865	 6.57397e-08
4357	1.41829	-0.00478919	0.00384713	3.02574e-07	543865	 6.59148e-08
4358	1.41862	-0.00479254	0.00384674	3.02678e-07	543865	 6.60901e-08
4359	1.41895	-0.00479573	0.00384635	3.02781e-07	543865	 6.62656e-08
4360	1.41927	-0.00479878	0.00384595	3.02883e-07	543865	 6.64414e-08
4361	1.4196	-0.00480168	0.00384555	3.02983e-07	543865	 6.66175e-08
4362	1.41992	-0.00480444	0.00384513	3.03081e-07	543865	 6.67938e-08
4363	1.42025	-0.00480705	0.00384471	3.03178e-07	543865	 6.69704e-08
4364	1.42057	-0.00480951	0.00384429	3.03272e-07	543865	 6.71472e-08
4365	1.4209	-0.00481182	0.00384385	3.03365e-07	543865	 6.73243e-08
4366	1.42122	-0.00481399	0.00384341	3.03456e-07	543865	 6.75016e-08
4367	1.42155	-0.00481601	0.00384297	3.03545e-07	543865	 6.76792e-08
4368	1.42187	-0.00481789	0.00384251	3.03631e-07	543865	 6.7857e-08
4369	1.4222	-0.00481962	0.00384205	3.03716e-07	543865	 6.8035e-08
4370	1.42253	-0.0048212	0.00384158	3.03798e-07	543865	 6.82133e-08
4371	1.42285	-0.00482263	0.00384111	3.03878e-07	543865	 6.83919e-08
4372	1.42318	-0.00482392	0.00384063	3.03956e-07	543865	 6.85707e-08
4373	1.4235	-0.00482507	0.00384014	3.04031e-07	543865	 6.87497e-08
4374	1.42383	-0.00482607	0.00383964	3.04104e-07	543865	 6.8929e-08
4375	1.42415	-0.00482692	0.00383914	3.04174e-07	543865	 6.91085e-08
4376	1.42448	-0.00482763	0.00383863	3.04241e-07	543865	 6.92883e-08
4377	1.4248	-0.0048282	0.00383812	3.04306e-07	543865	 6.94683e-08
4378	1.42513	-0.00482862	0.0038376	3.04369e-07	543865	 6.96486e-08
4379	1.42546	-0.00482889	0.00383707	3.04428e-07	543865	 6.98291e-08
4380	1.42578	-0.00482902	0.00383653	3.04485e-07	543865	 7.00098e-08
4381	1.42611	-0.00482901	0.00383599	3.0454e-07	543865	 7.01908e-08
4382	1.42643	-0.00482886	0.00383545	3.04591e-07	543865	 7.0372e-08
4383	1.42676	-0.00482856	0.00383489	3.04639e-07	543865	 7.05535e-08
4384	1.42708	-0.00482811	0.00383433	3.04685e-07	543865	 7.07352e-08
4385	1.42741	-0.00482753	0.00383376	3.04727e-07	543865	 7.09171e-08
4386	1.42773	-0.0048268	0.00383319	3.04767e-07	543865	 7.10993e-08
4387	1.42806	-0.00482593	0.00383353	3.04804e-07	543865	 7.12817e-08
4388	1.42839	-0.00482492	0.00383424	3.04837e-07	543865	 7.14644e-08
4388	1.42839	-0.00482492	0.00383424	2.92301e-07	567193	 nan
4389	1.42871	-0.00482377	0.00383494	2.9233e-07	567193	 nan
4390	1.42904	-0.00482247	0.00383563	2.92357e-07	567193	 3.60548e-09
4391	1.42936	-0.00482104	0.00383632	2.9238e-07	567193	 3.61364e-09
4392	1.42969	-0.00481946	0.003837	2.92401e-07	567193	 3.62183e-09
4393	1.43001	-0.00481775	0.00383767	2.92418e-07	567193	 3.63004e-09
4394	1.43034	-0.00481589	0.00383834	2.92433e-07	567193	 3.63829e-09
4395	1.43066	-0.0048139	0.003839	2.92445e-07	567193	 3.64656e-09
4396	1.43099	-0.00481177	0.00383965	2.92453e-07	567193	 3.65485e-09
4397	1.43132	-0.0048095	0.00384029	2.92459e-07	567193	 3.66318e-09
4398	1.43164	-0.00480709	0.00384093	2.92462e-07	567193	 3.67153e-09
4399	1.43197	-0.00480454	0.00384156	2.92462e-07	567193	 3.67991e-09
4400	1.43229	-0.00480186	0.00384218	2.92458e-07	567193	 3.68832e-09
4401	1.43262	-0.00479904	0.0038428	2.92452e-07	567193	 3.69675e-09
4402	1.43294	-0.00479608	0.0038434	2.92443e-07	567193	 3.70521e-09
4403	1.43327	-0.00479299	0.003844	2.92431e-07	567193	 3.7137e-09
4404	1.43359	-0.00478977	0.0038446	2.92416e-07	567193	 3.72222e-09
4405	1.43392	-0.00478641	0.00384518	2.92398e-07	567193	 3.73077e-09
4406	1.43424	-0.00478291	0.00384576	2.92377e-07	567193	 3.73934e-09
4407	1.43457	-0.00477929	0.00384633	2.92353e-07	567193	 3.74794e-09
4408	1.4349	-0.00477553	0.00384689	2.92327e-07	567193	 3.75657e-09
4409	1.43522	-0.00477163	0.00384744	2.92298e-07	567193	 3.76523e-09
4410	1.43555	-0.00476761	0.00384799	2.92265e-07	567193	 3.77391e-09
4411	1.43587	-0.00476345	0.00384853	2.9223e-07	567193	 3.78262e-09
4412	1.4362	-0.00475917	0.00384906	2.92193e-07	567193	 3.79137e-09
4413	1.43652	-0.00475475	0.00384958	2.92152e-07	567193	 3.80013e-09
4414	1.43685	-0.00475021	0.0038501	2.92109e-07	567193	 3.80893e-09
4415	1.43717	-0.00474553	0.00385061	2.92064e-07	567193	 3.81776e-09
4416	1.4375	-0.00474073	0.0038511	2.92016e-07	567193	 3.82661e-09
4417	1.43783	-0.0047358	0.0038516	2.91965e-07	567193	 3.83549e-09
4418	1.43815	-0.00473075	0.00385208	2.91911e-07	567193	 3.8444e-09
4419	1.43848	-0.00472556	0.00385255	2.91856e-07	567193	 3.85334e-09
4420	1.4388	-0.00472026	0.00385302	2.91798e-07	567193	 3.86231e-09
4421	1.43913	-0.00471482	0.00385348	2.91737e-07	567193	 3.87131e-09
4422	1.43945	-0.00470927	0.00385393	2.91675e-07	567193	 3.88033e-09
4423	1.43978	-0.00470359	0.00385437	2.9161e-07	567193	 3.88938e-09
4424	1.4401	-0.00469778	0.0038548	2.91542e-07	567193	 3.89847e-09
4425	1.44043	-0.00469186	0.00385523	2.91473e-07	567193	 3.90758e-09
4426	1.44076	-0.00468581	0.00385565	2.91402e-07	567193	 3.91672e-09
4427	1.44108	-0.00467965	0.00385605	2.91329e-07	567193	 3.92588e-09
4428	1.44141	-0.00467336	0.00385645	2.91253e-07	567193	 3.93508e-09
4429	1.44173	-0.00466695	0.00385685	2.91176e-07	567193	 3.9443e-09
4430	1.44206	-0.00466043	0.00385723	2.91097e-07	567193	 3.95356e-09
4431	1.44238	-0.00465379	0.0038576	2.91017e-07	567193	 3.96284e-09
4432	1.44271	-0.00464703	0.00385797	2.90934e-07	567193	 3.97215e-09
4433	1.44303	-0.00464016	0.00385833	2.9085e-07	567193	 3.98149e-09
4434	1.44336	-0.00463317	0.00385867	2.90765e-07	567193	 3.99086e-09
4435	1.44368	-0.00462606	0.00385901	2.90678e-07	567193	 4.00026e-09
4436	1.44401	-0.00461885	0.00385935	2.9059e-07	567193	 4.00969e-09
4437	1.44434	-0.00461152	0.00385967	2.905e-07	567193	 4.01915e-09
4438	1.44466	-0.00460407	0.00385998	2.9041e-07	567193	 4.02863e-09
4439	1.44499	-0.00459652	0.00386029	2.90318e-07	567193	 4.03815e-09
4440	1.44531	-0.00458886	0.00386059	2.90225e-07	567193	 4.04769e-09
4441	1.44564	-0.00458109	0.00386087	2.90131e-07	567193	 4.05727e-09
4442	1.44596	-0.0045732	0.00386115	2.90036e-07	567193	 4.06687e-09
4443	1.44629	-0.00456522	0.00386142	2.8994e-07	567193	 4.0765e-09
4444	1.44661	-0.00455712	0.00386168	2.89844e-07	567193	 4.08616e-09
4445	1.44694	-0.00454892	0.00386194	2.89747e-07	567193	 4.09586e-09
4446	1.44727	-0.00454061	0.00386218	2.89649e-07	567193	 4.10557e-09
4447	1.44759	-0.0045322	0.00386242	2.89551e-07	567193	 4.11532e-09
4448	1.44792	-0.00452369	0.00386264	2.89453e-07	567193	 4.1251e-09
4449	1.44824	-0.00451508	0.00386286	2.89354e-07	567193	 4.13491e-09
4450	1.44857	-0.00450636	0.00386307	2.89255e-07	567193	 4.14475e-09
4451	1.44889	-0.00449754	0.00386327	2.89156e-07	567193	 4.15462e-09
4452	1.44922	-0.00448863	0.00386346	2.89057e-07	567193	 4.16451e-09
4453	1.44954	-0.00447961	0.00386364	2.88958e-07	567193	 4.17444e-09
4454	1.44987	-0.0044705	0.00386381	2.88859e-07	567193	 4.18439e-09
4455	1.4502	-0.0044613	0.00386398	2.8876e-07	567193	 4.19438e-09
4456	1.45052	-0.00445199	0.00386413	2.88662e-07	567193	 4.20439e-09
4457	1.45085	-0.00444259	0.00386428	2.88564e-07	567193	 4.21444e-09
4458	1.45117	-0.0044331	0.00386442	2.88467e-07	567193	 4.22451e-09
4459	1.4515	-0.00442352	0.00386455	2.8837e-07	567193	 4.23461e-09
4460	1.45182	-0.00441385	0.00386467	2.88273e-07	567193	 4.24475e-09
4461	1.45215	-0.00440408	0.00386478	2.88178e-07	567193	 4.25491e-09
4462	1.45247	-0.00439423	0.00386488	2.88083e-07	567193	 4.2651e-09
4463	1.4528	-0.00439807	0.00386497	2.87989e-07	567193	 4.27532e-09
4464	1.45312	-0.00440951	0.00386505	2.87897e-07	567193	 4.28557e-09
4465	1.45345	-0.00442081	0.00386513	2.87805e-07	567193	 4.29586e-09
4466	1.45378	-0.00443197	0.00386519	2.87714e-07	567193	 4.30617e-09
4467	1.4541	-0.00444301	0.00386525	2.87625e-07	567193	 4.31651e-09
4468	1.45443	-0.00445392	0.0038653	2.87537e-07	567193	 4.32688e-09
4469	1.45475	-0.00446469	0.00386534	2.8745e-07	567193	 4.33728e-09
4470	1.45508	-0.00447533	0.00386537	2.87365e-07	567193	 4.34771e-09
4471	1.4554	-0.00448584	0.00386539	2.87282e-07	567193	 4.35817e-09
4472	1.45573	-0.00449621	0.0038654	2.872e-07	567193	 4.36866e-09
4473	1.45605	-0.00450645	0.0038654	2.8712e-07	567193	 4.37917e-09
4474	1.45638	-0.00451655	0.0038654	2.87042e-07	567193	 4.38972e-09
4475	1.45671	-0.00452652	0.00386538	2.86965e-07	567193	 4.4003e-09
4476	1.45703	-0.00453635	0.00386536	2.86891e-07	567193	 4.41091e-09
4477	1.45736	-0.00454605	0.00386532	2.86818e-07	567193	 4.42155e-09
4478	1.45768	-0.00455561	0.00386528	2.86748e-07	567193	 4.43222e-09
4479	1.45801	-0.00456503	0.00386523	2.8668e-07	567193	 4.44291e-09
4480	1.45833	-0.00457432	0.00386517	2.86614e-07	567193	 4.45364e-09
4481	1.45866	-0.00458347	0.0038651	2.86541e-07	567193	 4.4644e-09
4482	1.45898	-0.00459248	0.00386503	2.86471e-07	567193	 4.47518e-09
4483	1.45931	-0.00460135	0.00386494	2.86403e-07	567193	 4.486e-09
4484	1.45964	-0.00461008	0.00386485	2.86338e-07	567193	 4.49685e-09
4485	1.45996	-0.00461868	0.00386474	2.86275e-07	567193	 4.50772e-09
4486	1.46029	-0.00462713	0.00386463	2.86215e-07	567193	 4.51863e-09
4487	1.46061	-0.00463544	0.00386451	2.86158e-07	567193	 4.52957e-09
4488	1.46094	-0.00464362	0.00386438	2.86104e-07	567193	 4.54053e-09
4489	1.46126	-0.00465165	0.00386424	2.86052e-07	567193	 4.55153e-09
4490	1.46159	-0.00465955	0.00386409	2.86003e-07	567193	 4.56255e-09
4491	1.46191	-0.0046673	0.00386393	2.85957e-07	567193	 4.57361e-09
4492	1.46224	-0.00467491	0.00386377	2.85915e-07	567193	 4.58469e-09
4493	1.46257	-0.00468238	0.00386359	2.85875e-07	567193	 4.59581e-09
4494	1.46289	-0.00468971	0.00386341	2.85838e-07	567193	 4.60695e-09
4495	1.46322	-0.00469689	0.00386322	2.85804e-07	567193	 4.61813e-09
4496	1.46354	-0.00470393	0.00386302	2.85773e-07	567193	 4.62933e-09
4497	1.46387	-0.00471083	0.00386281	2.85745e-07	567193	 4.64057e-09
4498	1.46419	-0.00471759	0.00386259	2.8572e-07	567193	 4.65183e-09
4499	1.46452	-0.00472421	0.00386236	2.85699e-07	567193	 4.66312e-09
4500	1.46484	-0.00473068	0.00386213	2.8568e-07	567193	 4.67445e-09
4501	1.46517	-0.004737	0.00386188	2.85665e-07	567193	 4.6858e-09
4502	1.46549	-0.00474319	0.00386163	2.85653e-07	567193	 4.69718e-09
4503	1.46582	-0.00474923	0.00386137	2.85644e-07	567193	 4.70859e-09
4504	1.46615	-0.00475513	0.0038611	2.85639e-07	567193	 4.72004e-09
4505	1.46647	-0.00476088	0.00386082	2.85637e-07	567193	 4.73151e-09
4506	1.4668	-0.00476649	0.00386053	2.85637e-07	567193	 4.74301e-09
4507	1.46712	-0.00477195	0.00386024	2.85641e-07	567193	 4.75454e-09
4508	1.46745	-0.00477727	0.00385993	2.85649e-07	567193	 4.7661e-09
4509	1.46777	-0.00478244	0.00385962	2.85659e-07	567193	 4.77769e-09
4510	1.4681	-0.00478747	0.0038593	2.85673e-07	567193	 4.78931e-09
4511	1.46842	-0.00479236	0.00385897	2.8569e-07	567193	 4.80096e-09
4512	1.46875	-0.00479709	0.00385863	2.8571e-07	567193	 4.81264e-09
4513	1.46908	-0.00480169	0.00385829	2.85733e-07	567193	 4.82435e-09
4514	1.4694	-0.00480614	0.00385793	2.8576e-07	567193	 4.83608e-09
4515	1.46973	-0.00481044	0.00385757	2.85789e-07	567193	 4.84785e-09
4516	1.47005	-0.0048146	0.0038572	2.85822e-07	567193	 4.85965e-09
4517	1.47038	-0.00481862	0.00385682	2.85858e-07	567193	 4.87148e-09
4518	1.4707	-0.00482248	0.00385643	2.85897e-07	567193	 4.88333e-09
4519	1.47103	-0.00482621	0.00385604	2.85938e-07	567193	 4.89522e-09
4520	1.47135	-0.00482978	0.00385563	2.85983e-07	567193	 4.90713e-09
4521	1.47168	-0.00483322	0.00385522	2.86031e-07	567193	 4.91908e-09
4522	1.47201	-0.0048365	0.0038548	2.86082e-07	567193	 4.93105e-09
4523	1.47233	-0.00483965	0.00385437	2.86136e-07	567193	 4.94305e-09
4524	1.47266	-0.00484264	0.00385393	2.86192e-07	567193	 4.95508e-09
4525	1.47298	-0.00484549	0.00385349	2.86252e-07	567193	 4.96715e-09
4526	1.47331	-0.0048482	0.00385304	2.86314e-07	567193	 4.97924e-09
4527	1.47363	-0.00485076	0.00385257	2.86379e-07	567193	 4.99136e-09
4528	1.47396	-0.00485318	0.0038521	2.86446e-07	567193	 5.0035e-09
4529	1.47428	-0.00485545	0.00385163	2.86516e-07	567193	 5.01568e-09
4530	1.47461	-0.00485758	0.00385114	2.86589e-07	567193	 5.02789e-09
4531	1.47493	-0.00485956	0.00385065	2.86664e-07	567193	 5.04013e-09
4532	1.47526	-0.0048614	0.00385015	2.86742e-07	567193	 5.05239e-09
4533	1.47559	-0.00486309	0.00384964	2.86822e-07	567193	 5.06469e-09
4534	1.47591	-0.00486464	0.00384912	2.86904e-07	567193	 5.07701e-09
4535	1.47624	-0.00486604	0.0038486	2.86989e-07	567193	 5.08936e-09
4536	1.47656	-0.0048673	0.00384806	2.87076e-07	567193	 5.10175e-09
4537	1.47689	-0.00486842	0.00384752	2.87164e-07	567193	 5.11416e-09
4538	1.47721	-0.00486939	0.00384698	2.87256e-07	567193	 5.1266e-09
4539	1.47754	-0.00487022	0.00384642	2.87349e-07	567193	 5.13906e-09
4540	1.47786	-0.00487091	0.00384586	2.87443e-07	567193	 5.15156e-09
4541	1.47819	-0.00487145	0.00384528	2.8754e-07	567193	 5.16409e-09
4542	1.47852	-0.00487185	0.0038447	2.87639e-07	567193	 5.17664e-09
4543	1.47884	-0.00487211	0.00384412	2.87739e-07	567193	 5.18923e-09
4544	1.47917	-0.00487222	0.00384352	2.87841e-07	567193	 5.20184e-09
4545	1.47949	-0.0048722	0.00384292	2.87944e-07	567193	 5.21448e-09
4546	1.47982	-0.00487203	0.00384231	2.88049e-07	567193	 5.22715e-09
4547	1.48014	-0.00487172	0.00384169	2.88155e-07	567193	 5.23985e-09
4548	1.48047	-0.00487127	0.00384107	2.88263e-07	567193	 5.25257e-09
4549	1.48079	-0.00487067	0.00384044	2.88371e-07	567193	 5.26533e-09
4550	1.48112	-0.00486994	0.0038398	2.88481e-07	567193	 5.27811e-09
4551	1.48145	-0.00486907	0.00383915	2.88592e-07	567193	 5.29092e-09
4552	1.48177	-0.00486805	0.0038385	2.88704e-07	567193	 5.30377e-09
4553	1.4821	-0.0048669	0.00383783	2.88817e-07	567193	 5.31663e-09
4554	1.48242	-0.00486561	0.00383841	2.8893e-07	567193	 5.32953e-09
4555	1.48275	-0.00486418	0.00383917	2.89045e-07	567193	 5.34246e-09
4556	1.48307	-0.00486261	0.00383993	2.89159e-07	567193	 5.35541e-09
4557	1.4834	-0.0048609	0.00384068	2.89275e-07	567193	 5.36839e-09
4558	1.48372	-0.00485905	0.00384142	2.89391e-07	567193	 5.3814e-09
4559	1.48405	-0.00485707	0.00384216	2.89507e-07	567193	 5.39444e-09
4560	1.48437	-0.00485495	0.00384289	2.89623e-07	567193	 5.40751e-09
4561	1.4847	-0.00485269	0.00384361	2.8974e-07	567193	 5.4206e-09
4562	1.48503	-0.00485029	0.00384433	2.89857e-07	567193	 5.43372e-09
4563	1.48535	-0.00484777	0.00384503	2.89973e-07	567193	 5.44687e-09
4564	1.48568	-0.0048451	0.00384573	2.9009e-07	567193	 5.46005e-09
4565	1.486	-0.0048423	0.00384642	2.90206e-07	567193	 5.47326e-09
4566	1.48633	-0.00483937	0.00384711	2.90323e-07	567193	 5.48649e-09
4567	1.48665	-0.0048363	0.00384779	2.90438e-07	567193	 5.49975e-09
4568	1.48698	-0.0048331	0.00384845	2.90554e-07	567193	 5.51304e-09
4569	1.4873	-0.00482976	0.00384912	2.90669e-07	567193	 5.52636e-09
4570	1.48763	-0.0048263	0.00384977	2.90783e-07	567193	 5.5397e-09
4571	1.48796	-0.0048227	0.00385041	2.90897e-07	567193	 5.55307e-09
4572	1.48828	-0.00481897	0.00385105	2.91009e-07	567193	 5.56647e-09
4573	1.48861	-0.00481511	0.00385168	2.91121e-07	567193	 5.5799e-09
4574	1.48893	-0.00481111	0.0038523	2.91232e-07	567193	 5.59335e-09
4575	1.48926	-0.00480699	0.00385292	2.91342e-07	567193	 5.60683e-09
4576	1.48958	-0.00480274	0.00385352	2.91451e-07	567193	 5.62034e-09
4577	1.48991	-0.00479836	0.00385412	2.91559e-07	567193	 5.63388e-09
4578	1.49023	-0.00479386	0.00385471	2.91666e-07	567193	 5.64744e-09
4579	1.49056	-0.00478922	0.00385529	2.91771e-07	567193	 5.66103e-09
4580	1.49089	-0.00478446	0.00385586	2.91874e-07	567193	 5.67465e-09
4581	1.49121	-0.00477957	0.00385642	2.91977e-07	567193	 5.68829e-09
4582	1.49154	-0.00477456	0.00385698	2.92077e-07	567193	 5.70196e-09
4583	1.49186	-0.00476942	0.00385752	2.92176e-07	567193	 5.71566e-09
4584	1.49219	-0.00476416	0.00385806	2.92274e-07	567193	 5.72938e-09
4585	1.49251	-0.00475878	0.00385859	2.92369e-07	567193	 5.74313e-09
4586	1.49284	-0.00475327	0.00385911	2.92463e-07	567193	 5.75691e-09
4587	1.49316	-0.00474764	0.00385962	2.92555e-07	567193	 5.77071e-09
4588	1.49349	-0.00474189	0.00386012	2.92645e-07	567193	 5.78455e-09
4589	1.49382	-0.00473601	0.00386062	2.92732e-07	567193	 5.7984e-09
4590	1.49414	-0.00473002	0.0038611	2.92818e-07	567193	 5.81229e-09
4591	1.49447	-0.00472391	0.00386158	2.92902e-07	567193	 5.8262e-09
4592	1.49479	-0.00471768	0.00386205	2.92983e-07	567193	 5.84013e-09
4593	1.49512	-0.00471133	0.00386251	2.93062e-07	567193	 5.8541e-09
4594	1.49544	-0.00470486	0.00386295	2.93139e-07	567193	 5.86808e-09
4595	1.49577	-0.00469828	0.0038634	2.93213e-07	567193	 5.8821e-09
4596	1.49609	-0.00469158	0.00386383	2.93285e-07	567193	 5.89614e-09
4597	1.49642	-0.00468476	0.00386425	2.93354e-07	567193	 5.91021e-09
4598	1.49674	-0.00467783	0.00386466	2.93421e-07	567193	 5.9243e-09
4599	1.49707	-0.00467079	0.00386506	2.93486e-07	567193	 5.93842e-09
4600	1.4974	-0.00466364	0.00386546	2.93547e-07	567193	 5.95256e-09
4601	1.49772	-0.00465637	0.00386584	2.93606e-07	567193	 5.96673e-09
4602	1.49805	-0.00464899	0.00386622	2.93663e-07	567193	 5.98093e-09
4603	1.49837	-0.00464151	0.00386659	2.93716e-07	567193	 5.99515e-09
4604	1.4987	-0.00463391	0.00386694	2.93767e-07	567193	 6.0094e-09
4605	1.49902	-0.0046262	0.00386729	2.93815e-07	567193	 6.02367e-09
4606	1.49935	-0.00461839	0.00386763	2.93861e-07	567193	 6.03797e-09
4607	1.49967	-0.00461047	0.00386796	2.93903e-07	567193	 6.05229e-09
4608	1.5	-0.00460244	0.00386828	2.93943e-07	567193	 6.06664e-09
4609	1.50033	-0.00459431	0.00386859	2.93979e-07	567193	 6.08101e-09
4610	1.50065	-0.00458608	0.00386889	2.94013e-07	567193	 6.09541e-09
4611	1.50098	-0.00457774	0.00386918	2.94044e-07	567193	 6.10984e-09
4612	1.5013	-0.0045693	0.00386946	2.94072e-07	567193	 6.12428e-09
4613	1.50163	-0.00456075	0.00386973	2.94097e-07	567193	 6.13876e-09
4614	1.50195	-0.00455211	0.00386999	2.94119e-07	567193	 6.15326e-09
4615	1.50228	-0.00454337	0.00387024	2.94138e-07	567193	 6.16778e-09
4616	1.5026	-0.00453452	0.00387048	2.94154e-07	567193	 6.18233e-09
4617	1.50293	-0.00452558	0.00387072	2.94167e-07	567193	 6.1969e-09
4618	1.50326	-0.00451655	0.00387094	2.94177e-07	567193	 6.2115e-09
4619	1.50358	-0.00450741	0.00387115	2.94184e-07	567193	 6.22612e-09
4620	1.50391	-0.00449818	0.00387136	2.94188e-07	567193	 6.24076e-09
4621	1.50423	-0.00448886	0.00387155	2.94189e-07	567193	 6.25543e-09
4622	1.50456	-0.00447945	0.00387173	2.94187e-07	567193	 6.27013e-09
4623	1.50488	-0.00446994	0.00387191	2.94182e-07	567193	 6.28484e-09
4624	1.50521	-0.00446034	0.00387207	2.94174e-07	567193	 6.29958e-09
4625	1.50553	-0.00445065	0.00387223	2.94163e-07	567193	 6.31435e-09
4626	1.50586	-0.00444087	0.00387237	2.9415e-07	567193	 6.32914e-09
4627	1.50618	-0.00445025	0.0038725	2.94133e-07	567193	 6.34395e-09
4628	1.50651	-0.00446152	0.00387263	2.94114e-07	567193	 6.35879e-09
4629	1.50684	-0.00447266	0.00387274	2.94091e-07	567193	 6.37365e-09
4630	1.50716	-0.00448367	0.00387285	2.94066e-07	567193	 6.38854e-09
4631	1.50749	-0.00449454	0.00387294	2.94038e-07	567193	 6.40344e-09
4632	1.50781	-0.00450529	0.00387303	2.94007e-07	567193	 6.41837e-09
4633	1.50814	-0.0045159	0.0038731	2.93974e-07	567193	 6.43333e-09
4634	1.50846	-0.00452639	0.00387317	2.93938e-07	567193	 6.44831e-09
4635	1.50879	-0.00453674	0.00387322	2.93899e-07	567193	 6.46331e-09
4636	1.50911	-0.00454696	0.00387327	2.93858e-07	567193	 6.47833e-09
4637	1.50944	-0.00455704	0.00387331	2.93814e-07	567193	 6.49338e-09
4638	1.50977	-0.00456699	0.00387333	2.93767e-07	567193	 6.50844e-09
4639	1.51009	-0.00457681	0.00387335	2.93718e-07	567193	 6.52354e-09
4640	1.51042	-0.00458649	0.00387335	2.93667e-07	567193	 6.53865e-09
4641	1.51074	-0.00459604	0.00387335	2.93604e-07	567193	 6.55379e-09
4642	1.51107	-0.00460545	0.00387333	2.93539e-07	567193	 6.56895e-09
4643	1.51139	-0.00461473	0.00387331	2.93471e-07	567193	 6.58413e-09
4644	1.51172	-0.00462387	0.00387328	2.93401e-07	567193	 6.59933e-09
4645	1.51204	-0.00463287	0.00387323	2.9333e-07	567193	 6.61456e-09
4646	1.51237	-0.00464174	0.00387318	2.93256e-07	567193	 6.62981e-09
4647	1.5127	-0.00465047	0.00387311	2.9318e-07	567193	 6.64508e-09
4648	1.51302	-0.00465906	0.00387304	2.93103e-07	567193	 6.66037e-09
4649	1.51335	-0.00466751	0.00387296	2.93023e-07	567193	 6.67569e-09
4650	1.51367	-0.00467583	0.00387286	2.92942e-07	567193	 6.69102e-09
4651	1.514	-0.00468401	0.00387276	2.92859e-07	567193	 6.70638e-09
4652	1.51432	-0.00469204	0.00387265	2.92775e-07	567193	 6.72176e-09
4653	1.51465	-0.00469994	0.00387252	2.92689e-07	567193	 6.73716e-09
4654	1.51497	-0.0047077	0.00387239	2.92601e-07	567193	 6.75258e-09
4655	1.5153	-0.00471532	0.00387225	2.92512e-07	567193	 6.76803e-09
4656	1.51562	-0.00472281	0.00387209	2.92421e-07	567193	 6.78349e-09
4657	1.51595	-0.00473015	0.00387193	2.9233e-07	567193	 6.79898e-09
4658	1.51628	-0.00473735	0.00387176	2.92237e-07	567193	 6.81449e-09
4659	1.5166	-0.00474441	0.00387158	2.92143e-07	567193	 6.83001e-09
4660	1.51693	-0.00475132	0.00387139	2.92047e-07	567193	 6.84556e-09
4661	1.51725	-0.0047581	0.00387118	2.91951e-07	567193	 6.86113e-09
4662	1.51758	-0.00476474	0.00387097	2.91854e-07	567193	 6.87672e-09
4663	1.5179	-0.00477123	0.00387075	2.91756e-07	567193	 6.89233e-09
4664	1.51823	-0.00477758	0.00387052	2.91658e-07	567193	 6.90796e-09
4665	1.51855	-0.00478379	0.00387028	2.91558e-07	567193	 6.92361e-09
4666	1.51888	-0.00478986	0.00387003	2.91458e-07	567193	 6.93928e-09
4667	1.51921	-0.00479579	0.00386977	2.91358e-07	567193	 6.95498e-09
4668	1.51953	-0.00480157	0.0038695	2.91257e-07	567193	 6.97069e-09
4669	1.51986	-0.00480721	0.00386922	2.91156e-07	567193	 6.98642e-09
4670	1.52018	-0.00481271	0.00386893	2.91054e-07	567193	 7.00217e-09
4671	1.52051	-0.00481807	0.00386863	2.90953e-07	567193	 7.01794e-09
4672	1.52083	-0.00482328	0.00386832	2.90851e-07	567193	 7.03373e-09
4673	1.52116	-0.00482835	0.003868	2.90749e-07	567193	 7.04954e-09
4674	1.52148	-0.00483327	0.00386767	2.90647e-07	567193	 7.06537e-09
4675	1.52181	-0.00483806	0.00386733	2.90546e-07	567193	 7.08122e-09
4676	1.52214	-0.0048427	0.00386699	2.90444e-07	567193	 7.09709e-09
4677	1.52246	-0.00484719	0.00386663	2.90344e-07	567193	 7.11297e-09
4678	1.52279	-0.00485154	0.00386626	2.90243e-07	567193	 7.12888e-09
4679	1.52311	-0.00485575	0.00386589	2.90143e-07	567193	 7.1448e-09
4680	1.52344	-0.00485982	0.0038655	2.90044e-07	567193	 7.16075e-09
4681	1.52376	-0.00486374	0.00386511	2.89945e-07	567193	 7.17671e-09
4682	1.52409	-0.00486752	0.0038647	2.89847e-07	567193	 7.19269e-09
4683	1.52441	-0.00487115	0.00386429	2.8975e-07	567193	 7.20869e-09
4684	1.52474	-0.00487464	0.00386387	2.89653e-07	567193	 7.2247e-09
4685	1.52507	-0.00487799	0.00386343	2.89558e-07	567193	 7.24074e-09
4686	1.52539	-0.00488119	0.00386299	2.89464e-07	567193	 7.25679e-09
4687	1.52572	-0.00488425	0.00386254	2.89371e-07	567193	 7.27287e-09
4688	1.52604	-0.00488717	0.00386208	2.89279e-07	567193	 7.28895e-09
4689	1.52637	-0.00488994	0.00386161	2.89189e-07	567193	 7.30506e-09
4690	1.52669	-0.00489257	0.00386113	2.891e-07	567193	 7.32119e-09
4691	1.52702	-0.00489505	0.00386064	2.89012e-07	567193	 7.33733e-09
4692	1.52734	-0.0048974	0.00386015	2.88926e-07	567193	 7.35349e-09
4693	1.52767	-0.0048996	0.00385964	2.88842e-07	567193	 7.36967e-09
4694	1.52799	-0.00490165	0.00385913	2.88759e-07	567193	 7.38586e-09
4695	1.52832	-0.00490356	0.0038586	2.88678e-07	567193	 7.40207e-09
4696	1.52865	-0.00490533	0.00385807	2.88599e-07	567193	 7.4183e-09
4697	1.52897	-0.00490696	0.00385752	2.88522e-07	567193	 7.43455e-09
4698	1.5293	-0.00490844	0.00385697	2.88447e-07	567193	 7.45081e-09
4699	1.52962	-0.00490979	0.00385641	2.88374e-07	567193	 7.46709e-09
4700	1.52995	-0.00491099	0.00385584	2.88303e-07	567193	 7.48339e-09
4701	1.53027	-0.00491204	0.00385526	2.88234e-07	567193	 7.4997e-09
4702	1.5306	-0.00491296	0.00385468	2.88168e-07	567193	 7.51603e-09
4703	1.53092	-0.00491373	0.00385408	2.88103e-07	567193	 7.53237e-09
4704	1.53125	-0.00491436	0.00385348	2.88042e-07	567193	 7.54873e-09
4705	1.53158	-0.00491485	0.00385286	2.87982e-07	567193	 7.56511e-09
4706	1.5319	-0.0049152	0.00385224	2.87925e-07	567193	 7.5815e-09
4707	1.53223	-0.00491541	0.00385161	2.87871e-07	567193	 7.59791e-09
4708	1.53255	-0.00491548	0.00385097	2.87819e-07	567193	 7.61434e-09
4709	1.53288	-0.00491541	0.00385032	2.8777e-07	567193	 7.63078e-09
4710	1.5332	-0.00491519	0.00384966	2.87723e-07	567193	 7.64723e-09
4711	1.53353	-0.00491484	0.00384899	2.87679e-07	567193	 7.6637e-09
4712	1.53385	-0.00491435	0.00384832	2.87638e-07	567193	 7.68019e-09
4713	1.53418	-0.00491371	0.00384764	2.876e-07	567193	 7.69669e-09
4714	1.53451	-0.00491294	0.00384694	2.87565e-07	567193	 7.71321e-09
4715	1.53483	-0.00491203	0.00384624	2.87532e-07	567193	 7.72974e-09
4716	1.53516	-0.00491098	0.00384553	2.87502e-07	567193	 7.74628e-09
4717	1.53548	-0.0049098	0.00384482	2.87476e-07	567193	 7.76285e-09
4718	1.53581	-0.00490847	0.00384409	2.87452e-07	567193	 7.77942e-09
4719	1.53613	-0.00490701	0.00384336	2.87431e-07	567193	 7.79601e-09
4720	1.53646	-0.00490541	0.00384262	2.87413e-07	567193	 7.81261e-09
4721	1.53678	-0.00490368	0.00384247	2.87399e-07	567193	 7.82923e-09
4722	1.53711	-0.0049018	0.00384328	2.87387e-07	567193	 7.84587e-09
4723	1.53743	-0.0048998	0.0038441	2.87378e-07	567193	 7.86251e-09
4724	1.53776	-0.00489765	0.0038449	2.87373e-07	567193	 7.87917e-09
4725	1.53809	-0.00489537	0.00384569	2.87371e-07	567193	 7.89585e-09
4726	1.53841	-0.00489296	0.00384648	2.87371e-07	567193	 7.91253e-09
4727	1.53874	-0.00489041	0.00384727	2.87375e-07	567193	 7.92924e-09
4728	1.53906	-0.00488773	0.00384804	2.87382e-07	567193	 7.94595e-09
4729	1.53939	-0.00488492	0.00384881	2.87392e-07	567193	 7.96268e-09
4730	1.53971	-0.00488197	0.00384957	2.87405e-07	567193	 7.97942e-09
4731	1.54004	-0.00487889	0.00385032	2.87421e-07	567193	 7.99617e-09
4732	1.54036	-0.00487568	0.00385106	2.87441e-07	567193	 8.01294e-09
4733	1.54069	-0.00487233	0.0038518	2.87463e-07	567193	 8.02972e-09
4734	1.54102	-0.00486886	0.00385253	2.87489e-07	567193	 8.04651e-09
4735	1.54134	-0.00486525	0.00385325	2.87517e-07	567193	 8.06332e-09
4736	1.54167	-0.00486152	0.00385396	2.87549e-07	567193	 8.08014e-09
4737	1.54199	-0.00485766	0.00385466	2.87583e-07	567193	 8.09697e-09
4738	1.54232	-0.00485366	0.00385536	2.87621e-07	567193	 8.11381e-09
4739	1.54264	-0.00484954	0.00385605	2.87662e-07	567193	 8.13067e-09
4740	1.54297	-0.00484529	0.00385673	2.87705e-07	567193	 8.14753e-09
4741	1.54329	-0.00484091	0.0038574	2.87752e-07	567193	 8.16441e-09
4742	1.54362	-0.00483641	0.00385806	2.87801e-07	567193	 8.1813e-09
4743	1.54395	-0.00483178	0.00385871	2.87853e-07	567193	 8.19821e-09
4744	1.54427	-0.00482703	0.00385936	2.87908e-07	567193	 8.21512e-09
4745	1.5446	-0.00482215	0.00386	2.87966e-07	567193	 8.23205e-09
4746	1.54492	-0.00481714	0.00386063	2.88027e-07	567193	 8.24899e-09
4747	1.54525	-0.00481201	0.00386125	2.8809e-07	567193	 8.26593e-09
4748	1.54557	-0.00480676	0.00386186	2.88156e-07	567193	 8.28289e-09
4749	1.5459	-0.00480139	0.00386246	2.88225e-07	567193	 8.29987e-09
4750	1.54622	-0.0047959	0.00386305	2.88296e-07	567193	 8.31685e-09
4751	1.54655	-0.00479028	0.00386364	2.88369e-07	567193	 8.33384e-09
4752	1.54687	-0.00478454	0.00386421	2.88446e-07	567193	 8.35085e-09
4753	1.5472	-0.00477869	0.00386478	2.88524e-07	567193	 8.36786e-09
4754	1.54753	-0.00477271	0.00386533	2.88605e-07	567193	 8.38489e-09
4755	1.54785	-0.00476662	0.00386588	2.88688e-07	567193	 8.40192e-09
4756	1.54818	-0.00476041	0.00386642	2.88773e-07	567193	 8.41897e-09
4757	1.5485	-0.00475408	0.00386695	2.88861e-07	567193	 8.43602e-09
4758	1.54883	-0.00474763	0.00386747	2.8895e-07	567193	 8.45309e-09
4759	1.54915	-0.00474107	0.00386798	2.89042e-07	567193	 8.47017e-09
4760	1.54948	-0.0047344	0.00386848	2.89135e-07	567193	 8.48725e-09
4761	1.5498	-0.00472761	0.00386897	2.89231e-07	567193	 8.50435e-09
4762	1.55013	-0.00472071	0.00386945	2.89328e-07	567193	 8.52146e-09
4763	1.55046	-0.00471369	0.00386992	2.89427e-07	567193	 8.53857e-09
4764	1.55078	-0.00470657	0.00387039	2.89528e-07	567193	 8.5557e-09
4765	1.55111	-0.00469933	0.00387084	2.8963e-07	567193	 8.57283e-09
4766	1.55143	-0.00469198	0.00387128	2.89734e-07	567193	 8.58998e-09
4767	1.55176	-0.00468453	0.00387172	2.89839e-07	567193	 8.60713e-09
4768	1.55208	-0.00467696	0.00387214	2.89946e-07	567193	 8.62429e-09
4769	1.55241	-0.00466929	0.00387255	2.90054e-07	567193	 8.64146e-09
4770	1.55273	-0.00466151	0.00387296	2.90163e-07	567193	 8.65864e-09
4771	1.55306	-0.00465362	0.00387335	2.90273e-07	567193	 8.67583e-09
4772	1.55339	-0.00464563	0.00387373	2.90385e-07	567193	 8.69303e-09
4773	1.55371	-0.00463753	0.00387411	2.90497e-07	567193	 8.71024e-09
4774	1.55404	-0.00462934	0.00387447	2.9061e-07	567193	 8.72745e-09
4775	1.55436	-0.00462103	0.00387482	2.90724e-07	567193	 8.74468e-09
4776	1.55469	-0.00461263	0.00387517	2.90839e-07	567193	 8.76191e-09
4777	1.55501	-0.00460412	0.0038755	2.90954e-07	567193	 8.77915e-09
4778	1.55534	-0.00459552	0.00387582	2.9107e-07	567193	 8.7964e-09
4779	1.55566	-0.00458682	0.00387613	2.91187e-07	567193	 8.81366e-09
4780	1.55599	-0.00457801	0.00387644	2.91304e-07	567193	 8.83092e-09
4781	1.55632	-0.00456911	0.00387673	2.91421e-07	567193	 8.84819e-09
4782	1.55664	-0.00456012	0.00387701	2.91538e-07	567193	 8.86548e-09
4783	1.55697	-0.00455103	0.00387728	2.91656e-07	567193	 8.88276e-09
4784	1.55729	-0.00454184	0.00387754	2.91773e-07	567193	 8.90006e-09
4785	1.55762	-0.00453256	0.00387779	2.9189e-07	567193	 8.91736e-09
4786	1.55794	-0.00452319	0.00387803	2.92008e-07	567193	 8.93468e-09
4787	1.55827	-0.00451372	0.00387826	2.92125e-07	567193	 8.95199e-09
4788	1.55859	-0.00450417	0.00387848	2.92242e-07	567193	 8.96932e-09
4789	1.55892	-0.00449452	0.00387869	2.92358e-07	567193	 8.98665e-09
4790	1.55924	-0.00449191	0.00387889	2.92474e-07	567193	 9.004e-09
4791	1.55957	-0.00450314	0.00387907	2.9259e-07	567193	 9.02134e-09
4792	1.5599	-0.00451424	0.00387925	2.92705e-07	567193	 9.0387e-09
4793	1.56022	-0.00452522	0.00387942	2.92819e-07	567193	 9.05606e-09
4794	1.56055	-0.00453606	0.00387957	2.92932e-07	567193	 9.07343e-09
4795	1.56087	-0.00454678	0.00387972	2.93045e-07	567193	 9.09081e-09
4796	1.5612	-0.00455736	0.00387985	2.93156e-07	567193	 9.10819e-09
4797	1.56152	-0.00456782	0.00387997	2.93267e-07	567193	 9.12558e-09
4798	1.56185	-0.00457814	0.00388009	2.93376e-07	567193	 9.14297e-09
4799	1.56217	-0.00458833	0.00388019	2.93484e-07	567193	 9.16038e-09
4800	1.5625	-0.00459839	0.00388028	2.93592e-07	567193	 9.17778e-09
4801	1.56283	-0.00460832	0.00388036	2.93687e-07	567193	 9.1952e-09
4802	1.56315	-0.00461811	0.00388043	2.93782e-07	567193	 9.21262e-09
4803	1.56348	-0.00462778	0.00388049	2.93875e-07	567193	 9.23005e-09
4804	1.5638	-0.0046373	0.00388054	2.93967e-07	567193	 9.24748e-09
4805	1.56413	-0.0046467	0.00388057	2.94058e-07	567193	 9.26492e-09
4806	1.56445	-0.00465596	0.0038806	2.94146e-07	567193	 9.28237e-09
4807	1.56478	-0.00466508	0.00388062	2.94233e-07	567193	 9.29982e-09
4808	1.5651	-0.00467407	0.00388062	2.94319e-07	567193	 9.31728e-09
4809	1.56543	-0.00468293	0.00388061	2.94403e-07	567193	 9.33475e-09
4810	1.56576	-0.00469165	0.0038806	2.94484e-07	567193	 9.35222e-09
4811	1.56608	-0.00470023	0.00388057	2.94564e-07	567193	 9.36969e-09
4812	1.56641	-0.00470868	0.00388053	2.94642e-07	567193	 9.38718e-09
4813	1.56673	-0.00471699	0.00388048	2.94718e-07	567193	 9.40466e-09
4814	1.56706	-0.00472516	0.00388042	2.94792e-07	567193	 9.42216e-09
4815	1.56738	-0.00473319	0.00388035	2.94864e-07	567193	 9.43966e-09
4816	1.56771	-0.00474109	0.00388027	2.94933e-07	567193	 9.45716e-09
4817	1.56803	-0.00474885	0.00388018	2.95001e-07	567193	 9.47467e-09
4818	1.56836	-0.00475647	0.00388007	2.95065e-07	567193	 9.49219e-09
4819	1.56868	-0.00476395	0.00387996	2.95128e-07	567193	 9.50971e-09
4820	1.56901	-0.0047713	0.00387983	2.95188e-07	567193	 9.52724e-09
4821	1.56934	-0.0047785	0.0038797	2.95246e-07	567193	 9.54477e-09
4822	1.56966	-0.00478557	0.00387955	2.95302e-07	567193	 9.56231e-09
4823	1.56999	-0.00479249	0.00387939	2.95354e-07	567193	 9.57985e-09
4824	1.57031	-0.00479928	0.00387922	2.95405e-07	567193	 9.5974e-09
4825	1.57064	-0.00480593	0.00387904	2.95452e-07	567193	 9.61495e-09
4826	1.57096	-0.00481243	0.00387885	2.95497e-07	567193	 9.63251e-09
4827	1.57129	-0.0048188	0.00387865	2.9554e-07	567193	 9.65007e-09
4828	1.57161	-0.00482503	0.00387844	2.95579e-07	567193	 9.66764e-09
4829	1.57194	-0.00483111	0.00387822	2.95616e-07	567193	 9.68522e-09
4830	1.57227	-0.00483705	0.00387798	2.95651e-07	567193	 9.7028e-09
4831	1.57259	-0.00484286	0.00387774	2.95682e-07	567193	 9.72038e-09
4832	1.57292	-0.00484852	0.00387748	2.95711e-07	567193	 9.73797e-09
4833	1.57324	-0.00485404	0.00387722	2.95737e-07	567193	 9.75557e-09
4834	1.57357	-0.00485942	0.00387694	2.9576e-07	567193	 9.77317e-09
4835	1.57389	-0.00486466	0.00387665	2.9578e-07	567193	 9.79078e-09
4836	1.57422	-0.00486975	0.00387636	2.95797e-07	567193	 9.80839e-09
4837	1.57454	-0.00487471	0.00387605	2.95812e-07	567193	 9.826e-09
4838	1.57487	-0.00487952	0.00387573	2.95824e-07	567193	 9.84362e-09
4839	1.5752	-0.00488419	0.0038754	2.95833e-07	567193	 9.86125e-09
4840	1.57552	-0.00488872	0.00387506	2.95839e-07	567193	 9.87888e-09
4841	1.57585	-0.0048931	0.00387471	2.95842e-07	567193	 9.89652e-09
4842	1.57617	-0.00489735	0.00387434	2.95842e-07	567193	 9.91416e-09
4843	1.5765	-0.00490145	0.00387397	2.95839e-07	567193	 9.9318e-09
4844	1.57682	-0.00490541	0.00387359	2.95834e-07	567193	 9.94946e-09
4845	1.57715	-0.00490923	0.00387319	2.95825e-07	567193	 9.96711e-09
4846	1.57747	-0.0049129	0.00387279	2.95814e-07	567193	 9.98477e-09
4847	1.5778	-0.00491643	0.00387238	2.958e-07	567193	 1.00024e-08
4848	1.57812	-0.00491982	0.00387195	2.95783e-07	567193	 1.00201e-08
4849	1.57845	-0.00492307	0.00387151	2.95764e-07	567193	 1.00378e-08
4850	1.57878	-0.00492618	0.00387107	2.95742e-07	567193	 1.00555e-08
4851	1.5791	-0.00492914	0.00387061	2.95716e-07	567193	 1.00732e-08
4852	1.57943	-0.00493196	0.00387014	2.95689e-07	567193	 1.00909e-08
4853	1.57975	-0.00493464	0.00386967	2.95658e-07	567193	 1.01086e-08
4854	1.58008	-0.00493718	0.00386918	2.95625e-07	567193	 1.01263e-08
4855	1.5804	-0.00493957	0.00386868	2.95589e-07	567193	 1.0144e-08
4856	1.58073	-0.00494183	0.00386817	2.95551e-07	567193	 1.01617e-08
4857	1.58105	-0.00494394	0.00386765	2.9551e-07	567193	 1.01794e-08
4858	1.58138	-0.00494591	0.00386713	2.95466e-07	567193	 1.01971e-08
4859	1.58171	-0.00494774	0.00386659	2.9542e-07	567193	 1.02149e-08
4860	1.58203	-0.00494942	0.00386604	2.95372e-07	567193	 1.02326e-08
4861	1.58236	-0.00495097	0.00386548	2.95321e-07	567193	 1.02503e-08
4862	1.58268	-0.00495237	0.00386491	2.95268e-07	567193	 1.02681e-08
4863	1.58301	-0.00495364	0.00386433	2.95212e-07	567193	 1.02858e-08
4864	1.58333	-0.00495476	0.00386374	2.95155e-07	567193	 1.03036e-08
4865	1.58366	-0.00495574	0.00386314	2.95095e-07	567193	 1.03214e-08
4866	1.58398	-0.00495658	0.00386253	2.95033e-07	567193	 1.03391e-08
4867	1.58431	-0.00495728	0.00386191	2.94968e-07	567193	 1.03569e-08
4868	1.58464	-0.00495784	0.00386128	2.94902e-07	567193	 1.03747e-08
4869	1.58496	-0.00495826	0.00386064	2.94834e-07	567193	 1.03925e-08
4870	1.58529	-0.00495854	0.00385999	2.94764e-07	567193	 1.04103e-08
4871	1.58561	-0.00495868	0.00385933	2.94692e-07	567193	 1.04281e-08
4872	1.58594	-0.00495868	0.00385866	2.94618e-07	567193	 1.04459e-08
4873	1.58626	-0.00495854	0.00385798	2.94542e-07	567193	 1.04637e-08
4874	1.58659	-0.00495827	0.00385729	2.94465e-07	567193	 1.04815e-08
4875	1.58691	-0.00495785	0.00385659	2.94386e-07	567193	 1.04994e-08
4876	1.58724	-0.0049573	0.00385588	2.94306e-07	567193	 1.05172e-08
4877	1.58757	-0.00495661	0.00385517	2.94224e-07	567193	 1.0535e-08
4878	1.58789	-0.00495578	0.00385444	2.94141e-07	567193	 1.05529e-08
4879	1.58822	-0.00495481	0.0038537	2.94056e-07	567193	 1.05707e-08
4880	1.58854	-0.00495371	0.00385295	2.9397e-07	567193	 1.05886e-08
4881	1.58887	-0.00495247	0.0038522	2.93883e-07	567193	 1.06065e-08
4882	1.58919	-0.00495109	0.00385143	2.93795e-07	567193	 1.06243e-08
4883	1.58952	-0.00494958	0.00385066	2.93706e-07	567193	 1.06422e-08
4884	1.58984	-0.00494793	0.00384987	2.93616e-07	567193	 1.06601e-08
4885	1.59017	-0.00494615	0.00384908	2.93525e-07	567193	 1.0678e-08
4886	1.59049	-0.00494423	0.00384827	2.93433e-07	567193	 1.06959e-08
4887	1.59082	-0.00494217	0.00384746	2.93341e-07	567193	 1.07138e-08
4888	1.59115	-0.00493999	0.00384664	2.93248e-07	567193	 1.07318e-08
4889	1.59147	-0.00493767	0.00384676	2.93154e-07	567193	 1.07497e-08
4890	1.5918	-0.00493521	0.00384761	2.9306e-07	567193	 1.07676e-08
4891	1.59212	-0.00493262	0.00384846	2.92965e-07	567193	 1.07856e-08
4892	1.59245	-0.0049299	0.0038493	2.92871e-07	567193	 1.08035e-08
4893	1.59277	-0.00492705	0.00385014	2.92776e-07	567193	 1.08215e-08
4894	1.5931	-0.00492407	0.00385096	2.9268e-07	567193	 1.08395e-08
4895	1.59342	-0.00492095	0.00385178	2.92585e-07	567193	 1.08575e-08
4896	1.59375	-0.00491771	0.00385259	2.9249e-07	567193	 1.08755e-08
4897	1.59408	-0.00491433	0.0038534	2.92395e-07	567193	 1.08935e-08
4898	1.5944	-0.00491082	0.00385419	2.923e-07	567193	 1.09115e-08
4899	1.59473	-0.00490719	0.00385498	2.92206e-07	567193	 1.09295e-08
4900	1.59505	-0.00490342	0.00385576	2.92111e-07	567193	 1.09475e-08
4901	1.59538	-0.00489953	0.00385654	2.92018e-07	567193	 1.09656e-08
4902	1.5957	-0.00489551	0.0038573	2.91924e-07	567193	 1.09836e-08
4903	1.59603	-0.00489137	0.00385806	2.91832e-07	567193	 1.10017e-08
4904	1.59635	-0.00488709	0.00385881	2.9174e-07	567193	 1.10197e-08
4905	1.59668	-0.00488269	0.00385955	2.91649e-07	567193	 1.10378e-08
4906	1.59701	-0.00487817	0.00386028	2.91559e-07	567193	 1.10559e-08
4907	1.59733	-0.00487352	0.003861	2.91469e-07	567193	 1.1074e-08
4908	1.59766	-0.00486874	0.00386172	2.91381e-07	567193	 1.10921e-08
4909	1.59798	-0.00486384	0.00386243	2.91294e-07	567193	 1.11102e-08
4910	1.59831	-0.00485882	0.00386312	2.91208e-07	567193	 1.11284e-08
4911	1.59863	-0.00485368	0.00386381	2.91123e-07	567193	 1.11465e-08
4912	1.59896	-0.00484841	0.00386449	2.91039e-07	567193	 1.11647e-08
4913	1.59928	-0.00484302	0.00386516	2.90957e-07	567193	 1.11829e-08
4914	1.59961	-0.00483752	0.00386583	2.90877e-07	567193	 1.12011e-08
4915	1.59993	-0.00483189	0.00386648	2.90798e-07	567193	 1.12192e-08
4916	1.60026	-0.00482614	0.00386712	2.9072e-07	567193	 1.12375e-08
4917	1.60059	-0.00482027	0.00386776	2.90645e-07	567193	 1.12557e-08
4918	1.60091	-0.00481429	0.00386839	2.90571e-07	567193	 1.12739e-08
4919	1.60124	-0.00480819	0.003869	2.90499e-07	567193	 1.12922e-08
4920	1.60156	-0.00480197	0.00386961	2.90429e-07	567193	 1.13104e-08
4921	1.60189	-0.00479563	0.00387021	2.9036e-07	567193	 1.13287e-08
4922	1.60221	-0.00478918	0.0038708	2.90294e-07	567193	 1.1347e-08
4923	1.60254	-0.00478262	0.00387137	2.9023e-07	567193	 1.13653e-08
4924	1.60286	-0.00477594	0.00387194	2.90168e-07	567193	 1.13836e-08
4925	1.60319	-0.00476915	0.0038725	2.90109e-07	567193	 1.1402e-08
4926	1.60352	-0.00476224	0.00387305	2.90051e-07	567193	 1.14203e-08
4927	1.60384	-0.00475523	0.00387359	2.89996e-07	567193	 1.14387e-08
4928	1.60417	-0.0047481	0.00387412	2.89944e-07	567193	 1.14571e-08
4929	1.60449	-0.00474086	0.00387464	2.89893e-07	567193	 1.14755e-08
4930	1.60482	-0.00473352	0.00387515	2.89846e-07	567193	 1.14939e-08
4931	1.60514	-0.00472606	0.00387565	2.898e-07	567193	 1.15123e-08
4932	1.60547	-0.0047185	0.00387614	2.89758e-07	567193	 1.15308e-08
4933	1.60579	-0.00471083	0.00387662	2.89718e-07	567193	 1.15492e-08
4934	1.60612	-0.00470305	0.00387709	2.8968e-07	567193	 1.15677e-08
4935	1.60645	-0.00469517	0.00387755	2.89646e-07	567193	 1.15862e-08
4936	1.60677	-0.00468719	0.003878	2.89614e-07	567193	 1.16047e-08
4937	1.6071	-0.0046791	0.00387844	2.89585e-07	567193	 1.16233e-08
4938	1.60742	-0.0046709	0.00387887	2.89558e-07	567193	 1.16418e-08
4939	1.60775	-0.00466261	0.00387929	2.89535e-07	567193	 1.16604e-08
4940	1.60807	-0.00465421	0.00387969	2.89514e-07	567193	 1.1679e-08
4941	1.6084	-0.00464572	0.00388009	2.89496e-07	567193	 1.16976e-08
4942	1.60872	-0.00463712	0.00388048	2.89482e-07	567193	 1.17162e-08
4943	1.60905	-0.00462842	0.00388085	2.8947e-07	567193	 1.17349e-08
4944	1.60937	-0.00461963	0.00388122	2.89461e-07	567193	 1.17535e-08
4945	1.6097	-0.00461074	0.00388157	2.89455e-07	567193	 1.17722e-08
4946	1.61003	-0.00460175	0.00388192	2.89452e-07	567193	 1.1791e-08
4947	1.61035	-0.00459267	0.00388225	2.89452e-07	567193	 1.18097e-08
4948	1.61068	-0.0045835	0.00388257	2.89455e-07	567193	 1.18284e-08
4949	1.611	-0.00457423	0.00388288	2.89461e-07	567193	 1.18472e-08
4950	1.61133	-0.00456487	0.00388318	2.8947e-07	567193	 1.1866e-08
4951	1.61165	-0.00455542	0.00388347	2.89482e-07	567193	 1.18849e-08
4952	1.61198	-0.00454587	0.00388375	2.89497e-07	567193	 1.19037e-08
4953	1.6123	-0.00453624	0.00388402	2.89516e-07	567193	 1.19226e-08
4954	1.61263	-0.00454307	0.00388427	2.89537e-07	567193	 1.19415e-08
4955	1.61296	-0.0045541	0.00388452	2.89561e-07	567193	 1.19604e-08
4956	1.61328	-0.00456502	0.00388475	2.89588e-07	567193	 1.19793e-08
4957	1.61361	-0.0045758	0.00388497	2.89618e-07	567193	 1.19983e-08
4958	1.61393	-0.00458645	0.00388518	2.89651e-07	567193	 1.20173e-08
4959	1.61426	-0.00459698	0.00388538	2.89687e-07	567193	 1.20363e-08
4960	1.61458	-0.00460738	0.00388557	2.89726e-07	567193	 1.20554e-08
4961	1.61491	-0.00461764	0.00388575	2.89758e-07	567193	 1.20744e-08
4962	1.61523	-0.00462778	0.00388592	2.89792e-07	567193	 1.20935e-08
4963	1.61556	-0.00463778	0.00388607	2.89829e-07	567193	 1.21127e-08
4964	1.61589	-0.00464766	0.00388621	2.8987e-07	567193	 1.21318e-08
4965	1.61621	-0.0046574	0.00388635	2.89913e-07	567193	 1.2151e-08
4966	1.61654	-0.00466701	0.00388647	2.89959e-07	567193	 1.21702e-08
4967	1.61686	-0.00467649	0.00388658	2.90008e-07	567193	 1.21895e-08
4968	1.61719	-0.00468583	0.00388667	2.90059e-07	567193	 1.22087e-08
4969	1.61751	-0.00469505	0.00388676	2.90114e-07	567193	 1.2228e-08
4970	1.61784	-0.00470412	0.00388684	2.90171e-07	567193	 1.22474e-08
4971	1.61816	-0.00471307	0.0038869	2.90231e-07	567193	 1.22667e-08
4972	1.61849	-0.00472188	0.00388695	2.90293e-07	567193	 1.22861e-08
4973	1.61882	-0.00473056	0.00388699	2.90358e-07	567193	 1.23055e-08
4974	1.61914	-0.0047391	0.00388702	2.90425e-07	567193	 1.2325e-08
4975	1.61947	-0.0047475	0.00388704	2.90495e-07	567193	 1.23445e-08
4976	1.61979	-0.00475577	0.00388704	2.90567e-07	567193	 1.2364e-08
4977	1.62012	-0.00476391	0.00388704	2.90641e-07	567193	 1.23836e-08
4978	1.62044	-0.00477191	0.00388702	2.90718e-07	567193	 1.24032e-08
4979	1.62077	-0.00477977	0.00388699	2.90796e-07	567193	 1.24228e-08
4980	1.62109	-0.0047875	0.00388695	2.90877e-07	567193	 1.24424e-08
4981	1.62142	-0.00479508	0.00388689	2.9096e-07	567193	 1.24621e-08
4982	1.62174	-0.00480254	0.00388683	2.91045e-07	567193	 1.24819e-08
4983	1.62207	-0.00480985	0.00388675	2.91132e-07	567193	 1.25016e-08
4984	1.6224	-0.00481703	0.00388667	2.91221e-07	567193	 1.25215e-08
4985	1.62272	-0.00482406	0.00388657	2.91311e-07	567193	 1.25413e-08
4986	1.62305	-0.00483096	0.00388646	2.91403e-07	567193	 1.25612e-08
4987	1.62337	-0.00483773	0.00388633	2.91497e-07	567193	 1.25811e-08
4988	1.6237	-0.00484435	0.0038862	2.91593e-07	567193	 1.26011e-08
4989	1.62402	-0.00485083	0.00388605	2.91689e-07	567193	 1.26211e-08
4990	1.62435	-0.00485718	0.0038859	2.91788e-07	567193	 1.26411e-08
4991	1.62467	-0.00486338	0.00388573	2.91887e-07	567193	 1.26612e-08
4992	1.625	-0.00486945	0.00388555	2.91988e-07	567193	 1.26813e-08
4993	1.62533	-0.00487538	0.00388535	2.9209e-07	567193	 1.27015e-08
4994	1.62565	-0.00488116	0.00388515	2.92193e-07	567193	 1.27217e-08
4995	1.62598	-0.00488681	0.00388493	2.92297e-07	567193	 1.27419e-08
4996	1.6263	-0.00489232	0.0038847	2.92402e-07	567193	 1.27622e-08
4997	1.62663	-0.00489769	0.00388447	2.92508e-07	567193	 1.27825e-08
4998	1.62695	-0.00490291	0.00388421	2.92615e-07	567193	 1.28029e-08
4999	1.62728	-0.004908	0.00388395	2.92722e-07	567193	 1.28233e-08
5000	1.6276	-0.00491295	0.00388368	2.9283e-07	567193	 1.28438e-08
5001	1.62793	-0.00491775	0.00388339	2.92938e-07	567193	 1.28643e-08
5002	1.62826	-0.00492242	0.00388309	2.93047e-07	567193	 1.28849e-08
5003	1.62858	-0.00492694	0.00388278	2.93156e-07	567193	 1.29055e-08
5004	1.62891	-0.00493132	0.00388246	2.93265e-07	567193	 1.29262e-08
5005	1.62923	-0.00493557	0.00388213	2.93375e-07	567193	 1.29469e-08
5006	1.62956	-0.00493967	0.00388179	2.93485e-07	567193	 1.29676e-08
5007	1.62988	-0.00494363	0.00388143	2.93594e-07	567193	 1.29884e-08
5008	1.63021	-0.00494745	0.00388106	2.93704e-07	567193	 1.30093e-08
5009	1.63053	-0.00495113	0.00388068	2.93813e-07	567193	 1.30302e-08
5010	1.63086	-0.00495466	0.00388029	2.93922e-07	567193	 1.30512e-08
5011	1.63118	-0.00495806	0.00387989	2.94031e-07	567193	 1.30722e-08
5012	1.63151	-0.00496132	0.00387948	2.94139e-07	567193	 1.30932e-08
5013	1.63184	-0.00496443	0.00387905	2.94247e-07	567193	 1.31144e-08
5014	1.63216	-0.00496741	0.00387862	2.94354e-07	567193	 1.31355e-08
5015	1.63249	-0.00497024	0.00387817	2.94461e-07	567193	 1.31568e-08
5016	1.63281	-0.00497293	0.00387771	2.94567e-07	567193	 1.31781e-08
5017	1.63314	-0.00497548	0.00387724	2.94672e-07	567193	 1.31994e-08
5018	1.63346	-0.00497789	0.00387676	2.94776e-07	567193	 1.32208e-08
5019	1.63379	-0.00498016	0.00387626	2.94879e-07	567193	 1.32423e-08
5020	1.63411	-0.00498229	0.00387576	2.94981e-07	567193	 1.32638e-08
5021	1.63444	-0.00498428	0.00387524	2.95082e-07	567193	 1.32853e-08
5022	1.63477	-0.00498613	0.00387471	2.95182e-07	567193	 1.3307e-08
5023	1.63509	-0.00498783	0.00387418	2.95281e-07	567193	 1.33287e-08
5024	1.63542	-0.0049894	0.00387363	2.95378e-07	567193	 1.33504e-08
5025	1.63574	-0.00499083	0.00387306	2.95473e-07	567193	 1.33723e-08
5026	1.63607	-0.00499212	0.00387249	2.95568e-07	567193	 1.33941e-08
5027	1.63639	-0.00499326	0.00387191	2.9566e-07	567193	 1.34161e-08
5028	1.63672	-0.00499427	0.00387131	2.95751e-07	567193	 1.34381e-08
5029	1.63704	-0.00499514	0.00387071	2.95841e-07	567193	 1.34602e-08
5030	1.63737	-0.00499587	0.00387009	2.95928e-07	567193	 1.34823e-08
5031	1.6377	-0.00499646	0.00386946	2.96014e-07	567193	 1.35045e-08
5032	1.63802	-0.00499691	0.00386882	2.96098e-07	567193	 1.35268e-08
5033	1.63835	-0.00499723	0.00386817	2.9618e-07	567193	 1.35491e-08
5034	1.63867	-0.0049974	0.00386751	2.9626e-07	567193	 1.35715e-08
5035	1.639	-0.00499744	0.00386684	2.96338e-07	567193	 1.3594e-08
5036	1.63932	-0.00499733	0.00386615	2.96414e-07	567193	 1.36166e-08
5037	1.63965	-0.0049971	0.00386546	2.96487e-07	567193	 1.36392e-08
5038	1.63997	-0.00499672	0.00386476	2.96559e-07	567193	 1.36619e-08
5039	1.6403	-0.0049962	0.00386404	2.96628e-07	567193	 1.36847e-08
5040	1.64062	-0.00499555	0.00386331	2.96695e-07	567193	 1.37075e-08
5041	1.64095	-0.00499477	0.00386258	2.96759e-07	567193	 1.37304e-08
5042	1.64128	-0.00499384	0.00386183	2.96821e-07	567193	 1.37534e-08
5043	1.6416	-0.00499278	0.00386107	2.96881e-07	567193	 1.37765e-08
5044	1.64193	-0.00499158	0.0038603	2.96938e-07	567193	 1.37996e-08
5045	1.64225	-0.00499025	0.00385952	2.96993e-07	567193	 1.38228e-08
5046	1.64258	-0.00498879	0.00385873	2.97045e-07	567193	 1.38461e-08
5047	1.6429	-0.00498719	0.00385793	2.97094e-07	567193	 1.38695e-08
5048	1.64323	-0.00498545	0.00385711	2.97141e-07	567193	 1.3893e-08
5049	1.64355	-0.00498358	0.00385629	2.97186e-07	567193	 1.39165e-08
5050	1.64388	-0.00498158	0.00385546	2.97227e-07	567193	 1.39401e-08
5051	1.64421	-0.00497944	0.00385462	2.97266e-07	567193	 1.39638e-08
5052	1.64453	-0.00497717	0.00385376	2.97302e-07	567193	 1.39876e-08
5053	1.64486	-0.00497477	0.0038529	2.97336e-07	567193	 1.40115e-08
5054	1.64518	-0.00497223	0.00385202	2.97366e-07	567193	 1.40354e-08
5055	1.64551	-0.00496957	0.00385114	2.97394e-07	567193	 1.40595e-08
5056	1.64583	-0.00496677	0.00385024	2.97419e-07	567193	 1.40836e-08
5057	1.64616	-0.00496384	0.00385067	2.97442e-07	567193	 1.41078e-08
5058	1.64648	-0.00496078	0.00385155	2.97461e-07	567193	 1.41321e-08
5059	1.64681	-0.00495759	0.00385243	2.97478e-07	567193	 1.41565e-08
5060	1.64714	-0.00495428	0.0038533	2.97492e-07	567193	 1.4181e-08
5061	1.64746	-0.00495083	0.00385417	2.97503e-07	567193	 1.42056e-08
5062	1.64779	-0.00494725	0.00385502	2.97511e-07	567193	 1.42303e-08
5063	1.64811	-0.00494355	0.00385587	2.97516e-07	567193	 1.4255e-08
5064	1.64844	-0.00493972	0.00385671	2.97519e-07	567193	 1.42799e-08
5065	1.64876	-0.00493576	0.00385755	2.97519e-07	567193	 1.43049e-08
5066	1.64909	-0.00493168	0.00385837	2.97516e-07	567193	 1.43299e-08
5067	1.64941	-0.00492747	0.00385919	2.9751e-07	567193	 1.43551e-08
5068	1.64974	-0.00492313	0.00386	2.97501e-07	567193	 1.43803e-08
5069	1.65007	-0.00491867	0.0038608	2.9749e-07	567193	 1.44057e-08
5070	1.65039	-0.00491408	0.0038616	2.97475e-07	567193	 1.44311e-08
5071	1.65072	-0.00490937	0.00386238	2.97459e-07	567193	 1.44567e-08
5072	1.65104	-0.00490454	0.00386316	2.97439e-07	567193	 1.44823e-08
5073	1.65137	-0.00489958	0.00386393	2.97417e-07	567193	 1.45081e-08
5074	1.65169	-0.00489451	0.00386469	2.97392e-07	567193	 1.45339e-08
5075	1.65202	-0.00488931	0.00386544	2.97364e-07	567193	 1.45599e-08
5076	1.65234	-0.00488399	0.00386618	2.97334e-07	567193	 1.4586e-08
5077	1.65267	-0.00487855	0.00386692	2.97301e-07	567193	 1.46121e-08
5078	1.65299	-0.00487299	0.00386764	2.97266e-07	567193	 1.46384e-08
5079	1.65332	-0.00486731	0.00386836	2.97228e-07	567193	 1.46648e-08
5080	1.65365	-0.00486151	0.00386907	2.97188e-07	567193	 1.46913e-08
5081	1.65397	-0.0048556	0.00386977	2.97145e-07	567193	 1.47179e-08
5082	1.6543	-0.00484956	0.00387046	2.971e-07	567193	 1.47447e-08
5083	1.65462	-0.00484342	0.00387114	2.97053e-07	567193	 1.47715e-08
5084	1.65495	-0.00483715	0.00387181	2.97003e-07	567193	 1.47985e-08
5085	1.65527	-0.00483077	0.00387247	2.96952e-07	567193	 1.48256e-08
5086	1.6556	-0.00482428	0.00387312	2.96898e-07	567193	 1.48527e-08
5087	1.65592	-0.00481767	0.00387376	2.96841e-07	567193	 1.48801e-08
5088	1.65625	-0.00481095	0.0038744	2.96783e-07	567193	 1.49075e-08
5089	1.65658	-0.00480412	0.00387502	2.96723e-07	567193	 1.4935e-08
5090	1.6569	-0.00479717	0.00387563	2.9666e-07	567193	 1.49627e-08
5091	1.65723	-0.00479012	0.00387624	2.96596e-07	567193	 1.49905e-08
5092	1.65755	-0.00478295	0.00387683	2.9653e-07	567193	 1.50184e-08
5093	1.65788	-0.00477568	0.00387742	2.96462e-07	567193	 1.50464e-08
5094	1.6582	-0.0047683	0.00387799	2.96393e-07	567193	 1.50746e-08
5095	1.65853	-0.00476081	0.00387855	2.96322e-07	567193	 1.51029e-08
5096	1.65885	-0.00475321	0.00387911	2.96249e-07	567193	 1.51313e-08
5097	1.65918	-0.0047455	0.00387965	2.96174e-07	567193	 1.51599e-08
5098	1.65951	-0.0047377	0.00388018	2.96099e-07	567193	 1.51886e-08
5099	1.65983	-0.00472978	0.00388071	2.96021e-07	567193	 1.52174e-08
5100	1.66016	-0.00472176	0.00388122	2.95943e-07	567193	 1.52463e-08
5101	1.66048	-0.00471364	0.00388172	2.95863e-07	567193	 1.52754e-08
5102	1.66081	-0.00470542	0.00388221	2.95782e-07	567193	 1.53046e-08
5103	1.66113	-0.00469709	0.00388269	2.957e-07	567193	 1.5334e-08
5104	1.66146	-0.00468867	0.00388316	2.95617e-07	567193	 1.53634e-08
5105	1.66178	-0.00468014	0.00388362	2.95533e-07	567193	 1.53931e-08
5106	1.66211	-0.00467152	0.00388407	2.95448e-07	567193	 1.54228e-08
5107	1.66243	-0.0046628	0.00388451	2.95362e-07	567193	 1.54527e-08
5108	1.66276	-0.00465398	0.00388493	2.95276e-07	567193	 1.54828e-08
5109	1.66309	-0.00464506	0.00388535	2.95189e-07	567193	 1.5513e-08
5110	1.66341	-0.00463605	0.00388575	2.95101e-07	567193	 1.55433e-08
5111	1.66374	-0.00462694	0.00388615	2.95013e-07	567193	 1.55738e-08
5112	1.66406	-0.00461774	0.00388653	2.94924e-07	567193	 1.56044e-08
5113	1.66439	-0.00460845	0.0038869	2.94835e-07	567193	 1.56352e-08
5114	1.66471	-0.00459906	0.00388726	2.94746e-07	567193	 1.56661e-08
5115	1.66504	-0.00458959	0.00388761	2.94657e-07	567193	 1.56972e-08
5116	1.66536	-0.00458002	0.00388795	2.94568e-07	567193	 1.57284e-08
5117	1.66569	-0.00457821	0.00388827	2.94479e-07	567193	 1.57598e-08
5118	1.66602	-0.0045892	0.00388859	2.94389e-07	567193	 1.57914e-08
5119	1.66634	-0.00460006	0.00388889	2.943e-07	567193	 1.58231e-08
5120	1.66667	-0.0046108	0.00388918	2.94212e-07	567193	 1.58549e-08
5121	1.66699	-0.00462141	0.00388946	2.94112e-07	567193	 1.58869e-08
5122	1.66732	-0.00463189	0.00388973	2.94014e-07	567193	 1.59191e-08
5123	1.66764	-0.00464224	0.00388999	2.93916e-07	567193	 1.59514e-08
5124	1.66797	-0.00465246	0.00389023	2.93818e-07	567193	 1.59839e-08
5125	1.66829	-0.00466256	0.00389047	2.93722e-07	567193	 1.60166e-08
5126	1.66862	-0.00467252	0.00389069	2.93626e-07	567193	 1.60494e-08
5127	1.66895	-0.00468236	0.0038909	2.93531e-07	567193	 1.60824e-08
5128	1.66927	-0.00469206	0.0038911	2.93437e-07	567193	 1.61156e-08
5129	1.6696	-0.00470164	0.00389128	2.93345e-07	567193	 1.61489e-08
5130	1.66992	-0.00471108	0.00389146	2.93253e-07	567193	 1.61824e-08
5131	1.67025	-0.0047204	0.00389162	2.93163e-07	567193	 1.62161e-08
5132	1.67057	-0.00472958	0.00389177	2.93073e-07	567193	 1.62499e-08
5133	1.6709	-0.00473863	0.00389191	2.92986e-07	567193	 1.62839e-08
5134	1.67122	-0.00474754	0.00389204	2.92899e-07	567193	 1.63181e-08
5135	1.67155	-0.00475633	0.00389215	2.92814e-07	567193	 1.63525e-08
5136	1.67187	-0.00476498	0.00389226	2.92731e-07	567193	 1.6387e-08
5137	1.6722	-0.00477349	0.00389235	2.9265e-07	567193	 1.64218e-08
5138	1.67253	-0.00478188	0.00389243	2.9257e-07	567193	 1.64567e-08
5139	1.67285	-0.00479013	0.00389249	2.92492e-07	567193	 1.64918e-08
5140	1.67318	-0.00479824	0.00389255	2.92415e-07	567193	 1.6527e-08
5141	1.6735	-0.00480622	0.00389259	2.92341e-07	567193	 1.65625e-08
5142	1.67383	-0.00481407	0.00389262	2.92268e-07	567193	 1.65982e-08
5143	1.67415	-0.00482178	0.00389263	2.92198e-07	567193	 1.6634e-08
5144	1.67448	-0.00482935	0.00389264	2.9213e-07	567193	 1.667e-08
5145	1.6748	-0.00483679	0.00389263	2.92064e-07	567193	 1.67063e-08
5146	1.67513	-0.0048441	0.00389261	2.92e-07	567193	 1.67427e-08
5147	1.67546	-0.00485126	0.00389258	2.91938e-07	567193	 1.67793e-08
5148	1.67578	-0.00485829	0.00389254	2.91879e-07	567193	 1.68161e-08
5149	1.67611	-0.00486519	0.00389248	2.91822e-07	567193	 1.68531e-08
5150	1.67643	-0.00487195	0.00389241	2.91767e-07	567193	 1.68903e-08
5151	1.67676	-0.00487857	0.00389233	2.91715e-07	567193	 1.69277e-08
5152	1.67708	-0.00488505	0.00389224	2.91666e-07	567193	 1.69653e-08
5153	1.67741	-0.00489139	0.00389213	2.91619e-07	567193	 1.70031e-08
5154	1.67773	-0.0048976	0.00389202	2.91574e-07	567193	 1.70411e-08
5155	1.67806	-0.00490367	0.00389188	2.91532e-07	567193	 1.70794e-08
5156	1.67839	-0.0049096	0.00389174	2.91493e-07	567193	 1.71178e-08
5157	1.67871	-0.00491539	0.00389159	2.91457e-07	567193	 1.71564e-08
5158	1.67904	-0.00492105	0.00389142	2.91423e-07	567193	 1.71953e-08
5159	1.67936	-0.00492657	0.00389124	2.91392e-07	567193	 1.72343e-08
5160	1.67969	-0.00493194	0.00389105	2.91364e-07	567193	 1.72736e-08
5161	1.68001	-0.00493718	0.00389084	2.91339e-07	567193	 1.73131e-08
5162	1.68034	-0.00494228	0.00389062	2.91316e-07	567193	 1.73528e-08
5163	1.68066	-0.00494724	0.00389039	2.91296e-07	567193	 1.73927e-08
5164	1.68099	-0.00495207	0.00389015	2.9128e-07	567193	 1.74329e-08
5165	1.68132	-0.00495675	0.0038899	2.91266e-07	567193	 1.74733e-08
5166	1.68164	-0.00496129	0.00388963	2.91255e-07	567193	 1.75138e-08
5167	1.68197	-0.0049657	0.00388935	2.91247e-07	567193	 1.75547e-08
5168	1.68229	-0.00496996	0.00388906	2.91242e-07	567193	 1.75957e-08
5169	1.68262	-0.00497409	0.00388875	2.9124e-07	567193	 1.7637e-08
5170	1.68294	-0.00497807	0.00388843	2.91241e-07	567193	 1.76785e-08
5171	1.68327	-0.00498192	0.0038881	2.91245e-07	567193	 1.77202e-08
5172	1.68359	-0.00498563	0.00388776	2.91251e-07	567193	 1.77622e-08
5173	1.68392	-0.00498919	0.00388741	2.91261e-07	567193	 1.78044e-08
5174	1.68424	-0.00499262	0.00388704	2.91274e-07	567193	 1.78468e-08
5175	1.68457	-0.00499591	0.00388666	2.91289e-07	567193	 1.78895e-08
5176	1.6849	-0.00499906	0.00388627	2.91308e-07	567193	 1.79324e-08
5177	1.68522	-0.00500207	0.00388587	2.91329e-07	567193	 1.79755e-08
5178	1.68555	-0.00500494	0.00388545	2.91354e-07	567193	 1.80189e-08
5179	1.68587	-0.00500767	0.00388502	2.91381e-07	567193	 1.80626e-08
5180	1.6862	-0.00501026	0.00388458	2.91411e-07	567193	 1.81064e-08
5181	1.68652	-0.00501271	0.00388413	2.91444e-07	567193	 1.81506e-08
5182	1.68685	-0.00501503	0.00388366	2.9148e-07	567193	 1.8195e-08
5183	1.68717	-0.0050172	0.00388318	2.91519e-07	567193	 1.82396e-08
5184	1.6875	-0.00501923	0.00388269	2.9156e-07	567193	 1.82845e-08
5185	1.68783	-0.00502113	0.00388219	2.91604e-07	567193	 1.83296e-08
5186	1.68815	-0.00502288	0.00388167	2.91651e-07	567193	 1.8375e-08
5187	1.68848	-0.0050245	0.00388115	2.91701e-07	567193	 1.84206e-08
5188	1.6888	-0.00502598	0.00388061	2.91753e-07	567193	 1.84665e-08
5189	1.68913	-0.00502732	0.00388006	2.91808e-07	567193	 1.85127e-08
5190	1.68945	-0.00502852	0.00387949	2.91865e-07	567193	 1.85591e-08
5191	1.68978	-0.00502959	0.00387892	2.91925e-07	567193	 1.86058e-08
5192	1.6901	-0.00503051	0.00387833	2.91987e-07	567193	 1.86528e-08
5193	1.69043	-0.0050313	0.00387773	2.92052e-07	567193	 1.87e-08
5194	1.69076	-0.00503195	0.00387712	2.92119e-07	567193	 1.87475e-08
5195	1.69108	-0.00503246	0.00387649	2.92189e-07	567193	 1.87953e-08
5196	1.69141	-0.00503284	0.00387585	2.92261e-07	567193	 1.88433e-08
5197	1.69173	-0.00503308	0.00387521	2.92335e-07	567193	 1.88916e-08
5198	1.69206	-0.00503318	0.00387455	2.92411e-07	567193	 1.89402e-08
5199	1.69238	-0.00503314	0.00387387	2.92489e-07	567193	 1.89891e-08
5200	1.69271	-0.00503297	0.00387319	2.92569e-07	567193	 1.90382e-08
5201	1.69303	-0.00503266	0.00387249	2.92652e-07	567193	 1.90876e-08
5202	1.69336	-0.00503222	0.00387178	2.92736e-07	567193	 1.91373e-08
5203	1.69368	-0.00503164	0.00387106	2.92822e-07	567193	 1.91873e-08
5204	1.69401	-0.00503092	0.00387033	2.9291e-07	567193	 1.92376e-08
5205	1.69434	-0.00503007	0.00386959	2.92999e-07	567193	 1.92882e-08
5206	1.69466	-0.00502908	0.00386883	2.93091e-07	567193	 1.9339e-08
5207	1.69499	-0.00502796	0.00386807	2.93183e-07	567193	 1.93902e-08
5208	1.69531	-0.00502671	0.00386729	2.93278e-07	567193	 1.94416e-08
5209	1.69564	-0.00502532	0.0038665	2.93374e-07	567193	 1.94934e-08
5210	1.69596	-0.0050238	0.00386569	2.93471e-07	567193	 1.95454e-08
5211	1.69629	-0.00502214	0.00386488	2.93569e-07	567193	 1.95977e-08
5212	1.69661	-0.00502036	0.00386405	2.93669e-07	567193	 1.96503e-08
5213	1.69694	-0.00501843	0.00386322	2.9377e-07	567193	 1.97033e-08
5214	1.69727	-0.00501638	0.00386237	2.93872e-07	567193	 1.97565e-08
5215	1.69759	-0.0050142	0.00386151	2.93975e-07	567193	 1.981e-08
5216	1.69792	-0.00501188	0.00386064	2.94079e-07	567193	 1.98639e-08
5217	1.69824	-0.00500943	0.00385975	2.94184e-07	567193	 1.9918e-08
5218	1.69857	-0.00500685	0.00385886	2.94289e-07	567193	 1.99725e-08
5219	1.69889	-0.00500414	0.00385795	2.94395e-07	567193	 2.00273e-08
5220	1.69922	-0.00500131	0.00385704	2.94502e-07	567193	 2.00824e-08
5221	1.69954	-0.00499834	0.00385611	2.9461e-07	567193	 2.01378e-08
5222	1.69987	-0.00499524	0.00385517	2.94717e-07	567193	 2.01935e-08
5223	1.7002	-0.00499202	0.00385422	2.94826e-07	567193	 2.02496e-08
5224	1.70052	-0.00498866	0.00385345	2.94934e-07	567193	 2.03059e-08
5225	1.70085	-0.00498518	0.00385437	2.95043e-07	567193	 2.03626e-08
5226	1.70117	-0.00498157	0.00385527	2.95152e-07	567193	 2.04196e-08
5227	1.7015	-0.00497784	0.00385617	2.95261e-07	567193	 2.0477e-08
5228	1.70182	-0.00497398	0.00385707	2.95369e-07	567193	 2.05347e-08
5229	1.70215	-0.00496999	0.00385795	2.95478e-07	567193	 2.05927e-08
5230	1.70247	-0.00496588	0.00385883	2.95587e-07	567193	 2.0651e-08
5231	1.7028	-0.00496164	0.0038597	2.95695e-07	567193	 2.07097e-08
5232	1.70312	-0.00495728	0.00386057	2.95803e-07	567193	 2.07687e-08
5233	1.70345	-0.00495279	0.00386142	2.9591e-07	567193	 2.0828e-08
5234	1.70378	-0.00494818	0.00386227	2.96017e-07	567193	 2.08877e-08
5235	1.7041	-0.00494345	0.00386311	2.96124e-07	567193	 2.09477e-08
5236	1.70443	-0.0049386	0.00386394	2.9623e-07	567193	 2.10081e-08
5237	1.70475	-0.00493363	0.00386477	2.96335e-07	567193	 2.10688e-08
5238	1.70508	-0.00492853	0.00386558	2.96439e-07	567193	 2.11299e-08
5239	1.7054	-0.00492332	0.00386639	2.96542e-07	567193	 2.11913e-08
5240	1.70573	-0.00491798	0.00386719	2.96644e-07	567193	 2.1253e-08
5241	1.70605	-0.00491253	0.00386798	2.96746e-07	567193	 2.13152e-08
5242	1.70638	-0.00490695	0.00386876	2.96846e-07	567193	 2.13776e-08
5243	1.70671	-0.00490126	0.00386953	2.96945e-07	567193	 2.14404e-08
5244	1.70703	-0.00489546	0.0038703	2.97043e-07	567193	 2.15036e-08
5245	1.70736	-0.00488953	0.00387105	2.97139e-07	567193	 2.15672e-08
5246	1.70768	-0.00488349	0.0038718	2.97234e-07	567193	 2.16311e-08
5247	1.70801	-0.00487733	0.00387254	2.97328e-07	567193	 2.16953e-08
5248	1.70833	-0.00487106	0.00387327	2.9742e-07	567193	 2.176e-08
5249	1.70866	-0.00486468	0.00387399	2.97511e-07	567193	 2.1825e-08
5250	1.70898	-0.00485818	0.0038747	2.976e-07	567193	 2.18904e-08
5250	1.70898	-0.00485818	0.0038747	2.91386e-07	579289	 nan
5251	1.70931	-0.00485157	0.0038754	2.91471e-07	579289	 nan
5252	1.70964	-0.00484485	0.00387609	2.91555e-07	579289	 1.54805e-08
5253	1.70996	-0.00483802	0.00387677	2.91637e-07	579289	 1.55633e-08
5254	1.71029	-0.00483107	0.00387744	2.91717e-07	579289	 1.56465e-08
5255	1.71061	-0.00482402	0.0038781	2.91795e-07	579289	 1.57301e-08
5256	1.71094	-0.00481685	0.00387876	2.91871e-07	579289	 1.5814e-08
5257	1.71126	-0.00480958	0.0038794	2.91946e-07	579289	 1.58984e-08
5258	1.71159	-0.0048022	0.00388003	2.92018e-07	579289	 1.59832e-08
5259	1.71191	-0.00479472	0.00388066	2.92088e-07	579289	 1.60683e-08
5260	1.71224	-0.00478713	0.00388127	2.92156e-07	579289	 1.61539e-08
5261	1.71257	-0.00477943	0.00388187	2.92222e-07	579289	 1.62399e-08
5262	1.71289	-0.00477163	0.00388246	2.92286e-07	579289	 1.63263e-08
5263	1.71322	-0.00476372	0.00388304	2.92347e-07	579289	 1.6413e-08
5264	1.71354	-0.00475571	0.00388362	2.92406e-07	579289	 1.65002e-08
5265	1.71387	-0.0047476	0.00388418	2.92463e-07	579289	 1.65878e-08
5266	1.71419	-0.00473939	0.00388473	2.92517e-07	579289	 1.66758e-08
5267	1.71452	-0.00473107	0.00388527	2.9257e-07	579289	 1.67642e-08
5268	1.71484	-0.00472266	0.00388579	2.92619e-07	579289	 1.6853e-08
5269	1.71517	-0.00471415	0.00388631	2.92666e-07	579289	 1.69422e-08
5270	1.71549	-0.00470553	0.00388682	2.92711e-07	579289	 1.70319e-08
5271	1.71582	-0.00469683	0.00388732	2.92753e-07	579289	 1.71219e-08
5272	1.71615	-0.00468802	0.0038878	2.92793e-07	579289	 1.72124e-08
5273	1.71647	-0.00467912	0.00388828	2.9283e-07	579289	 1.73033e-08
5274	1.7168	-0.00467012	0.00388874	2.92865e-07	579289	 1.73946e-08
5275	1.71712	-0.00466104	0.00388919	2.92897e-07	579289	 1.74863e-08
5276	1.71745	-0.00465185	0.00388963	2.92926e-07	579289	 1.75784e-08
5277	1.71777	-0.00464258	0.00389006	2.92953e-07	579289	 1.7671e-08
5278	1.7181	-0.00463321	0.00389048	2.92977e-07	579289	 1.7764e-08
5279	1.71842	-0.00462375	0.00389089	2.92999e-07	579289	 1.78574e-08
5280	1.71875	-0.00462307	0.00389128	2.93018e-07	579289	 1.79513e-08
5281	1.71908	-0.00463401	0.00389166	2.93023e-07	579289	 1.80455e-08
5282	1.7194	-0.00464483	0.00389204	2.93026e-07	579289	 1.81403e-08
5283	1.71973	-0.00465551	0.0038924	2.93027e-07	579289	 1.82354e-08
5284	1.72005	-0.00466607	0.00389275	2.93025e-07	579289	 1.8331e-08
5285	1.72038	-0.00467651	0.00389308	2.9302e-07	579289	 1.8427e-08
5286	1.7207	-0.00468681	0.00389341	2.93013e-07	579289	 1.85234e-08
5287	1.72103	-0.00469699	0.00389372	2.93004e-07	579289	 1.86203e-08
5288	1.72135	-0.00470704	0.00389402	2.92992e-07	579289	 1.87176e-08
5289	1.72168	-0.00471696	0.00389431	2.92977e-07	579289	 1.88154e-08
5290	1.72201	-0.00472675	0.00389459	2.9296e-07	579289	 1.89136e-08
5291	1.72233	-0.00473641	0.00389485	2.92941e-07	579289	 1.90123e-08
5292	1.72266	-0.00474595	0.00389511	2.92919e-07	579289	 1.91114e-08
5293	1.72298	-0.00475535	0.00389535	2.92894e-07	579289	 1.92109e-08
5294	1.72331	-0.00476462	0.00389558	2.92868e-07	579289	 1.93109e-08
5295	1.72363	-0.00477376	0.00389579	2.92838e-07	579289	 1.94114e-08
5296	1.72396	-0.00478277	0.003896	2.92807e-07	579289	 1.95123e-08
5297	1.72428	-0.00479165	0.00389619	2.92773e-07	579289	 1.96136e-08
5298	1.72461	-0.0048004	0.00389637	2.92737e-07	579289	 1.97155e-08
5299	1.72493	-0.00480901	0.00389654	2.92698e-07	579289	 1.98177e-08
5300	1.72526	-0.00481749	0.00389669	2.92657e-07	579289	 1.99205e-08
5301	1.72559	-0.00482584	0.00389683	2.92614e-07	579289	 2.00236e-08
5302	1.72591	-0.00483406	0.00389696	2.92569e-07	579289	 2.01273e-08
5303	1.72624	-0.00484214	0.00389708	2.92522e-07	579289	 2.02314e-08
5304	1.72656	-0.00485009	0.00389718	2.92473e-07	579289	 2.0336e-08
5305	1.72689	-0.0048579	0.00389728	2.92421e-07	579289	 2.0441e-08
5306	1.72721	-0.00486558	0.00389735	2.92368e-07	579289	 2.05465e-08
5307	1.72754	-0.00487313	0.00389742	2.92312e-07	579289	 2.06525e-08
5308	1.72786	-0.00488054	0.00389748	2.92255e-07	579289	 2.0759e-08
5309	1.72819	-0.00488781	0.00389752	2.92196e-07	579289	 2.08659e-08
5310	1.72852	-0.00489495	0.00389754	2.92135e-07	579289	 2.09733e-08
5311	1.72884	-0.00490195	0.00389756	2.92072e-07	579289	 2.10812e-08
5312	1.72917	-0.00490882	0.00389756	2.92007e-07	579289	 2.11895e-08
5313	1.72949	-0.00491555	0.00389755	2.91941e-07	579289	 2.12984e-08
5314	1.72982	-0.00492215	0.00389753	2.91873e-07	579289	 2.14077e-08
5315	1.73014	-0.00492861	0.00389749	2.91804e-07	579289	 2.15175e-08
5316	1.73047	-0.00493493	0.00389744	2.91733e-07	579289	 2.16278e-08
5317	1.73079	-0.00494112	0.00389738	2.91661e-07	579289	 2.17385e-08
5318	1.73112	-0.00494717	0.00389731	2.91587e-07	579289	 2.18498e-08
5319	1.73145	-0.00495308	0.00389722	2.91512e-07	579289	 2.19615e-08
5320	1.73177	-0.00495885	0.00389712	2.91436e-07	579289	 2.20738e-08
5321	1.7321	-0.00496449	0.003897	2.91359e-07	579289	 2.21865e-08
5322	1.73242	-0.00496999	0.00389688	2.9128e-07	579289	 2.22997e-08
5323	1.73275	-0.00497535	0.00389674	2.91201e-07	579289	 2.24134e-08
5324	1.73307	-0.00498058	0.00389658	2.9112e-07	579289	 2.25277e-08
5325	1.7334	-0.00498566	0.00389642	2.91039e-07	579289	 2.26424e-08
5326	1.73372	-0.00499061	0.00389624	2.90956e-07	579289	 2.27576e-08
5327	1.73405	-0.00499542	0.00389605	2.90873e-07	579289	 2.28733e-08
5328	1.73437	-0.00500009	0.00389584	2.9079e-07	579289	 2.29895e-08
5329	1.7347	-0.00500463	0.00389562	2.90705e-07	579289	 2.31063e-08
5330	1.73503	-0.00500902	0.00389539	2.9062e-07	579289	 2.32235e-08
5331	1.73535	-0.00501328	0.00389515	2.90535e-07	579289	 2.33413e-08
5332	1.73568	-0.0050174	0.00389489	2.90449e-07	579289	 2.34595e-08
5333	1.736	-0.00502138	0.00389462	2.90363e-07	579289	 2.35783e-08
5334	1.73633	-0.00502522	0.00389433	2.90277e-07	579289	 2.36976e-08
5335	1.73665	-0.00502892	0.00389404	2.9019e-07	579289	 2.38174e-08
5336	1.73698	-0.00503248	0.00389372	2.90103e-07	579289	 2.39377e-08
5337	1.7373	-0.00503591	0.0038934	2.90017e-07	579289	 2.40585e-08
5338	1.73763	-0.00503919	0.00389306	2.8993e-07	579289	 2.41799e-08
5339	1.73796	-0.00504234	0.00389271	2.89843e-07	579289	 2.43018e-08
5340	1.73828	-0.00504535	0.00389235	2.89757e-07	579289	 2.44242e-08
5341	1.73861	-0.00504822	0.00389197	2.89671e-07	579289	 2.45471e-08
5342	1.73893	-0.00505095	0.00389158	2.89585e-07	579289	 2.46706e-08
5343	1.73926	-0.00505355	0.00389118	2.895e-07	579289	 2.47946e-08
5344	1.73958	-0.005056	0.00389077	2.89415e-07	579289	 2.49191e-08
5345	1.73991	-0.00505832	0.00389034	2.8933e-07	579289	 2.50442e-08
5346	1.74023	-0.0050605	0.00388989	2.89247e-07	579289	 2.51698e-08
5347	1.74056	-0.00506254	0.00388944	2.89164e-07	579289	 2.52959e-08
5348	1.74089	-0.00506444	0.00388897	2.89082e-07	579289	 2.54226e-08
5349	1.74121	-0.0050662	0.00388849	2.89e-07	579289	 2.55498e-08
5350	1.74154	-0.00506783	0.00388799	2.8892e-07	579289	 2.56775e-08
5351	1.74186	-0.00506932	0.00388749	2.8884e-07	579289	 2.58058e-08
5352	1.74219	-0.00507067	0.00388697	2.88762e-07	579289	 2.59347e-08
5353	1.74251	-0.00507188	0.00388643	2.88685e-07	579289	 2.60641e-08
5354	1.74284	-0.00507296	0.00388589	2.88609e-07	579289	 2.6194e-08
5355	1.74316	-0.0050739	0.00388533	2.88534e-07	579289	 2.63245e-08
5356	1.74349	-0.0050747	0.00388475	2.88461e-07	579289	 2.64555e-08
5357	1.74382	-0.00507536	0.00388417	2.88389e-07	579289	 2.65872e-08
5358	1.74414	-0.00507589	0.00388357	2.88318e-07	579289	 2.67193e-08
5359	1.74447	-0.00507628	0.00388296	2.8825e-07	579289	 2.6852e-08
5360	1.74479	-0.00507654	0.00388233	2.88182e-07	579289	 2.69853e-08
5361	1.74512	-0.00507666	0.00388169	2.88117e-07	579289	 2.71191e-08
5362	1.74544	-0.00507664	0.00388104	2.88053e-07	579289	 2.72536e-08
5363	1.74577	-0.00507649	0.00388038	2.8799e-07	579289	 2.73885e-08
5364	1.74609	-0.0050762	0.0038797	2.8793e-07	579289	 2.75241e-08
5365	1.74642	-0.00507578	0.00387901	2.87872e-07	579289	 2.76602e-08
5366	1.74674	-0.00507522	0.00387831	2.87815e-07	579289	 2.77968e-08
5367	1.74707	-0.00507452	0.0038776	2.87761e-07	579289	 2.79341e-08
5368	1.7474	-0.0050737	0.00387687	2.87708e-07	579289	 2.80719e-08
5369	1.74772	-0.00507274	0.00387613	2.87658e-07	579289	 2.82103e-08
5370	1.74805	-0.00507164	0.00387537	2.8761e-07	579289	 2.83493e-08
5371	1.74837	-0.00507041	0.00387461	2.87564e-07	579289	 2.84889e-08
5372	1.7487	-0.00506905	0.00387383	2.8752e-07	579289	 2.8629e-08
5373	1.74902	-0.00506755	0.00387304	2.87478e-07	579289	 2.87698e-08
5374	1.74935	-0.00506593	0.00387223	2.87439e-07	579289	 2.89111e-08
5375	1.74967	-0.00506417	0.00387142	2.87402e-07	579289	 2.9053e-08
5376	1.75	-0.00506227	0.00387059	2.87368e-07	579289	 2.91955e-08
5377	1.75033	-0.00506025	0.00386975	2.87336e-07	579289	 2.93386e-08
5378	1.75065	-0.0050581	0.00386889	2.87306e-07	579289	 2.94823e-08
5379	1.75098	-0.00505581	0.00386803	2.87279e-07	579289	 2.96265e-08
5380	1.7513	-0.00505339	0.00386715	2.87255e-07	579289	 2.97714e-08
5381	1.75163	-0.00505085	0.00386626	2.87233e-07	579289	 2.99169e-08
5382	1.75195	-0.00504817	0.00386535	2.87214e-07	579289	 3.0063e-08
5383	1.75228	-0.00504537	0.00386444	2.87197e-07	579289	 3.02096e-08
5384	1.7526	-0.00504243	0.00386351	2.87183e-07	579289	 3.03569e-08
5385	1.75293	-0.00503937	0.00386257	2.87171e-07	579289	 3.05048e-08
5386	1.75326	-0.00503618	0.00386162	2.87162e-07	579289	 3.06533e-08
5387	1.75358	-0.00503286	0.00386065	2.87156e-07	579289	 3.08024e-08
5388	1.75391	-0.00502942	0.00385967	2.87153e-07	579289	 3.09522e-08
5389	1.75423	-0.00502585	0.00385869	2.87152e-07	579289	 3.11025e-08
5390	1.75456	-0.00502215	0.00385768	2.87154e-07	579289	 3.12535e-08
5391	1.75488	-0.00501832	0.00385667	2.87159e-07	579289	 3.1405e-08
5392	1.75521	-0.00501438	0.00385687	2.87166e-07	579289	 3.15572e-08
5393	1.75553	-0.0050103	0.0038578	2.87176e-07	579289	 3.17101e-08
5394	1.75586	-0.0050061	0.00385872	2.87189e-07	579289	 3.18635e-08
5395	1.75618	-0.00500178	0.00385964	2.87204e-07	579289	 3.20176e-08
5396	1.75651	-0.00499734	0.00386055	2.87222e-07	579289	 3.21723e-08
5397	1.75684	-0.00499277	0.00386145	2.87243e-07	579289	 3.23276e-08
5398	1.75716	-0.00498808	0.00386234	2.87267e-07	579289	 3.24836e-08
5399	1.75749	-0.00498327	0.00386323	2.87293e-07	579289	 3.26402e-08
5400	1.75781	-0.00497834	0.00386411	2.87322e-07	579289	 3.27974e-08
5401	1.75814	-0.00497328	0.00386498	2.87353e-07	579289	 3.29553e-08
5402	1.75846	-0.00496811	0.00386584	2.87387e-07	579289	 3.31138e-08
5403	1.75879	-0.00496282	0.0038667	2.87424e-07	579289	 3.32729e-08
5404	1.75911	-0.00495741	0.00386755	2.87463e-07	579289	 3.34327e-08
5405	1.75944	-0.00495188	0.00386839	2.87505e-07	579289	 3.35932e-08
5406	1.75977	-0.00494623	0.00386922	2.87549e-07	579289	 3.37543e-08
5407	1.76009	-0.00494047	0.00387004	2.87596e-07	579289	 3.3916e-08
5408	1.76042	-0.00493459	0.00387086	2.87645e-07	579289	 3.40784e-08
5409	1.76074	-0.00492859	0.00387166	2.87697e-07	579289	 3.42414e-08
5410	1.76107	-0.00492248	0.00387246	2.87751e-07	579289	 3.44052e-08
5411	1.76139	-0.00491626	0.00387325	2.87808e-07	579289	 3.45695e-08
5412	1.76172	-0.00490992	0.00387403	2.87866e-07	579289	 3.47345e-08
5413	1.76204	-0.00490347	0.0038748	2.87927e-07	579289	 3.49002e-08
5414	1.76237	-0.0048969	0.00387556	2.87991e-07	579289	 3.50666e-08
5415	1.7627	-0.00489022	0.00387631	2.88056e-07	579289	 3.52336e-08
5416	1.76302	-0.00488344	0.00387706	2.88124e-07	579289	 3.54013e-08
5417	1.76335	-0.00487654	0.00387779	2.88194e-07	579289	 3.55696e-08
5418	1.76367	-0.00486953	0.00387851	2.88265e-07	579289	 3.57387e-08
5419	1.764	-0.00486241	0.00387923	2.88339e-07	579289	 3.59084e-08
5420	1.76432	-0.00485519	0.00387994	2.88415e-07	579289	 3.60788e-08
5421	1.76465	-0.00484786	0.00388063	2.88493e-07	579289	 3.62498e-08
5422	1.76497	-0.00484042	0.00388132	2.88572e-07	579289	 3.64216e-08
5423	1.7653	-0.00483287	0.00388199	2.88653e-07	579289	 3.6594e-08
5424	1.76562	-0.00482522	0.00388266	2.88736e-07	579289	 3.67671e-08
5425	1.76595	-0.00481746	0.00388332	2.88821e-07	579289	 3.69409e-08
5426	1.76628	-0.0048096	0.00388396	2.88907e-07	579289	 3.71154e-08
5427	1.7666	-0.00480164	0.0038846	2.88995e-07	579289	 3.72905e-08
5428	1.76693	-0.00479357	0.00388522	2.89084e-07	579289	 3.74664e-08
5429	1.76725	-0.0047854	0.00388584	2.89175e-07	579289	 3.7643e-08
5430	1.76758	-0.00477714	0.00388645	2.89267e-07	579289	 3.78202e-08
5431	1.7679	-0.00476877	0.00388704	2.8936e-07	579289	 3.79982e-08
5432	1.76823	-0.0047603	0.00388762	2.89455e-07	579289	 3.81769e-08
5433	1.76855	-0.00475173	0.0038882	2.8955e-07	579289	 3.83562e-08
5434	1.76888	-0.00474307	0.00388876	2.89647e-07	579289	 3.85363e-08
5435	1.76921	-0.00473431	0.00388931	2.89745e-07	579289	 3.87171e-08
5436	1.76953	-0.00472545	0.00388985	2.89843e-07	579289	 3.88986e-08
5437	1.76986	-0.0047165	0.00389038	2.89943e-07	579289	 3.90808e-08
5438	1.77018	-0.00470746	0.0038909	2.90043e-07	579289	 3.92637e-08
5439	1.77051	-0.00469832	0.00389141	2.90145e-07	579289	 3.94473e-08
5440	1.77083	-0.00468908	0.0038919	2.90246e-07	579289	 3.96317e-08
5441	1.77116	-0.00467976	0.00389239	2.90338e-07	579289	 3.98167e-08
5442	1.77148	-0.00467034	0.00389286	2.90429e-07	579289	 4.00025e-08
5443	1.77181	-0.00466769	0.00389332	2.90522e-07	579289	 4.0189e-08
5444	1.77214	-0.00467857	0.00389377	2.90615e-07	579289	 4.03763e-08
5445	1.77246	-0.00468932	0.00389421	2.90708e-07	579289	 4.05643e-08
5446	1.77279	-0.00469995	0.00389464	2.90801e-07	579289	 4.0753e-08
5447	1.77311	-0.00471045	0.00389505	2.90895e-07	579289	 4.09424e-08
5448	1.77344	-0.00472082	0.00389546	2.90989e-07	579289	 4.11326e-08
5449	1.77376	-0.00473107	0.00389585	2.91083e-07	579289	 4.13235e-08
5450	1.77409	-0.0047412	0.00389623	2.91177e-07	579289	 4.15152e-08
5451	1.77441	-0.00475119	0.0038966	2.91271e-07	579289	 4.17075e-08
5452	1.77474	-0.00476106	0.00389695	2.91365e-07	579289	 4.19007e-08
5453	1.77507	-0.0047708	0.0038973	2.91459e-07	579289	 4.20946e-08
5454	1.77539	-0.00478041	0.00389763	2.91552e-07	579289	 4.22892e-08
5455	1.77572	-0.00478989	0.00389795	2.91645e-07	579289	 4.24846e-08
5456	1.77604	-0.00479924	0.00389825	2.91738e-07	579289	 4.26807e-08
5457	1.77637	-0.00480847	0.00389855	2.9183e-07	579289	 4.28776e-08
5458	1.77669	-0.00481756	0.00389883	2.91921e-07	579289	 4.30753e-08
5459	1.77702	-0.00482652	0.0038991	2.92012e-07	579289	 4.32737e-08
5460	1.77734	-0.00483536	0.00389936	2.92102e-07	579289	 4.34728e-08
5461	1.77767	-0.00484406	0.0038996	2.92191e-07	579289	 4.36728e-08
5462	1.77799	-0.00485263	0.00389983	2.9228e-07	579289	 4.38735e-08
5463	1.77832	-0.00486107	0.00390005	2.92367e-07	579289	 4.40749e-08
5464	1.77865	-0.00486938	0.00390026	2.92454e-07	579289	 4.42772e-08
5465	1.77897	-0.00487755	0.00390045	2.92539e-07	579289	 4.44802e-08
5466	1.7793	-0.00488559	0.00390064	2.92623e-07	579289	 4.4684e-08
5467	1.77962	-0.00489351	0.0039008	2.92706e-07	579289	 4.48886e-08
5468	1.77995	-0.00490128	0.00390096	2.92788e-07	579289	 4.50939e-08
5469	1.78027	-0.00490893	0.0039011	2.92869e-07	579289	 4.53e-08
5470	1.7806	-0.00491644	0.00390123	2.92948e-07	579289	 4.55069e-08
5471	1.78092	-0.00492382	0.00390135	2.93026e-07	579289	 4.57146e-08
5472	1.78125	-0.00493106	0.00390145	2.93102e-07	579289	 4.59231e-08
5473	1.78158	-0.00493817	0.00390154	2.93177e-07	579289	 4.61324e-08
5474	1.7819	-0.00494514	0.00390162	2.9325e-07	579289	 4.63425e-08
5475	1.78223	-0.00495198	0.00390168	2.93321e-07	579289	 4.65533e-08
5476	1.78255	-0.00495869	0.00390174	2.93391e-07	579289	 4.6765e-08
5477	1.78288	-0.00496526	0.00390177	2.93459e-07	579289	 4.69774e-08
5478	1.7832	-0.00497169	0.0039018	2.93525e-07	579289	 4.71907e-08
5479	1.78353	-0.00497799	0.00390181	2.93589e-07	579289	 4.74048e-08
5480	1.78385	-0.00498416	0.00390181	2.93652e-07	579289	 4.76196e-08
5481	1.78418	-0.00499018	0.00390179	2.93712e-07	579289	 4.78353e-08
5482	1.78451	-0.00499608	0.00390176	2.93771e-07	579289	 4.80518e-08
5483	1.78483	-0.00500183	0.00390172	2.93827e-07	579289	 4.82691e-08
5484	1.78516	-0.00500745	0.00390166	2.93881e-07	579289	 4.84873e-08
5485	1.78548	-0.00501293	0.0039016	2.93934e-07	579289	 4.87062e-08
5486	1.78581	-0.00501828	0.00390151	2.93984e-07	579289	 4.8926e-08
5487	1.78613	-0.00502349	0.00390142	2.94032e-07	579289	 4.91465e-08
5488	1.78646	-0.00502856	0.00390131	2.94077e-07	579289	 4.93679e-08
5489	1.78678	-0.0050335	0.00390118	2.94121e-07	579289	 4.95902e-08
5490	1.78711	-0.0050383	0.00390105	2.94162e-07	579289	 4.98132e-08
5491	1.78743	-0.00504296	0.00390089	2.94201e-07	579289	 5.00371e-08
5492	1.78776	-0.00504749	0.00390073	2.94237e-07	579289	 5.02619e-08
5493	1.78809	-0.00505187	0.00390055	2.94272e-07	579289	 5.04874e-08
5494	1.78841	-0.00505613	0.00390036	2.94304e-07	579289	 5.07139e-08
5495	1.78874	-0.00506024	0.00390015	2.94333e-07	579289	 5.09411e-08
5496	1.78906	-0.00506421	0.00389994	2.9436e-07	579289	 5.11692e-08
5497	1.78939	-0.00506805	0.0038997	2.94385e-07	579289	 5.13981e-08
5498	1.78971	-0.00507175	0.00389946	2.94407e-07	579289	 5.16279e-08
5499	1.79004	-0.00507532	0.0038992	2.94427e-07	579289	 5.18586e-08
5500	1.79036	-0.00507874	0.00389892	2.94444e-07	579289	 5.209e-08
5501	1.79069	-0.00508203	0.00389863	2.94459e-07	579289	 5.23224e-08
5502	1.79102	-0.00508518	0.00389833	2.94472e-07	579289	 5.25556e-08
5503	1.79134	-0.00508819	0.00389802	2.94482e-07	579289	 5.27897e-08
5504	1.79167	-0.00509107	0.00389769	2.94489e-07	579289	 5.30246e-08
5505	1.79199	-0.00509381	0.00389734	2.94494e-07	579289	 5.32604e-08
5506	1.79232	-0.00509641	0.00389699	2.94497e-07	579289	 5.3497e-08
5507	1.79264	-0.00509887	0.00389662	2.94497e-07	579289	 5.37346e-08
5508	1.79297	-0.0051012	0.00389623	2.94495e-07	579289	 5.3973e-08
5509	1.79329	-0.00510339	0.00389583	2.9449e-07	579289	 5.42122e-08
5510	1.79362	-0.00510544	0.00389542	2.94483e-07	579289	 5.44524e-08
5511	1.79395	-0.00510736	0.00389499	2.94473e-07	579289	 5.46934e-08
5512	1.79427	-0.00510913	0.00389455	2.94461e-07	579289	 5.49353e-08
5513	1.7946	-0.00511077	0.0038941	2.94447e-07	579289	 5.51781e-08
5514	1.79492	-0.00511228	0.00389363	2.9443e-07	579289	 5.54218e-08
5515	1.79525	-0.00511365	0.00389315	2.94411e-07	579289	 5.56664e-08
5516	1.79557	-0.00511488	0.00389266	2.94389e-07	579289	 5.59118e-08
5517	1.7959	-0.00511597	0.00389215	2.94366e-07	579289	 5.61582e-08
5518	1.79622	-0.00511693	0.00389162	2.9434e-07	579289	 5.64054e-08
5519	1.79655	-0.00511775	0.00389109	2.94312e-07	579289	 5.66536e-08
5520	1.79687	-0.00511844	0.00389054	2.94281e-07	579289	 5.69026e-08
5521	1.7972	-0.00511899	0.00388997	2.94248e-07	579289	 5.71526e-08
5522	1.79753	-0.00511941	0.00388939	2.94214e-07	579289	 5.74034e-08
5523	1.79785	-0.00511969	0.0038888	2.94177e-07	579289	 5.76552e-08
5524	1.79818	-0.00511983	0.0038882	2.94138e-07	579289	 5.79079e-08
5525	1.7985	-0.00511984	0.00388758	2.94097e-07	579289	 5.81615e-08
5526	1.79883	-0.00511972	0.00388694	2.94054e-07	579289	 5.8416e-08
5527	1.79915	-0.00511946	0.0038863	2.94009e-07	579289	 5.86714e-08
5528	1.79948	-0.00511906	0.00388564	2.93962e-07	579289	 5.89278e-08
5529	1.7998	-0.00511854	0.00388496	2.93913e-07	579289	 5.9185e-08
5530	1.80013	-0.00511787	0.00388428	2.93863e-07	579289	 5.94432e-08
5531	1.80046	-0.00511708	0.00388357	2.9381e-07	579289	 5.97023e-08
5532	1.80078	-0.00511615	0.00388286	2.93756e-07	579289	 5.99624e-08
5533	1.80111	-0.00511509	0.00388213	2.937e-07	579289	 6.02234e-08
5534	1.80143	-0.00511389	0.00388139	2.93643e-07	579289	 6.04853e-08
5535	1.80176	-0.00511257	0.00388063	2.93584e-07	579289	 6.07482e-08
5536	1.80208	-0.00511111	0.00387986	2.93524e-07	579289	 6.1012e-08
5537	1.80241	-0.00510952	0.00387908	2.93462e-07	579289	 6.12767e-08
5538	1.80273	-0.0051078	0.00387828	2.93398e-07	579289	 6.15424e-08
5539	1.80306	-0.00510594	0.00387747	2.93334e-07	579289	 6.1809e-08
5540	1.80339	-0.00510396	0.00387665	2.93268e-07	579289	 6.20766e-08
5541	1.80371	-0.00510185	0.00387581	2.932e-07	579289	 6.23452e-08
5542	1.80404	-0.0050996	0.00387496	2.93132e-07	579289	 6.26147e-08
5543	1.80436	-0.00509723	0.0038741	2.93063e-07	579289	 6.28851e-08
5544	1.80469	-0.00509472	0.00387322	2.92992e-07	579289	 6.31565e-08
5545	1.80501	-0.00509209	0.00387233	2.92921e-07	579289	 6.34289e-08
5546	1.80534	-0.00508933	0.00387143	2.92848e-07	579289	 6.37023e-08
5547	1.80566	-0.00508644	0.00387051	2.92775e-07	579289	 6.39766e-08
5548	1.80599	-0.00508342	0.00386958	2.92701e-07	579289	 6.42519e-08
5549	1.80632	-0.00508028	0.00386864	2.92627e-07	579289	 6.45281e-08
5550	1.80664	-0.00507701	0.00386768	2.92551e-07	579289	 6.48054e-08
5551	1.80697	-0.00507361	0.00386672	2.92475e-07	579289	 6.50836e-08
5552	1.80729	-0.00507009	0.00386573	2.92399e-07	579289	 6.53628e-08
5553	1.80762	-0.00506644	0.00386474	2.92322e-07	579289	 6.56429e-08
5554	1.80794	-0.00506266	0.00386373	2.92245e-07	579289	 6.59241e-08
5555	1.80827	-0.00505876	0.00386271	2.92168e-07	579289	 6.62063e-08
5556	1.80859	-0.00505474	0.00386167	2.9209e-07	579289	 6.64894e-08
5557	1.80892	-0.00505059	0.00386063	2.92012e-07	579289	 6.67735e-08
5558	1.80924	-0.00504632	0.00385957	2.91934e-07	579289	 6.70587e-08
5559	1.80957	-0.00504193	0.00385913	2.91856e-07	579289	 6.73448e-08
5560	1.8099	-0.00503741	0.00386008	2.91779e-07	579289	 6.76319e-08
5561	1.81022	-0.00503277	0.00386102	2.91701e-07	579289	 6.79201e-08
5562	1.81055	-0.00502801	0.00386195	2.91624e-07	579289	 6.82092e-08
5563	1.81087	-0.00502313	0.00386287	2.91546e-07	579289	 6.84994e-08
5564	1.8112	-0.00501813	0.00386379	2.9147e-07	579289	 6.87906e-08
5565	1.81152	-0.00501301	0.0038647	2.91393e-07	579289	 6.90827e-08
5566	1.81185	-0.00500778	0.0038656	2.91317e-07	579289	 6.93759e-08
5567	1.81217	-0.00500242	0.0038665	2.91242e-07	579289	 6.96702e-08
5568	1.8125	-0.00499695	0.00386738	2.91167e-07	579289	 6.99654e-08
5569	1.81283	-0.00499135	0.00386826	2.91093e-07	579289	 7.02617e-08
5570	1.81315	-0.00498564	0.00386914	2.9102e-07	579289	 7.0559e-08
5571	1.81348	-0.00497982	0.00387	2.90948e-07	579289	 7.08573e-08
5572	1.8138	-0.00497388	0.00387086	2.90876e-07	579289	 7.11567e-08
5573	1.81413	-0.00496782	0.0038717	2.90806e-07	579289	 7.14571e-08
5574	1.81445	-0.00496166	0.00387254	2.90737e-07	579289	 7.17585e-08
5575	1.81478	-0.00495537	0.00387338	2.90668e-07	579289	 7.2061e-08
5576	1.8151	-0.00494898	0.0038742	2.90601e-07	579289	 7.23645e-08
5577	1.81543	-0.00494247	0.00387501	2.90535e-07	579289	 7.26691e-08
5578	1.81576	-0.00493585	0.00387582	2.90471e-07	579289	 7.29747e-08
5579	1.81608	-0.00492912	0.00387662	2.90408e-07	579289	 7.32814e-08
5580	1.81641	-0.00492227	0.0038774	2.90346e-07	579289	 7.35891e-08
5581	1.81673	-0.00491532	0.00387818	2.90286e-07	579289	 7.38979e-08
5582	1.81706	-0.00490826	0.00387895	2.90227e-07	579289	 7.42078e-08
5583	1.81738	-0.00490109	0.00387971	2.9017e-07	579289	 7.45187e-08
5584	1.81771	-0.00489382	0.00388046	2.90115e-07	579289	 7.48306e-08
5585	1.81803	-0.00488643	0.00388121	2.90061e-07	579289	 7.51437e-08
5586	1.81836	-0.00487894	0.00388194	2.90009e-07	579289	 7.54578e-08
5587	1.81868	-0.00487135	0.00388266	2.89959e-07	579289	 7.5773e-08
5588	1.81901	-0.00486365	0.00388338	2.89911e-07	579289	 7.60892e-08
5589	1.81934	-0.00485585	0.00388408	2.89865e-07	579289	 7.64066e-08
5590	1.81966	-0.00484794	0.00388477	2.8982e-07	579289	 7.6725e-08
5591	1.81999	-0.00483993	0.00388546	2.89778e-07	579289	 7.70445e-08
5592	1.82031	-0.00483182	0.00388613	2.89738e-07	579289	 7.73651e-08
5593	1.82064	-0.0048236	0.00388679	2.897e-07	579289	 7.76868e-08
5594	1.82096	-0.00481529	0.00388745	2.89664e-07	579289	 7.80096e-08
5595	1.82129	-0.00480688	0.00388809	2.8963e-07	579289	 7.83335e-08
5596	1.82161	-0.00479837	0.00388872	2.89598e-07	579289	 7.86585e-08
5597	1.82194	-0.00478976	0.00388935	2.89569e-07	579289	 7.89845e-08
5598	1.82227	-0.00478105	0.00388996	2.89542e-07	579289	 7.93117e-08
5599	1.82259	-0.00477225	0.00389056	2.89518e-07	579289	 7.964e-08
5600	1.82292	-0.00476335	0.00389115	2.89495e-07	579289	 7.99694e-08
5601	1.82324	-0.00475436	0.00389173	2.89464e-07	579289	 8.02999e-08
5602	1.82357	-0.00474527	0.0038923	2.89435e-07	579289	 8.06315e-08
5603	1.82389	-0.00473609	0.00389285	2.89409e-07	579289	 8.09643e-08
5604	1.82422	-0.00472681	0.0038934	2.89385e-07	579289	 8.12982e-08
5605	1.82454	-0.00471745	0.00389393	2.89364e-07	579289	 8.16331e-08
5606	1.82487	-0.00471476	0.00389446	2.89345e-07	579289	 8.19693e-08
5607	1.8252	-0.00472554	0.00389497	2.89329e-07	579289	 8.23065e-08
5608	1.82552	-0.00473619	0.00389547	2.89316e-07	579289	 8.26449e-08
5609	1.82585	-0.00474672	0.00389596	2.89305e-07	579289	 8.29844e-08
5610	1.82617	-0.00475712	0.00389644	2.89297e-07	579289	 8.3325e-08
5611	1.8265	-0.0047674	0.0038969	2.89292e-07	579289	 8.36668e-08
5612	1.82682	-0.00477755	0.00389736	2.89289e-07	579289	 8.40098e-08
5613	1.82715	-0.00478757	0.0038978	2.89289e-07	579289	 8.43539e-08
5614	1.82747	-0.00479747	0.00389823	2.89291e-07	579289	 8.46991e-08
5615	1.8278	-0.00480724	0.00389865	2.89296e-07	579289	 8.50455e-08
5616	1.82812	-0.00481689	0.00389906	2.89304e-07	579289	 8.5393e-08
5617	1.82845	-0.00482641	0.00389945	2.89314e-07	579289	 8.57417e-08
5618	1.82878	-0.0048358	0.00389983	2.89327e-07	579289	 8.60915e-08
5619	1.8291	-0.00484506	0.0039002	2.89343e-07	579289	 8.64426e-08
5620	1.82943	-0.00485419	0.00390056	2.89361e-07	579289	 8.67947e-08
5621	1.82975	-0.0048632	0.00390091	2.89382e-07	579289	 8.71481e-08
5622	1.83008	-0.00487207	0.00390124	2.89405e-07	579289	 8.75026e-08
5623	1.8304	-0.00488082	0.00390156	2.89431e-07	579289	 8.78583e-08
5624	1.83073	-0.00488943	0.00390187	2.89459e-07	579289	 8.82152e-08
5625	1.83105	-0.00489792	0.00390216	2.8949e-07	579289	 8.85733e-08
5626	1.83138	-0.00490627	0.00390245	2.89523e-07	579289	 8.89325e-08
5627	1.83171	-0.0049145	0.00390272	2.89559e-07	579289	 8.92929e-08
5628	1.83203	-0.00492259	0.00390297	2.89598e-07	579289	 8.96545e-08
5629	1.83236	-0.00493055	0.00390322	2.89638e-07	579289	 9.00173e-08
5630	1.83268	-0.00493838	0.00390345	2.89681e-07	579289	 9.03813e-08
5631	1.83301	-0.00494608	0.00390367	2.89727e-07	579289	 9.07465e-08
5632	1.83333	-0.00495365	0.00390387	2.89774e-07	579289	 9.1113e-08
5633	1.83366	-0.00496108	0.00390407	2.89824e-07	579289	 9.14806e-08
5634	1.83398	-0.00496838	0.00390424	2.89876e-07	579289	 9.18494e-08
5635	1.83431	-0.00497555	0.00390441	2.89931e-07	579289	 9.22194e-08
5636	1.83464	-0.00498258	0.00390456	2.89987e-07	579289	 9.25906e-08
5637	1.83496	-0.00498948	0.0039047	2.90046e-07	579289	 9.29631e-08
5638	1.83529	-0.00499625	0.00390483	2.90107e-07	579289	 9.33367e-08
5639	1.83561	-0.00500289	0.00390494	2.90169e-07	579289	 9.37116e-08
5640	1.83594	-0.00500939	0.00390504	2.90234e-07	579289	 9.40878e-08
5641	1.83626	-0.00501575	0.00390513	2.903e-07	579289	 9.44651e-08
5642	1.83659	-0.00502198	0.0039052	2.90369e-07	579289	 9.48437e-08
5643	1.83691	-0.00502808	0.00390526	2.90439e-07	579289	 9.52235e-08
5644	1.83724	-0.00503404	0.0039053	2.9051e-07	579289	 9.56045e-08
5645	1.83757	-0.00503987	0.00390533	2.90584e-07	579289	 9.59868e-08
5646	1.83789	-0.00504556	0.00390535	2.90659e-07	579289	 9.63703e-08
5647	1.83822	-0.00505112	0.00390535	2.90736e-07	579289	 9.67551e-08
5648	1.83854	-0.00505654	0.00390534	2.90814e-07	579289	 9.71411e-08
5648	1.83854	-0.00505654	0.00390534	2.74814e-07	613021	 nan
5649	1.83887	-0.00506183	0.00390532	2.74889e-07	613021	 nan
5650	1.83919	-0.00506698	0.00390528	2.74966e-07	613021	 9.42535e-09
5651	1.83952	-0.00507199	0.00390523	2.75044e-07	613021	 9.47e-09
5652	1.83984	-0.00507687	0.00390516	2.75123e-07	613021	 9.51486e-09
5653	1.84017	-0.00508162	0.00390508	2.75203e-07	613021	 9.55991e-09
5654	1.84049	-0.00508622	0.00390499	2.75284e-07	613021	 9.60517e-09
5655	1.84082	-0.00509069	0.00390488	2.75367e-07	613021	 9.65064e-09
5656	1.84115	-0.00509503	0.00390476	2.7545e-07	613021	 9.6963e-09
5657	1.84147	-0.00509923	0.00390463	2.75534e-07	613021	 9.74218e-09
5658	1.8418	-0.00510329	0.00390448	2.75619e-07	613021	 9.78825e-09
5659	1.84212	-0.00510722	0.00390431	2.75705e-07	613021	 9.83453e-09
5660	1.84245	-0.00511101	0.00390413	2.75791e-07	613021	 9.88102e-09
5661	1.84277	-0.00511466	0.00390394	2.75878e-07	613021	 9.92772e-09
5662	1.8431	-0.00511818	0.00390373	2.75966e-07	613021	 9.97462e-09
5663	1.84342	-0.00512156	0.00390351	2.76054e-07	613021	 1.00217e-08
5664	1.84375	-0.00512481	0.00390328	2.76142e-07	613021	 1.0069e-08
5665	1.84408	-0.00512792	0.00390303	2.76231e-07	613021	 1.01166e-08
5666	1.8444	-0.00513089	0.00390277	2.7632e-07	613021	 1.01643e-08
5667	1.84473	-0.00513373	0.00390249	2.76409e-07	613021	 1.02122e-08
5668	1.84505	-0.00513643	0.0039022	2.76499e-07	613021	 1.02604e-08
5669	1.84538	-0.00513899	0.00390189	2.76588e-07	613021	 1.03087e-08
5670	1.8457	-0.00514142	0.00390157	2.76678e-07	613021	 1.03573e-08
5671	1.84603	-0.00514371	0.00390123	2.76767e-07	613021	 1.04061e-08
5672	1.84635	-0.00514587	0.00390088	2.76857e-07	613021	 1.04551e-08
5673	1.84668	-0.00514789	0.00390052	2.76946e-07	613021	 1.05043e-08
5674	1.84701	-0.00514977	0.00390014	2.77035e-07	613021	 1.05537e-08
5675	1.84733	-0.00515152	0.00389975	2.77124e-07	613021	 1.06033e-08
5676	1.84766	-0.00515313	0.00389934	2.77212e-07	613021	 1.06531e-08
5677	1.84798	-0.00515461	0.00389892	2.773e-07	613021	 1.07032e-08
5678	1.84831	-0.00515595	0.00389848	2.77387e-07	613021	 1.07534e-08
5679	1.84863	-0.00515715	0.00389803	2.77474e-07	613021	 1.08039e-08
5680	1.84896	-0.00515822	0.00389757	2.7756e-07	613021	 1.08546e-08
5681	1.84928	-0.00515916	0.00389709	2.77646e-07	613021	 1.09055e-08
5682	1.84961	-0.00515996	0.0038966	2.7773e-07	613021	 1.09566e-08
5683	1.84993	-0.00516063	0.00389609	2.77814e-07	613021	 1.10079e-08
5684	1.85026	-0.00516116	0.00389557	2.77897e-07	613021	 1.10595e-08
5685	1.85059	-0.00516155	0.00389503	2.77979e-07	613021	 1.11112e-08
5686	1.85091	-0.00516182	0.00389448	2.7806e-07	613021	 1.11632e-08
5687	1.85124	-0.00516195	0.00389391	2.7814e-07	613021	 1.12154e-08
5688	1.85156	-0.00516194	0.00389333	2.78219e-07	613021	 1.12678e-08
5689	1.85189	-0.0051618	0.00389274	2.78297e-07	613021	 1.13205e-08
5690	1.85221	-0.00516153	0.00389213	2.78373e-07	613021	 1.13733e-08
5691	1.85254	-0.00516112	0.0038915	2.78449e-07	613021	 1.14264e-08
5692	1.85286	-0.00516058	0.00389086	2.78523e-07	613021	 1.14797e-08
5693	1.85319	-0.00515991	0.00389021	2.78595e-07	613021	 1.15332e-08
5694	1.85352	-0.00515911	0.00388955	2.78666e-07	613021	 1.15869e-08
5695	1.85384	-0.00515817	0.00388886	2.78736e-07	613021	 1.16408e-08
5696	1.85417	-0.0051571	0.00388817	2.78804e-07	613021	 1.1695e-08
5697	1.85449	-0.0051559	0.00388746	2.7887e-07	613021	 1.17494e-08
5698	1.85482	-0.00515457	0.00388673	2.78935e-07	613021	 1.1804e-08
5699	1.85514	-0.00515311	0.003886	2.78999e-07	613021	 1.18588e-08
5700	1.85547	-0.00515152	0.00388524	2.7906e-07	613021	 1.19138e-08
5701	1.85579	-0.00514979	0.00388448	2.7912e-07	613021	 1.19691e-08
5702	1.85612	-0.00514794	0.00388369	2.79178e-07	613021	 1.20246e-08
5703	1.85645	-0.00514596	0.0038829	2.79234e-07	613021	 1.20803e-08
5704	1.85677	-0.00514384	0.00388209	2.79289e-07	613021	 1.21363e-08
5705	1.8571	-0.0051416	0.00388126	2.79341e-07	613021	 1.21924e-08
5706	1.85742	-0.00513923	0.00388043	2.79392e-07	613021	 1.22488e-08
5707	1.85775	-0.00513673	0.00387957	2.7944e-07	613021	 1.23054e-08
5708	1.85807	-0.00513411	0.00387871	2.79487e-07	613021	 1.23622e-08
5709	1.8584	-0.00513135	0.00387783	2.79531e-07	613021	 1.24193e-08
5710	1.85872	-0.00512847	0.00387693	2.79574e-07	613021	 1.24766e-08
5711	1.85905	-0.00512546	0.00387602	2.79614e-07	613021	 1.25341e-08
5712	1.85937	-0.00512232	0.0038751	2.79653e-07	613021	 1.25918e-08
5713	1.8597	-0.00511906	0.00387416	2.79689e-07	613021	 1.26498e-08
5714	1.86003	-0.00511567	0.00387321	2.79723e-07	613021	 1.2708e-08
5715	1.86035	-0.00511216	0.00387224	2.79755e-07	613021	 1.27664e-08
5716	1.86068	-0.00510853	0.00387127	2.79785e-07	613021	 1.28251e-08
5717	1.861	-0.00510476	0.00387027	2.79813e-07	613021	 1.28839e-08
5718	1.86133	-0.00510088	0.00386927	2.79838e-07	613021	 1.2943e-08
5719	1.86165	-0.00509687	0.00386824	2.79862e-07	613021	 1.30024e-08
5720	1.86198	-0.00509274	0.00386721	2.79883e-07	613021	 1.30619e-08
5721	1.8623	-0.00508848	0.00386616	2.79902e-07	613021	 1.31217e-08
5722	1.86263	-0.00508411	0.0038651	2.79918e-07	613021	 1.31818e-08
5723	1.86296	-0.00507961	0.00386402	2.79933e-07	613021	 1.3242e-08
5724	1.86328	-0.00507499	0.00386293	2.79945e-07	613021	 1.33025e-08
5725	1.86361	-0.00507025	0.00386183	2.79955e-07	613021	 1.33632e-08
5726	1.86393	-0.00506539	0.00386135	2.79963e-07	613021	 1.34242e-08
5727	1.86426	-0.00506041	0.00386231	2.79968e-07	613021	 1.34853e-08
5728	1.86458	-0.00505532	0.00386325	2.79971e-07	613021	 1.35468e-08
5729	1.86491	-0.0050501	0.0038642	2.79972e-07	613021	 1.36084e-08
5730	1.86523	-0.00504477	0.00386513	2.79971e-07	613021	 1.36703e-08
5731	1.86556	-0.00503932	0.00386606	2.79968e-07	613021	 1.37324e-08
5732	1.86589	-0.00503375	0.00386698	2.79963e-07	613021	 1.37947e-08
5733	1.86621	-0.00502806	0.00386789	2.79955e-07	613021	 1.38573e-08
5734	1.86654	-0.00502227	0.0038688	2.79945e-07	613021	 1.39201e-08
5735	1.86686	-0.00501635	0.0038697	2.79933e-07	613021	 1.39832e-08
5736	1.86719	-0.00501032	0.00387059	2.79919e-07	613021	 1.40465e-08
5737	1.86751	-0.00500418	0.00387147	2.79903e-07	613021	 1.411e-08
5738	1.86784	-0.00499793	0.00387235	2.79885e-07	613021	 1.41738e-08
5739	1.86816	-0.00499156	0.00387322	2.79865e-07	613021	 1.42378e-08
5740	1.86849	-0.00498508	0.00387408	2.79843e-07	613021	 1.4302e-08
5741	1.86882	-0.00497849	0.00387493	2.79819e-07	613021	 1.43665e-08
5742	1.86914	-0.00497178	0.00387577	2.79792e-07	613021	 1.44312e-08
5743	1.86947	-0.00496497	0.00387661	2.79764e-07	613021	 1.44961e-08
5744	1.86979	-0.00495805	0.00387743	2.79734e-07	613021	 1.45613e-08
5745	1.87012	-0.00495102	0.00387825	2.79703e-07	613021	 1.46267e-08
5746	1.87044	-0.00494389	0.00387906	2.79669e-07	613021	 1.46924e-08
5747	1.87077	-0.00493664	0.00387986	2.79634e-07	613021	 1.47583e-08
5748	1.87109	-0.00492929	0.00388065	2.79596e-07	613021	 1.48245e-08
5749	1.87142	-0.00492183	0.00388144	2.79558e-07	613021	 1.48908e-08
5750	1.87174	-0.00491427	0.00388221	2.79517e-07	613021	 1.49575e-08
5751	1.87207	-0.0049066	0.00388297	2.79475e-07	613021	 1.50243e-08
5752	1.8724	-0.00489883	0.00388373	2.79431e-07	613021	 1.50915e-08
5753	1.87272	-0.00489096	0.00388448	2.79386e-07	613021	 1.51588e-08
5754	1.87305	-0.00488298	0.00388521	2.79339e-07	613021	 1.52264e-08
5755	1.87337	-0.0048749	0.00388594	2.79291e-07	613021	 1.52942e-08
5756	1.8737	-0.00486672	0.00388666	2.79241e-07	613021	 1.53623e-08
5757	1.87402	-0.00485844	0.00388736	2.79191e-07	613021	 1.54306e-08
5758	1.87435	-0.00485007	0.00388806	2.79138e-07	613021	 1.54992e-08
5759	1.87467	-0.00484159	0.00388875	2.79085e-07	613021	 1.5568e-08
5760	1.875	-0.00483301	0.00388942	2.79031e-07	613021	 1.56371e-08
5761	1.87533	-0.00482434	0.00389009	2.78964e-07	613021	 1.57064e-08
5762	1.87565	-0.00481557	0.00389075	2.78896e-07	613021	 1.57759e-08
5763	1.87598	-0.00480671	0.00389139	2.78828e-07	613021	 1.58457e-08
5764	1.8763	-0.00479775	0.00389203	2.78759e-07	613021	 1.59158e-08
5765	1.87663	-0.0047887	0.00389265	2.78688e-07	613021	 1.59861e-08
5766	1.87695	-0.00477955	0.00389327	2.78617e-07	613021	 1.60566e-08
5767	1.87728	-0.00477032	0.00389387	2.78546e-07	613021	 1.61274e-08
5768	1.8776	-0.00476099	0.00389447	2.78473e-07	613021	 1.61984e-08
5769	1.87793	-0.0047637	0.00389505	2.784e-07	613021	 1.62697e-08
5770	1.87826	-0.00477438	0.00389562	2.78327e-07	613021	 1.63412e-08
5771	1.87858	-0.00478494	0.00389618	2.78253e-07	613021	 1.6413e-08
5772	1.87891	-0.00479537	0.00389673	2.78179e-07	613021	 1.6485e-08
5773	1.87923	-0.00480568	0.00389726	2.78104e-07	613021	 1.65573e-08
5774	1.87956	-0.00481586	0.00389779	2.78029e-07	613021	 1.66298e-08
5775	1.87988	-0.00482592	0.0038983	2.77954e-07	613021	 1.67026e-08
5776	1.88021	-0.00483586	0.0038988	2.77878e-07	613021	 1.67756e-08
5777	1.88053	-0.00484567	0.0038993	2.77803e-07	613021	 1.68489e-08
5778	1.88086	-0.00485535	0.00389977	2.77727e-07	613021	 1.69224e-08
5779	1.88118	-0.0048649	0.00390024	2.77652e-07	613021	 1.69962e-08
5780	1.88151	-0.00487433	0.0039007	2.77576e-07	613021	 1.70702e-08
5781	1.88184	-0.00488363	0.00390114	2.77501e-07	613021	 1.71445e-08
5782	1.88216	-0.00489281	0.00390157	2.77426e-07	613021	 1.7219e-08
5783	1.88249	-0.00490185	0.00390199	2.77351e-07	613021	 1.72938e-08
5784	1.88281	-0.00491077	0.0039024	2.77277e-07	613021	 1.73689e-08
5785	1.88314	-0.00491956	0.00390279	2.77202e-07	613021	 1.74442e-08
5786	1.88346	-0.00492822	0.00390317	2.77129e-07	613021	 1.75197e-08
5787	1.88379	-0.00493675	0.00390354	2.77056e-07	613021	 1.75955e-08
5788	1.88411	-0.00494515	0.0039039	2.76983e-07	613021	 1.76716e-08
5789	1.88444	-0.00495342	0.00390425	2.76911e-07	613021	 1.77479e-08
5790	1.88477	-0.00496156	0.00390458	2.7684e-07	613021	 1.78245e-08
5791	1.88509	-0.00496957	0.0039049	2.7677e-07	613021	 1.79013e-08
5792	1.88542	-0.00497745	0.0039052	2.767e-07	613021	 1.79784e-08
5793	1.88574	-0.0049852	0.0039055	2.76632e-07	613021	 1.80557e-08
5794	1.88607	-0.00499281	0.00390578	2.76564e-07	613021	 1.81333e-08
5795	1.88639	-0.0050003	0.00390605	2.76497e-07	613021	 1.82112e-08
5796	1.88672	-0.00500765	0.0039063	2.76432e-07	613021	 1.82893e-08
5797	1.88704	-0.00501487	0.00390654	2.76367e-07	613021	 1.83676e-08
5798	1.88737	-0.00502196	0.00390677	2.76304e-07	613021	 1.84463e-08
5799	1.8877	-0.00502892	0.00390699	2.76242e-07	613021	 1.85252e-08
5800	1.88802	-0.00503575	0.00390719	2.76181e-07	613021	 1.86043e-08
5801	1.88835	-0.00504244	0.00390738	2.76122e-07	613021	 1.86837e-08
5802	1.88867	-0.005049	0.00390755	2.76064e-07	613021	 1.87634e-08
5803	1.889	-0.00505542	0.00390771	2.76007e-07	613021	 1.88433e-08
5804	1.88932	-0.00506171	0.00390786	2.75952e-07	613021	 1.89235e-08
5805	1.88965	-0.00506787	0.00390799	2.75898e-07	613021	 1.9004e-08
5806	1.88997	-0.0050739	0.00390811	2.75846e-07	613021	 1.90847e-08
5807	1.8903	-0.00507979	0.00390822	2.75796e-07	613021	 1.91656e-08
5808	1.89062	-0.00508554	0.00390831	2.75747e-07	613021	 1.92469e-08
5809	1.89095	-0.00509117	0.00390839	2.75701e-07	613021	 1.93284e-08
5810	1.89128	-0.00509665	0.00390846	2.75656e-07	613021	 1.94101e-08
5811	1.8916	-0.00510201	0.00390851	2.75612e-07	613021	 1.94922e-08
5812	1.89193	-0.00510723	0.00390855	2.75571e-07	613021	 1.95745e-08
5813	1.89225	-0.00511231	0.00390857	2.75531e-07	613021	 1.9657e-08
5814	1.89258	-0.00511726	0.00390858	2.75494e-07	613021	 1.97398e-08
5815	1.8929	-0.00512207	0.00390857	2.75458e-07	613021	 1.98229e-08
5816	1.89323	-0.00512675	0.00390856	2.75424e-07	613021	 1.99063e-08
5817	1.89355	-0.0051313	0.00390852	2.75393e-07	613021	 1.99899e-08
5818	1.89388	-0.00513571	0.00390847	2.75363e-07	613021	 2.00738e-08
5819	1.89421	-0.00513998	0.00390841	2.75336e-07	613021	 2.01579e-08
5820	1.89453	-0.00514412	0.00390834	2.7531e-07	613021	 2.02423e-08
5821	1.89486	-0.00514812	0.00390825	2.75287e-07	613021	 2.0327e-08
5822	1.89518	-0.00515199	0.00390814	2.75266e-07	613021	 2.04119e-08
5823	1.89551	-0.00515572	0.00390802	2.75247e-07	613021	 2.04971e-08
5824	1.89583	-0.00515932	0.00390789	2.75231e-07	613021	 2.05826e-08
5825	1.89616	-0.00516278	0.00390774	2.75216e-07	613021	 2.06684e-08
5826	1.89648	-0.0051661	0.00390758	2.75204e-07	613021	 2.07544e-08
5827	1.89681	-0.00516929	0.0039074	2.75194e-07	613021	 2.08407e-08
5828	1.89714	-0.00517235	0.00390721	2.75187e-07	613021	 2.09272e-08
5829	1.89746	-0.00517527	0.003907	2.75181e-07	613021	 2.10141e-08
5830	1.89779	-0.00517805	0.00390678	2.75178e-07	613021	 2.11012e-08
5831	1.89811	-0.0051807	0.00390655	2.75178e-07	613021	 2.11885e-08
5832	1.89844	-0.00518321	0.00390629	2.75179e-07	613021	 2.12762e-08
5833	1.89876	-0.00518559	0.00390603	2.75183e-07	613021	 2.13641e-08
5834	1.89909	-0.00518783	0.00390575	2.75189e-07	613021	 2.14523e-08
5835	1.89941	-0.00518994	0.00390545	2.75198e-07	613021	 2.15407e-08
5836	1.89974	-0.00519191	0.00390514	2.75209e-07	613021	 2.16294e-08
5837	1.90007	-0.00519375	0.00390482	2.75222e-07	613021	 2.17184e-08
5838	1.90039	-0.00519545	0.00390448	2.75237e-07	613021	 2.18077e-08
5839	1.90072	-0.00519702	0.00390413	2.75255e-07	613021	 2.18972e-08
5840	1.90104	-0.00519845	0.00390376	2.75275e-07	613021	 2.19871e-08
5841	1.90137	-0.00519975	0.00390337	2.75297e-07	613021	 2.20772e-08
5842	1.90169	-0.00520091	0.00390298	2.75322e-07	613021	 2.21675e-08
5843	1.90202	-0.00520194	0.00390256	2.75349e-07	613021	 2.22582e-08
5844	1.90234	-0.00520283	0.00390213	2.75378e-07	613021	 2.23491e-08
5845	1.90267	-0.00520359	0.00390169	2.75409e-07	613021	 2.24403e-08
5846	1.90299	-0.00520422	0.00390123	2.75442e-07	613021	 2.25317e-08
5847	1.90332	-0.00520471	0.00390076	2.75478e-07	613021	 2.26235e-08
5848	1.90365	-0.00520507	0.00390027	2.75516e-07	613021	 2.27155e-08
5849	1.90397	-0.00520529	0.00389976	2.75555e-07	613021	 2.28078e-08
5850	1.9043	-0.00520539	0.00389925	2.75597e-07	613021	 2.29004e-08
5851	1.90462	-0.00520535	0.00389871	2.75641e-07	613021	 2.29932e-08
5852	1.90495	-0.00520517	0.00389816	2.75687e-07	613021	 2.30863e-08
5853	1.90527	-0.00520487	0.0038976	2.75735e-07	613021	 2.31798e-08
5854	1.9056	-0.00520443	0.00389702	2.75785e-07	613021	 2.32734e-08
5855	1.90592	-0.00520386	0.00389643	2.75837e-07	613021	 2.33674e-08
5856	1.90625	-0.00520315	0.00389582	2.75891e-07	613021	 2.34616e-08
5857	1.90658	-0.00520232	0.0038952	2.75947e-07	613021	 2.35562e-08
5858	1.9069	-0.00520135	0.00389456	2.76004e-07	613021	 2.3651e-08
5859	1.90723	-0.00520026	0.0038939	2.76063e-07	613021	 2.37461e-08
5860	1.90755	-0.00519903	0.00389324	2.76124e-07	613021	 2.38414e-08
5861	1.90788	-0.00519767	0.00389255	2.76187e-07	613021	 2.39371e-08
5862	1.9082	-0.00519618	0.00389185	2.76251e-07	613021	 2.4033e-08
5863	1.90853	-0.00519456	0.00389114	2.76317e-07	613021	 2.41292e-08
5864	1.90885	-0.00519282	0.00389041	2.76385e-07	613021	 2.42257e-08
5865	1.90918	-0.00519094	0.00388967	2.76454e-07	613021	 2.43225e-08
5866	1.90951	-0.00518893	0.00388891	2.76524e-07	613021	 2.44195e-08
5867	1.90983	-0.0051868	0.00388814	2.76596e-07	613021	 2.45169e-08
5868	1.91016	-0.00518453	0.00388735	2.76669e-07	613021	 2.46145e-08
5869	1.91048	-0.00518214	0.00388654	2.76744e-07	613021	 2.47124e-08
5870	1.91081	-0.00517962	0.00388573	2.76819e-07	613021	 2.48106e-08
5871	1.91113	-0.00517697	0.00388489	2.76896e-07	613021	 2.4909e-08
5872	1.91146	-0.0051742	0.00388405	2.76974e-07	613021	 2.50078e-08
5873	1.91178	-0.0051713	0.00388318	2.77053e-07	613021	 2.51069e-08
5874	1.91211	-0.00516827	0.0038823	2.77133e-07	613021	 2.52062e-08
5875	1.91243	-0.00516512	0.00388141	2.77214e-07	613021	 2.53058e-08
5876	1.91276	-0.00516184	0.0038805	2.77296e-07	613021	 2.54057e-08
5877	1.91309	-0.00515844	0.00387958	2.77379e-07	613021	 2.55059e-08
5878	1.91341	-0.00515491	0.00387865	2.77463e-07	613021	 2.56064e-08
5879	1.91374	-0.00515126	0.00387769	2.77547e-07	613021	 2.57071e-08
5880	1.91406	-0.00514748	0.00387673	2.77632e-07	613021	 2.58082e-08
5881	1.91439	-0.00514359	0.00387575	2.77717e-07	613021	 2.59095e-08
5882	1.91471	-0.00513956	0.00387475	2.77803e-07	613021	 2.60111e-08
5883	1.91504	-0.00513542	0.00387374	2.7789e-07	613021	 2.61131e-08
5884	1.91536	-0.00513116	0.00387272	2.77977e-07	613021	 2.62153e-08
5885	1.91569	-0.00512677	0.00387168	2.78064e-07	613021	 2.63177e-08
5886	1.91602	-0.00512226	0.00387062	2.78152e-07	613021	 2.64205e-08
5887	1.91634	-0.00511763	0.00386955	2.7824e-07	613021	 2.65236e-08
5888	1.91667	-0.00511288	0.00386847	2.78328e-07	613021	 2.6627e-08
5889	1.91699	-0.00510802	0.00386737	2.78416e-07	613021	 2.67306e-08
5890	1.91732	-0.00510303	0.00386626	2.78504e-07	613021	 2.68346e-08
5891	1.91764	-0.00509793	0.00386513	2.78592e-07	613021	 2.69388e-08
5892	1.91797	-0.0050927	0.00386399	2.7868e-07	613021	 2.70433e-08
5893	1.91829	-0.00508736	0.00386412	2.78768e-07	613021	 2.71481e-08
5894	1.91862	-0.00508191	0.00386507	2.78855e-07	613021	 2.72533e-08
5895	1.91895	-0.00507634	0.00386602	2.78943e-07	613021	 2.73587e-08
5896	1.91927	-0.00507065	0.00386696	2.7903e-07	613021	 2.74644e-08
5897	1.9196	-0.00506484	0.0038679	2.79117e-07	613021	 2.75703e-08
5898	1.91992	-0.00505893	0.00386883	2.79203e-07	613021	 2.76766e-08
5899	1.92025	-0.00505289	0.00386975	2.79289e-07	613021	 2.77832e-08
5900	1.92057	-0.00504675	0.00387067	2.79374e-07	613021	 2.78901e-08
5901	1.9209	-0.00504049	0.00387158	2.79458e-07	613021	 2.79973e-08
5902	1.92122	-0.00503412	0.00387248	2.79542e-07	613021	 2.81047e-08
5903	1.92155	-0.00502764	0.00387337	2.79625e-07	613021	 2.82125e-08
5904	1.92187	-0.00502105	0.00387426	2.79707e-07	613021	 2.83205e-08
5905	1.9222	-0.00501434	0.00387514	2.79789e-07	613021	 2.84289e-08
5906	1.92253	-0.00500753	0.00387601	2.79869e-07	613021	 2.85375e-08
5907	1.92285	-0.00500061	0.00387687	2.79949e-07	613021	 2.86465e-08
5908	1.92318	-0.00499358	0.00387772	2.80027e-07	613021	 2.87557e-08
5909	1.9235	-0.00498644	0.00387857	2.80105e-07	613021	 2.88652e-08
5910	1.92383	-0.0049792	0.00387941	2.80181e-07	613021	 2.89751e-08
5911	1.92415	-0.00497185	0.00388024	2.80256e-07	613021	 2.90852e-08
5912	1.92448	-0.00496439	0.00388106	2.8033e-07	613021	 2.91956e-08
5913	1.9248	-0.00495683	0.00388187	2.80403e-07	613021	 2.93064e-08
5914	1.92513	-0.00494917	0.00388268	2.80474e-07	613021	 2.94174e-08
5915	1.92546	-0.0049414	0.00388347	2.80544e-07	613021	 2.95287e-08
5916	1.92578	-0.00493353	0.00388426	2.80613e-07	613021	 2.96404e-08
5917	1.92611	-0.00492555	0.00388504	2.8068e-07	613021	 2.97523e-08
5918	1.92643	-0.00491748	0.0038858	2.80746e-07	613021	 2.98645e-08
5919	1.92676	-0.0049093	0.00388656	2.8081e-07	613021	 2.9977e-08
5920	1.92708	-0.00490102	0.00388731	2.80873e-07	613021	 3.00899e-08
5921	1.92741	-0.00489265	0.00388805	2.80923e-07	613021	 3.0203e-08
5922	1.92773	-0.00488417	0.00388879	2.80971e-07	613021	 3.03164e-08
5923	1.92806	-0.0048756	0.00388951	2.81018e-07	613021	 3.04302e-08
5924	1.92839	-0.00486693	0.00389022	2.81063e-07	613021	 3.05442e-08
5925	1.92871	-0.00485817	0.00389092	2.81107e-07	613021	 3.06585e-08
5926	1.92904	-0.00484931	0.00389161	2.81148e-07	613021	 3.07732e-08
5927	1.92936	-0.00484035	0.00389229	2.81189e-07	613021	 3.08881e-08
5928	1.92969	-0.0048313	0.00389296	2.81227e-07	613021	 3.10034e-08
5929	1.93001	-0.00482216	0.00389362	2.81263e-07	613021	 3.11189e-08
5930	1.93034	-0.00481292	0.00389427	2.81298e-07	613021	 3.12348e-08
5931	1.93066	-0.0048036	0.00389491	2.81331e-07	613021	 3.1351e-08
5932	1.93099	-0.00481274	0.00389554	2.81362e-07	613021	 3.14674e-08
5933	1.93132	-0.00482332	0.00389616	2.81391e-07	613021	 3.15842e-08
5934	1.93164	-0.00483378	0.00389677	2.81418e-07	613021	 3.17013e-08
5935	1.93197	-0.00484412	0.00389737	2.81443e-07	613021	 3.18187e-08
5936	1.93229	-0.00485433	0.00389795	2.81466e-07	613021	 3.19363e-08
5937	1.93262	-0.00486442	0.00389853	2.81488e-07	613021	 3.20543e-08
5938	1.93294	-0.00487439	0.00389909	2.81507e-07	613021	 3.21726e-08
5939	1.93327	-0.00488423	0.00389965	2.81524e-07	613021	 3.22912e-08
5940	1.93359	-0.00489394	0.00390019	2.81539e-07	613021	 3.24102e-08
5941	1.93392	-0.00490353	0.00390072	2.81553e-07	613021	 3.25294e-08
5942	1.93424	-0.00491299	0.00390123	2.81564e-07	613021	 3.26489e-08
5943	1.93457	-0.00492233	0.00390174	2.81573e-07	613021	 3.27688e-08
5944	1.9349	-0.00493154	0.00390224	2.8158e-07	613021	 3.28889e-08
5945	1.93522	-0.00494062	0.00390272	2.81586e-07	613021	 3.30094e-08
5946	1.93555	-0.00494957	0.00390319	2.81589e-07	613021	 3.31301e-08
5947	1.93587	-0.0049584	0.00390365	2.8159e-07	613021	 3.32512e-08
5948	1.9362	-0.0049671	0.0039041	2.81589e-07	613021	 3.33726e-08
5949	1.93652	-0.00497567	0.00390453	2.81586e-07	613021	 3.34943e-08
5950	1.93685	-0.00498411	0.00390495	2.81581e-07	613021	 3.36163e-08
5951	1.93717	-0.00499243	0.00390536	2.81574e-07	613021	 3.37386e-08
5952	1.9375	-0.00500061	0.00390576	2.81565e-07	613021	 3.38613e-08
5953	1.93783	-0.00500867	0.00390615	2.81554e-07	613021	 3.39842e-08
5954	1.93815	-0.00501659	0.00390652	2.81541e-07	613021	 3.41075e-08
5955	1.93848	-0.00502438	0.00390688	2.81527e-07	613021	 3.4231e-08
5956	1.9388	-0.00503205	0.00390723	2.8151e-07	613021	 3.43549e-08
5957	1.93913	-0.00503958	0.00390756	2.81491e-07	613021	 3.44791e-08
5958	1.93945	-0.00504698	0.00390789	2.8147e-07	613021	 3.46036e-08
5959	1.93978	-0.00505426	0.00390819	2.81448e-07	613021	 3.47284e-08
5960	1.9401	-0.0050614	0.00390849	2.81424e-07	613021	 3.48535e-08
5961	1.94043	-0.0050684	0.00390877	2.81397e-07	613021	 3.4979e-08
5962	1.94076	-0.00507528	0.00390904	2.81369e-07	613021	 3.51047e-08
5963	1.94108	-0.00508203	0.0039093	2.8134e-07	613021	 3.52308e-08
5964	1.94141	-0.00508864	0.00390954	2.81308e-07	613021	 3.53572e-08
5965	1.94173	-0.00509512	0.00390977	2.81275e-07	613021	 3.54839e-08
5966	1.94206	-0.00510147	0.00390999	2.8124e-07	613021	 3.56109e-08
5967	1.94238	-0.00510768	0.00391019	2.81203e-07	613021	 3.57382e-08
5968	1.94271	-0.00511376	0.00391038	2.81165e-07	613021	 3.58659e-08
5969	1.94303	-0.00511971	0.00391056	2.81125e-07	613021	 3.59939e-08
5970	1.94336	-0.00512553	0.00391072	2.81084e-07	613021	 3.61221e-08
5971	1.94368	-0.00513121	0.00391086	2.81041e-07	613021	 3.62507e-08
5972	1.94401	-0.00513676	0.003911	2.80997e-07	613021	 3.63796e-08
5973	1.94434	-0.00514217	0.00391112	2.80951e-07	613021	 3.65089e-08
5974	1.94466	-0.00514746	0.00391123	2.80904e-07	613021	 3.66384e-08
5975	1.94499	-0.0051526	0.00391132	2.80856e-07	613021	 3.67683e-08
5976	1.94531	-0.00515762	0.0039114	2.80806e-07	613021	 3.68985e-08
5977	1.94564	-0.0051625	0.00391146	2.80755e-07	613021	 3.7029e-08
5978	1.94596	-0.00516724	0.00391151	2.80703e-07	613021	 3.71598e-08
5979	1.94629	-0.00517185	0.00391155	2.8065e-07	613021	 3.72909e-08
5980	1.94661	-0.00517633	0.00391157	2.80595e-07	613021	 3.74224e-08
5981	1.94694	-0.00518067	0.00391157	2.8054e-07	613021	 3.75542e-08
5982	1.94727	-0.00518488	0.00391157	2.80483e-07	613021	 3.76863e-08
5983	1.94759	-0.00518895	0.00391154	2.80426e-07	613021	 3.78187e-08
5984	1.94792	-0.00519289	0.00391151	2.80367e-07	613021	 3.79514e-08
5985	1.94824	-0.00519669	0.00391146	2.80308e-07	613021	 3.80845e-08
5986	1.94857	-0.00520036	0.00391139	2.80248e-07	613021	 3.82179e-08
5987	1.94889	-0.0052039	0.00391131	2.80187e-07	613021	 3.83516e-08
5988	1.94922	-0.0052073	0.00391122	2.80126e-07	613021	 3.84856e-08
5989	1.94954	-0.00521056	0.00391111	2.80064e-07	613021	 3.862e-08
5990	1.94987	-0.00521369	0.00391098	2.80001e-07	613021	 3.87546e-08
5991	1.9502	-0.00521669	0.00391084	2.79938e-07	613021	 3.88896e-08
5992	1.95052	-0.00521955	0.00391069	2.79874e-07	613021	 3.90249e-08
5993	1.95085	-0.00522227	0.00391052	2.7981e-07	613021	 3.91606e-08
5994	1.95117	-0.00522486	0.00391034	2.79746e-07	613021	 3.92965e-08
5995	1.9515	-0.00522732	0.00391014	2.79681e-07	613021	 3.94328e-08
5996	1.95182	-0.00522964	0.00390993	2.79617e-07	613021	 3.95694e-08
5997	1.95215	-0.00523183	0.0039097	2.79552e-07	613021	 3.97063e-08
5998	1.95247	-0.00523388	0.00390945	2.79486e-07	613021	 3.98436e-08
5999	1.9528	-0.0052358	0.00390919	2.79421e-07	613021	 3.99811e-08
6000	1.95312	-0.00523758	0.00390892	2.79356e-07	613021	 4.0119e-08
6001	1.95345	-0.00523923	0.00390863	2.79291e-07	613021	 4.02573e-08
6002	1.95378	-0.00524075	0.00390833	2.79226e-07	613021	 4.03958e-08
6003	1.9541	-0.00524213	0.00390801	2.79161e-07	613021	 4.05347e-08
6004	1.95443	-0.00524338	0.00390767	2.79097e-07	613021	 4.06739e-08
6005	1.95475	-0.00524449	0.00390732	2.79033e-07	613021	 4.08134e-08
6006	1.95508	-0.00524547	0.00390696	2.78969e-07	613021	 4.09533e-08
6007	1.9554	-0.00524632	0.00390658	2.78905e-07	613021	 4.10934e-08
6008	1.95573	-0.00524704	0.00390618	2.78843e-07	613021	 4.12339e-08
6009	1.95605	-0.00524762	0.00390577	2.7878e-07	613021	 4.13748e-08
6010	1.95638	-0.00524806	0.00390534	2.78718e-07	613021	 4.15159e-08
6011	1.95671	-0.00524838	0.0039049	2.78657e-07	613021	 4.16574e-08
6012	1.95703	-0.00524856	0.00390444	2.78597e-07	613021	 4.17992e-08
6013	1.95736	-0.00524861	0.00390397	2.78537e-07	613021	 4.19414e-08
6014	1.95768	-0.00524853	0.00390348	2.78479e-07	613021	 4.20838e-08
6015	1.95801	-0.00524831	0.00390298	2.78421e-07	613021	 4.22266e-08
6016	1.95833	-0.00524796	0.00390246	2.78364e-07	613021	 4.23697e-08
6017	1.95866	-0.00524749	0.00390192	2.78308e-07	613021	 4.25132e-08
6018	1.95898	-0.00524688	0.00390137	2.78253e-07	613021	 4.2657e-08
6019	1.95931	-0.00524613	0.00390081	2.78199e-07	613021	 4.28011e-08
6020	1.95964	-0.00524526	0.00390022	2.78147e-07	613021	 4.29455e-08
6021	1.95996	-0.00524426	0.00389963	2.78095e-07	613021	 4.30903e-08
6022	1.96029	-0.00524313	0.00389901	2.78045e-07	613021	 4.32354e-08
6023	1.96061	-0.00524186	0.00389839	2.77996e-07	613021	 4.33808e-08
6024	1.96094	-0.00524047	0.00389774	2.77949e-07	613021	 4.35266e-08
6025	1.96126	-0.00523895	0.00389708	2.77903e-07	613021	 4.36726e-08
6026	1.96159	-0.00523729	0.00389641	2.77858e-07	613021	 4.38191e-08
6027	1.96191	-0.00523551	0.00389572	2.77815e-07	613021	 4.39658e-08
6028	1.96224	-0.0052336	0.00389501	2.77773e-07	613021	 4.41129e-08
6029	1.96257	-0.00523156	0.00389429	2.77733e-07	613021	 4.42603e-08
6030	1.96289	-0.0052294	0.00389356	2.77695e-07	613021	 4.4408e-08
6031	1.96322	-0.0052271	0.0038928	2.77658e-07	613021	 4.45561e-08
6032	1.96354	-0.00522468	0.00389204	2.77623e-07	613021	 4.47045e-08
6033	1.96387	-0.00522213	0.00389125	2.77589e-07	613021	 4.48532e-08
6034	1.96419	-0.00521946	0.00389045	2.77558e-07	613021	 4.50023e-08
6035	1.96452	-0.00521665	0.00388964	2.77528e-07	613021	 4.51517e-08
6036	1.96484	-0.00521373	0.00388881	2.775e-07	613021	 4.53014e-08
6037	1.96517	-0.00521067	0.00388796	2.77474e-07	613021	 4.54515e-08
6038	1.96549	-0.00520749	0.0038871	2.77449e-07	613021	 4.56018e-08
6039	1.96582	-0.00520419	0.00388623	2.77427e-07	613021	 4.57526e-08
6040	1.96615	-0.00520076	0.00388533	2.77407e-07	613021	 4.59036e-08
6041	1.96647	-0.00519721	0.00388443	2.77388e-07	613021	 4.6055e-08
6042	1.9668	-0.00519353	0.0038835	2.77372e-07	613021	 4.62067e-08
6043	1.96712	-0.00518974	0.00388257	2.77357e-07	613021	 4.63588e-08
6044	1.96745	-0.00518581	0.00388161	2.77345e-07	613021	 4.65112e-08
6045	1.96777	-0.00518177	0.00388064	2.77335e-07	613021	 4.66639e-08
6046	1.9681	-0.00517761	0.00387966	2.77326e-07	613021	 4.6817e-08
6047	1.96842	-0.00517332	0.00387866	2.7732e-07	613021	 4.69703e-08
6048	1.96875	-0.00516891	0.00387764	2.77316e-07	613021	 4.71241e-08
6049	1.96908	-0.00516438	0.00387661	2.77314e-07	613021	 4.72781e-08
6050	1.9694	-0.00515973	0.00387557	2.77314e-07	613021	 4.74325e-08
6051	1.96973	-0.00515497	0.00387451	2.77317e-07	613021	 4.75872e-08
6052	1.97005	-0.00515008	0.00387343	2.77321e-07	613021	 4.77423e-08
6053	1.97038	-0.00514508	0.00387234	2.77328e-07	613021	 4.78977e-08
6054	1.9707	-0.00513995	0.00387123	2.77336e-07	613021	 4.80534e-08
6055	1.97103	-0.00513471	0.00387011	2.77347e-07	613021	 4.82095e-08
6056	1.97135	-0.00512936	0.00386897	2.7736e-07	613021	 4.83659e-08
6057	1.97168	-0.00512388	0.00386782	2.77376e-07	613021	 4.85226e-08
6058	1.97201	-0.00511829	0.00386665	2.77393e-07	613021	 4.86797e-08
6059	1.97233	-0.00511259	0.00386547	2.77412e-07	613021	 4.88371e-08
6060	1.97266	-0.00510677	0.003866	2.77434e-07	613021	 4.89948e-08
6061	1.97298	-0.00510084	0.00386695	2.77457e-07	613021	 4.91529e-08
6062	1.97331	-0.00509479	0.00386789	2.77483e-07	613021	 4.93113e-08
6063	1.97363	-0.00508863	0.00386882	2.77511e-07	613021	 4.94701e-08
6064	1.97396	-0.00508236	0.00386975	2.77541e-07	613021	 4.96292e-08
6065	1.97428	-0.00507597	0.00387067	2.77573e-07	613021	 4.97886e-08
6066	1.97461	-0.00506948	0.00387159	2.77607e-07	613021	 4.99483e-08
6067	1.97493	-0.00506287	0.0038725	2.77643e-07	613021	 5.01084e-08
6068	1.97526	-0.00505616	0.0038734	2.77681e-07	613021	 5.02689e-08
6069	1.97559	-0.00504933	0.00387429	2.77722e-07	613021	 5.04296e-08
6070	1.97591	-0.0050424	0.00387518	2.77764e-07	613021	 5.05907e-08
6071	1.97624	-0.00503536	0.00387605	2.77808e-07	613021	 5.07522e-08
6072	1.97656	-0.00502821	0.00387693	2.77854e-07	613021	 5.0914e-08
6073	1.97689	-0.00502095	0.00387779	2.77901e-07	613021	 5.10761e-08
6074	1.97721	-0.00501359	0.00387865	2.77951e-07	613021	 5.12385e-08
6075	1.97754	-0.00500612	0.00387949	2.78003e-07	613021	 5.14013e-08
6076	1.97786	-0.00499855	0.00388033	2.78056e-07	613021	 5.15644e-08
6077	1.97819	-0.00499087	0.00388117	2.78111e-07	613021	 5.17279e-08
6078	1.97852	-0.00498309	0.00388199	2.78168e-07	613021	 5.18917e-08
6079	1.97884	-0.00497521	0.00388281	2.78226e-07	613021	 5.20558e-08
6080	1.97917	-0.00496722	0.00388361	2.78286e-07	613021	 5.22203e-08
6081	1.97949	-0.00495914	0.00388441	2.78337e-07	613021	 5.23851e-08
6082	1.97982	-0.00495095	0.0038852	2.78389e-07	613021	 5.25503e-08
6083	1.98014	-0.00494266	0.00388598	2.78443e-07	613021	 5.27157e-08
6084	1.98047	-0.00493428	0.00388676	2.78498e-07	613021	 5.28816e-08
6085	1.98079	-0.00492579	0.00388752	2.78555e-07	613021	 5.30477e-08
6086	1.98112	-0.00491721	0.00388827	2.78613e-07	613021	 5.32142e-08
6087	1.98145	-0.00490853	0.00388902	2.78672e-07	613021	 5.33811e-08
6088	1.98177	-0.00489976	0.00388975	2.78733e-07	613021	 5.35482e-08
6089	1.9821	-0.00489088	0.00389048	2.78795e-07	613021	 5.37158e-08
6090	1.98242	-0.00488192	0.0038912	2.78859e-07	613021	 5.38836e-08
6091	1.98275	-0.00487286	0.0038919	2.78924e-07	613021	 5.40518e-08
6092	1.98307	-0.00486371	0.0038926	2.7899e-07	613021	 5.42203e-08
6093	1.9834	-0.00485446	0.00389329	2.79057e-07	613021	 5.43892e-08
6094	1.98372	-0.00485149	0.00389396	2.79125e-07	613021	 5.45584e-08
6095	1.98405	-0.00486209	0.00389463	2.79194e-07	613021	 5.47279e-08
6096	1.98437	-0.00487257	0.00389529	2.79264e-07	613021	 5.48978e-08
6097	1.9847	-0.00488293	0.00389593	2.79334e-07	613021	 5.5068e-08
6098	1.98503	-0.00489317	0.00389657	2.79406e-07	613021	 5.52386e-08
6099	1.98535	-0.00490328	0.0038972	2.79478e-07	613021	 5.54095e-08
6100	1.98568	-0.00491327	0.00389781	2.79552e-07	613021	 5.55807e-08
6101	1.986	-0.00492313	0.00389842	2.79625e-07	613021	 5.57523e-08
6102	1.98633	-0.00493287	0.00389901	2.797e-07	613021	 5.59242e-08
6103	1.98665	-0.00494248	0.00389959	2.79775e-07	613021	 5.60964e-08
6104	1.98698	-0.00495197	0.00390016	2.7985e-07	613021	 5.6269e-08
6105	1.9873	-0.00496134	0.00390072	2.79926e-07	613021	 5.64419e-08
6106	1.98763	-0.00497058	0.00390127	2.80002e-07	613021	 5.66152e-08
6107	1.98796	-0.00497969	0.00390181	2.80079e-07	613021	 5.67888e-08
6108	1.98828	-0.00498868	0.00390234	2.80155e-07	613021	 5.69627e-08
6109	1.98861	-0.00499753	0.00390285	2.80232e-07	613021	 5.7137e-08
6110	1.98893	-0.00500627	0.00390336	2.80309e-07	613021	 5.73116e-08
6111	1.98926	-0.00501487	0.00390385	2.80386e-07	613021	 5.74865e-08
6112	1.98958	-0.00502335	0.00390433	2.80463e-07	613021	 5.76618e-08
6113	1.98991	-0.0050317	0.0039048	2.8054e-07	613021	 5.78374e-08
6114	1.99023	-0.00503992	0.00390525	2.80617e-07	613021	 5.80134e-08
6115	1.99056	-0.00504801	0.0039057	2.80694e-07	613021	 5.81897e-08
6116	1.99089	-0.00505597	0.00390613	2.80771e-07	613021	 5.83663e-08
6117	1.99121	-0.0050638	0.00390655	2.80847e-07	613021	 5.85433e-08
6118	1.99154	-0.00507151	0.00390695	2.80923e-07	613021	 5.87206e-08
6119	1.99186	-0.00507908	0.00390735	2.80998e-07	613021	 5.88982e-08
6120	1.99219	-0.00508653	0.00390773	2.81074e-07	613021	 5.90762e-08
6121	1.99251	-0.00509384	0.0039081	2.81148e-07	613021	 5.92545e-08
6122	1.99284	-0.00510103	0.00390846	2.81222e-07	613021	 5.94332e-08
6123	1.99316	-0.00510808	0.0039088	2.81295e-07	613021	 5.96122e-08
6124	1.99349	-0.005115	0.00390913	2.81368e-07	613021	 5.97915e-08
6125	1.99382	-0.00512179	0.00390945	2.8144e-07	613021	 5.99712e-08
6126	1.99414	-0.00512845	0.00390976	2.81511e-07	613021	 6.01512e-08
6127	1.99447	-0.00513498	0.00391005	2.81582e-07	613021	 6.03315e-08
6128	1.99479	-0.00514138	0.00391033	2.81651e-07	613021	 6.05122e-08
6129	1.99512	-0.00514764	0.00391059	2.8172e-07	613021	 6.06932e-08
6130	1.99544	-0.00515378	0.00391085	2.81787e-07	613021	 6.08746e-08
6131	1.99577	-0.00515978	0.00391109	2.81854e-07	613021	 6.10563e-08
6132	1.99609	-0.00516565	0.00391131	2.81919e-07	613021	 6.12383e-08
6133	1.99642	-0.00517138	0.00391152	2.81984e-07	613021	 6.14207e-08
6134	1.99674	-0.00517698	0.00391172	2.82047e-07	613021	 6.16034e-08
6135	1.99707	-0.00518246	0.00391191	2.82109e-07	613021	 6.17864e-08
6136	1.9974	-0.00518779	0.00391208	2.82169e-07	613021	 6.19698e-08
6137	1.99772	-0.005193	0.00391224	2.82229e-07	613021	 6.21535e-08
6138	1.99805	-0.00519807	0.00391238	2.82287e-07	613021	 6.23375e-08
6139	1.99837	-0.00520301	0.00391251	2.82343e-07	613021	 6.25219e-08
6140	1.9987	-0.00520781	0.00391263	2.82399e-07	613021	 6.27066e-08
6141	1.99902	-0.00521248	0.00391273	2.82452e-07	613021	 6.28916e-08
6142	1.99935	-0.00521702	0.00391281	2.82505e-07	613021	 6.3077e-08
6143	1.99967	-0.00522143	0.00391289	2.82555e-07	613021	 6.32627e-08
6144	2	-0.0052257	0.00391295	2.82605e-07	613021	 6.34488e-08


==> dat/nlsm_ets_d8_error_red.dat <==
TimeStep	time	min	max	l2	cgNodes	l2_rs
0	0	-0.00605906	0.00760736	5.56725e-07	392617	 2.84263e-07
300	0.0976562	-0.00538886	0.00751105	4.78256e-07	403861	 5.01143e-09
600	0.195313	-0.00453914	0.00686536	4.05125e-07	427189	 7.73653e-10
900	0.292969	-0.00578111	0.00498551	3.75879e-07	427189	 1.43038e-09
1200	0.390625	-0.00480223	0.00393549	3.66197e-07	427189	 3.06923e-09
1500	0.488281	-0.00487639	0.00378811	3.65601e-07	439285	 5.02461e-09
1800	0.585937	-0.00369105	0.00523251	3.67506e-07	439285	 2.95408e-08
2100	0.683594	-0.0041371	0.00381084	3.36567e-07	461773	 1.21283e-08
2400	0.78125	-0.00435561	0.00395463	3.5019e-07	461773	 3.6484e-08
2700	0.878906	-0.00435352	0.0038294	3.15227e-07	508429	 3.59917e-09
3000	0.976563	-0.00418247	0.00381171	3.09157e-07	508429	 6.81866e-09
3300	1.07422	-0.00414686	0.0038078	3.1667e-07	508429	 1.22949e-08
3600	1.17188	-0.00448537	0.00381163	2.99688e-07	532621	 3.58804e-08
3900	1.26953	-0.00468865	0.00382033	2.97915e-07	543865	 1.3615e-08
4200	1.36719	-0.00476656	0.00383678	3.0244e-07	543865	 4.17126e-08
4500	1.46484	-0.00473068	0.00386213	2.8568e-07	567193	 4.67445e-09
4800	1.5625	-0.00459839	0.00388028	2.93592e-07	567193	 9.17778e-09
5100	1.66016	-0.00472176	0.00388122	2.95943e-07	567193	 1.52463e-08
5400	1.75781	-0.00497834	0.00386411	2.87322e-07	579289	 3.27974e-08
5700	1.85547	-0.00515152	0.00388524	2.7906e-07	613021	 1.19138e-08
6000	1.95312	-0.00523758	0.00390892	2.79356e-07	613021	 4.0119e-08


==> dat/nlsm_nuts_d10_error.dat <==
TimeStep	 time	 min	 max	 l2	 cgNodes	 l2_rs
0	0	-1.49394e-06	3.81953e-06	9.97516e-11	2306341	 0.000168645
1	0.0025	-3.88012e-06	0.000740422	3.36095e-10	2306341	 5.26621e-09
2	0.005	-1.38279e-05	0.00107799	4.79104e-10	2306341	 5.22919e-09
2	0.005	-1.38279e-05	0.00107799	4.59882e-10	2403811	 0.000143173
3	0.0075	-2.50125e-05	0.00107212	4.615e-10	2403811	 5.15202e-09
3	0.0075	-2.50125e-05	0.00107212	4.51048e-10	2476909	 0.00014478
4	0.01	-3.06013e-05	0.000811743	3.55841e-10	2476909	 4.89612e-09
4	0.01	-3.06013e-05	0.000811743	3.50186e-10	2522809	 0.0107757
5	0.0125	-0.000150247	0.000402625	2.37222e-10	2522809	 5.01875e-09
5	0.0125	-0.000150247	0.000402625	2.32402e-10	2604679	 nan
6	0.015	-4.73492e-05	0.000272818	2.26958e-10	2604679	 5.23902e-09
6	0.015	-4.73492e-05	0.000272818	2.24072e-10	2653273	 nan
7	0.0175	-0.000442701	0.000692149	4.49096e-10	2653273	 5.864e-09
7	0.0175	-0.000442701	0.000692149	4.37651e-10	2729779	 nan
8	0.02	-0.000712391	0.00089489	5.76166e-10	2729779	 6.4745e-09
8	0.02	-0.000712391	0.00089489	5.59803e-10	2814157	 nan
9	0.0225	-0.00081756	0.000891178	5.88557e-10	2814157	 7.08559e-09
9	0.0225	-0.00081756	0.000891178	5.78922e-10	2863405	 nan
10	0.025	-0.000753927	0.000715251	5.28089e-10	2863405	 8.01658e-09
10	0.025	-0.000753927	0.000715251	5.21668e-10	2905069	 nan
11	0.0275	-0.000548674	0.00042083	4.00121e-10	2905069	 8.86213e-09
11	0.0275	-0.000548674	0.00042083	3.95012e-10	2953879	 nan
12	0.03	-0.000252584	0.000475943	3.92826e-10	2953879	 9.76872e-09
12	0.03	-0.000252584	0.000475943	3.87626e-10	3014155	 nan
13	0.0325	-0.000260798	0.000766575	5.04873e-10	3014155	 1.03918e-08
13	0.0325	-0.000260798	0.000766575	5.03486e-10	3032839	 nan
14	0.035	-0.000522647	0.000876792	6.12522e-10	3032839	 1.13285e-08
14	0.035	-0.000522647	0.000876792	6.06731e-10	3069871	 nan
15	0.0375	-0.000670972	0.000821488	6.64785e-10	3069871	 1.21548e-08
15	0.0375	-0.000670972	0.000821488	6.5761e-10	3122689	 nan
16	0.04	-0.000687044	0.000637568	6.38005e-10	3122689	 1.22932e-08
16	0.04	-0.000687044	0.000637568	6.35484e-10	3146221	 nan
17	0.0425	-0.00057653	0.000588695	5.86505e-10	3146221	 1.29672e-08
17	0.0425	-0.00057653	0.000588695	5.85476e-10	3177967	 nan
18	0.045	-0.000367105	0.000648856	5.93448e-10	3177967	 1.32011e-08
18	0.045	-0.000367105	0.000648856	5.91019e-10	3200209	 nan
19	0.0475	-0.000261567	0.000833643	6.38541e-10	3200209	 1.38419e-08
19	0.0475	-0.000261567	0.000833643	6.36027e-10	3218041	 nan
20	0.05	-0.000496584	0.000861118	7.01292e-10	3218041	 1.46148e-08
20	0.05	-0.000496584	0.000861118	7.0048e-10	3234139	 nan
21	0.0525	-0.000633381	0.000750944	7.5209e-10	3234139	 1.49665e-08
21	0.0525	-0.000633381	0.000750944	7.47344e-10	3265783	 nan
22	0.055	-0.000655259	0.000535143	7.422e-10	3265783	 1.51944e-08
22	0.055	-0.000655259	0.000535143	7.38116e-10	3296887	 nan
23	0.0575	-0.000564989	0.000562602	7.58471e-10	3296887	 1.56854e-08
23	0.0575	-0.000564989	0.000562602	7.55094e-10	3320545	 nan
24	0.06	-0.000503214	0.000774297	7.75844e-10	3320545	 1.60054e-08
24	0.06	-0.000503214	0.000774297	7.7075e-10	3345397	 nan
25	0.0625	-0.000370522	0.000866072	7.92264e-10	3345397	 1.68663e-08
25	0.0625	-0.000370522	0.000866072	7.8616e-10	3380083	 nan
26	0.065	-0.000535217	0.000820585	8.2405e-10	3380083	 1.73988e-08
26	0.065	-0.000535217	0.000820585	8.22486e-10	3394987	 nan
27	0.0675	-0.000629659	0.000661363	8.09627e-10	3394987	 1.79539e-08
27	0.0675	-0.000629659	0.000661363	8.04482e-10	3423487	 nan
28	0.07	-0.000635592	0.000473244	8.42098e-10	3423487	 1.86326e-08
28	0.07	-0.000635592	0.000473244	8.37396e-10	3449533	 nan
29	0.0725	-0.00054059	0.000703762	8.86287e-10	3449533	 1.92682e-08
29	0.0725	-0.00054059	0.000703762	8.8146e-10	3477631	 nan
30	0.075	-0.000489941	0.000848907	9.18113e-10	3477631	 1.97284e-08
30	0.075	-0.000489941	0.000848907	9.16035e-10	3488209	 nan
31	0.0775	-0.000510917	0.000858725	9.42226e-10	3488209	 2.07704e-08
31	0.0775	-0.000510917	0.000858725	9.39398e-10	3504841	 nan
32	0.08	-0.000554962	0.000750671	9.1477e-10	3504841	 2.16932e-08
32	0.08	-0.000554962	0.000750671	9.12504e-10	3522445	 nan
33	0.0825	-0.000634628	0.000551196	9.17609e-10	3522445	 2.26871e-08
33	0.0825	-0.000634628	0.000551196	9.15355e-10	3538849	 nan
34	0.085	-0.000615746	0.000624697	9.56186e-10	3538849	 2.3489e-08
34	0.085	-0.000615746	0.000624697	9.50177e-10	3565735	 nan
35	0.0875	-0.000505768	0.000815983	1.00288e-09	3565735	 2.44546e-08
35	0.0875	-0.000505768	0.000815983	9.98529e-10	3596935	 nan
36	0.09	-0.000483474	0.000874562	1.04759e-09	3596935	 2.45571e-08
36	0.09	-0.000483474	0.000874562	1.03998e-09	3632797	 nan
37	0.0925	-0.000456326	0.000813334	1.04474e-09	3632797	 2.49325e-08
37	0.0925	-0.000456326	0.000813334	1.04115e-09	3656995	 nan
38	0.095	-0.000591439	0.000653624	1.03519e-09	3656995	 2.51257e-08
38	0.095	-0.000591439	0.000653624	1.03178e-09	3677623	 nan
39	0.0975	-0.000636213	0.000538321	1.04817e-09	3677623	 2.54674e-08
39	0.0975	-0.000636213	0.000538321	1.04462e-09	3702565	 nan
40	0.1	-0.000588729	0.000770454	1.07759e-09	3702565	 2.56906e-08
40	0.1	-0.000588729	0.000770454	1.07523e-09	3726439	 nan
41	0.1025	-0.000459784	0.000872824	1.12011e-09	3726439	 2.59532e-08
41	0.1025	-0.000459784	0.000872824	1.11639e-09	3764569	 nan
42	0.105	-0.000465253	0.000854809	1.14757e-09	3764569	 2.49442e-08
42	0.105	-0.000465253	0.000854809	1.14339e-09	3783373	 nan
43	0.1075	-0.000522892	0.000733604	1.15095e-09	3783373	 2.52817e-08
43	0.1075	-0.000522892	0.000733604	1.14444e-09	3809941	 nan
44	0.11	-0.000619716	0.000533438	1.1671e-09	3809941	 2.57411e-08
44	0.11	-0.000619716	0.000533438	1.15897e-09	3839431	 nan
45	0.1125	-0.000628228	0.000715089	1.18515e-09	3839431	 2.66043e-08
45	0.1125	-0.000628228	0.000715089	1.1808e-09	3855847	 nan
46	0.115	-0.000551258	0.000857613	1.20977e-09	3855847	 2.71814e-08
46	0.115	-0.000551258	0.000857613	1.20512e-09	3876457	 nan
47	0.1175	-0.000616004	0.00088	1.2351e-09	3876457	 2.75054e-08
47	0.1175	-0.000616004	0.00088	1.22982e-09	3902497	 nan
48	0.12	-0.000439196	0.000796032	1.22952e-09	3902497	 2.77911e-08
48	0.12	-0.000439196	0.000796032	1.2229e-09	3937711	 nan
49	0.1225	-0.000577663	0.000626303	1.24988e-09	3937711	 2.73992e-08
49	0.1225	-0.000577663	0.000626303	1.24422e-09	3958225	 nan
50	0.125	-0.000634687	0.000650866	1.28083e-09	3958225	 2.81994e-08
50	0.125	-0.000634687	0.000650866	1.27634e-09	3980683	 nan
51	0.1275	-0.000606748	0.000830384	1.31189e-09	3980683	 2.83939e-08
51	0.1275	-0.000606748	0.000830384	1.30628e-09	4005199	 nan
52	0.13	-0.000688346	0.000890645	1.34037e-09	4005199	 2.87617e-08
52	0.13	-0.000688346	0.000890645	1.3343e-09	4028743	 nan
53	0.1325	-0.000346469	0.000842583	1.32616e-09	4028743	 2.90417e-08
53	0.1325	-0.000346469	0.000842583	1.31985e-09	4051105	 nan
54	0.135	-0.00051799	0.000703646	1.33254e-09	4051105	 2.98246e-08
54	0.135	-0.00051799	0.000703646	1.32683e-09	4075081	 nan
55	0.1375	-0.000616548	0.000579432	1.35744e-09	4075081	 3.02653e-08
55	0.1375	-0.000616548	0.000579432	1.35332e-09	4099177	 nan
56	0.14	-0.000633614	0.000793416	1.39281e-09	4099177	 3.02421e-08
56	0.14	-0.000633614	0.000793416	1.392e-09	4111477	 nan
57	0.1425	-0.000642954	0.00088939	1.43393e-09	4111477	 2.99783e-08
57	0.1425	-0.000642954	0.00088939	1.43013e-09	4127575	 nan
58	0.145	-0.00043864	0.00087589	1.4384e-09	4127575	 3.01481e-08
58	0.145	-0.00043864	0.00087589	1.43398e-09	4146901	 nan
59	0.1475	-0.000445984	0.000767637	1.44252e-09	4146901	 3.05386e-08
59	0.1475	-0.000445984	0.000767637	1.43927e-09	4158883	 nan
60	0.15	-0.000579373	0.000584987	1.45934e-09	4158883	 3.08428e-08
60	0.15	-0.000579373	0.000584987	1.46019e-09	4167739	 nan
61	0.1525	-0.000636729	0.000747481	1.48943e-09	4167739	 3.07002e-08
61	0.1525	-0.000636729	0.000747481	1.48494e-09	4182955	 nan
62	0.155	-0.000614629	0.000877285	1.52206e-09	4182955	 3.13532e-08
62	0.155	-0.000614629	0.000877285	1.52125e-09	4185973	 nan
63	0.1575	-0.000518977	0.000897094	1.54218e-09	4185973	 3.23564e-08
63	0.1575	-0.000518977	0.000897094	1.53948e-09	4196449	 nan
64	0.16	-0.00036601	0.000819242	1.55276e-09	4196449	 3.30242e-08
64	0.16	-0.00036601	0.000819242	1.55168e-09	4206709	 nan
65	0.1625	-0.000528228	0.000661591	1.57516e-09	4206709	 3.2846e-08
65	0.1625	-0.000528228	0.000661591	1.56932e-09	4226035	 nan
66	0.165	-0.000621107	0.000693604	1.59616e-09	4226035	 3.32909e-08
66	0.165	-0.000621107	0.000693604	1.59057e-09	4247113	 nan
67	0.1675	-0.000637245	0.000855699	1.6199e-09	4247113	 3.35376e-08
67	0.1675	-0.000637245	0.000855699	1.6156e-09	4260283	 nan
68	0.17	-0.000612433	0.000907763	1.6376e-09	4260283	 3.43402e-08
68	0.17	-0.000612433	0.000907763	1.63145e-09	4279501	 nan
69	0.1725	-0.000453206	0.000860019	1.63871e-09	4279501	 3.46591e-08
69	0.1725	-0.000453206	0.000860019	1.63591e-09	4288351	 nan
70	0.175	-0.000466708	0.000728064	1.6598e-09	4288351	 3.55935e-08
70	0.175	-0.000466708	0.000728064	1.65752e-09	4295587	 nan
71	0.1775	-0.00059038	0.000632729	1.68906e-09	4295587	 3.64915e-08
71	0.1775	-0.00059038	0.000632729	1.68713e-09	4307143	 nan
72	0.18	-0.000641512	0.000825645	1.72025e-09	4307143	 3.69862e-08
72	0.18	-0.000641512	0.000825645	1.71624e-09	4319239	 nan
73	0.1825	-0.000752537	0.000908894	1.74643e-09	4319239	 3.76789e-08
73	0.1825	-0.000752537	0.000908894	1.74155e-09	4334461	 nan
74	0.185	-0.000524055	0.000890827	1.74141e-09	4334461	 3.82602e-08
74	0.185	-0.000524055	0.000890827	1.73923e-09	4350877	 nan
75	0.1875	-0.000397173	0.00078498	1.75501e-09	4350877	 3.83127e-08
75	0.1875	-0.000397173	0.00078498	1.75097e-09	4363627	 nan
76	0.19	-0.000547271	0.000609602	1.77801e-09	4363627	 3.91307e-08
76	0.19	-0.000547271	0.000609602	1.77453e-09	4376923	 nan
77	0.1925	-0.00063007	0.000787423	1.80846e-09	4376923	 3.96179e-08
77	0.1925	-0.00063007	0.000787423	1.80372e-09	4390315	 nan
78	0.195	-0.000776896	0.00090066	1.84126e-09	4390315	 4.06021e-08
78	0.195	-0.000776896	0.00090066	1.8352e-09	4410331	 nan
79	0.1975	-0.000577826	0.000911596	1.84256e-09	4410331	 4.05632e-08
79	0.1975	-0.000577826	0.000911596	1.8386e-09	4422205	 nan
80	0.2	-0.000454253	0.000831914	1.85215e-09	4422205	 4.14982e-08
80	0.2	-0.000454253	0.000831914	1.84787e-09	4434619	 nan
81	0.2025	-0.000494505	0.000677962	1.86891e-09	4434619	 4.24219e-08
81	0.2025	-0.000494505	0.000677962	1.86482e-09	4448011	 nan
82	0.205	-0.000605734	0.000741784	1.89183e-09	4448011	 4.31184e-08
82	0.205	-0.000605734	0.000741784	1.88975e-09	4453633	 nan
83	0.2075	-0.000723693	0.000884289	1.92275e-09	4453633	 4.42635e-08
83	0.2075	-0.000723693	0.000884289	1.91994e-09	4470151	 nan
84	0.21	-0.000616427	0.000923914	1.93535e-09	4470151	 4.41002e-08
84	0.21	-0.000616427	0.000923914	1.93422e-09	4474477	 nan
85	0.2125	-0.000520454	0.000870626	1.95018e-09	4474477	 4.51794e-08
85	0.2125	-0.000520454	0.000870626	1.94778e-09	4483339	 nan
86	0.215	-0.000434559	0.000738987	1.97121e-09	4483339	 4.59856e-08
86	0.215	-0.000434559	0.000738987	1.96872e-09	4490587	 nan
87	0.2175	-0.000570649	0.000688859	1.99504e-09	4490587	 4.6945e-08
87	0.2175	-0.000570649	0.000688859	1.99089e-09	4502575	 nan
88	0.22	-0.000673151	0.000859469	2.01936e-09	4502575	 4.78202e-08
88	0.22	-0.000673151	0.000859469	2.00635e-09	4535545	 nan
89	0.2225	-0.000640375	0.000927052	2.02303e-09	4535545	 4.75757e-08
89	0.2225	-0.000640375	0.000927052	2.01183e-09	4563205	 nan
90	0.225	-0.000572413	0.000900036	2.02253e-09	4563205	 4.85977e-08
90	0.225	-0.000572413	0.000900036	2.01959e-09	4576477	 nan
91	0.2275	-0.000446519	0.000791326	2.04189e-09	4576477	 4.9011e-08
91	0.2275	-0.000446519	0.000791326	2.03663e-09	4591597	 nan
92	0.23	-0.000526781	0.000630188	2.06507e-09	4591597	 4.96512e-08
92	0.23	-0.000526781	0.000630188	2.05979e-09	4608241	 nan
93	0.2325	-0.000624824	0.000828108	2.09041e-09	4608241	 5.01246e-08
93	0.2325	-0.000624824	0.000828108	2.07967e-09	4638577	 nan
94	0.235	-0.00072208	0.000923069	2.10315e-09	4638577	 4.96616e-08
94	0.235	-0.00072208	0.000923069	2.09464e-09	4660831	 nan
95	0.2375	-0.00061216	0.000922101	2.10092e-09	4660831	 5.03916e-08
95	0.2375	-0.00061216	0.000922101	2.09843e-09	4668709	 nan
96	0.24	-0.000510543	0.000836586	2.11499e-09	4668709	 5.1273e-08
96	0.24	-0.000510543	0.000836586	2.10622e-09	4694083	 nan
97	0.2425	-0.000474882	0.000681945	2.13063e-09	4694083	 5.14351e-08
97	0.2425	-0.000474882	0.000681945	2.12151e-09	4715797	 nan
98	0.245	-0.000595564	0.000789515	2.15126e-09	4715797	 5.25544e-08
98	0.245	-0.000595564	0.000789515	2.13919e-09	4744855	 nan
99	0.2475	-0.000858921	0.00091122	2.17128e-09	4744855	 5.35155e-08
99	0.2475	-0.000858921	0.00091122	2.16879e-09	4761271	 nan
100	0.25	-0.000638849	0.000936036	2.17637e-09	4761271	 5.32697e-08
100	0.25	-0.000638849	0.000936036	2.17222e-09	4771747	 nan
101	0.2525	-0.000562433	0.000873926	2.1881e-09	4771747	 5.44497e-08
101	0.2525	-0.000562433	0.000873926	2.17941e-09	4792171	 nan
102	0.255	-0.000431966	0.000738867	2.20041e-09	4792171	 5.55823e-08
102	0.255	-0.000431966	0.000738867	2.19296e-09	4809775	 nan
103	0.2575	-0.000559451	0.000743967	2.21807e-09	4809775	 5.65425e-08
103	0.2575	-0.000559451	0.000743967	2.21158e-09	4827697	 nan
104	0.26	-0.00083923	0.000892062	2.24134e-09	4827697	 5.71459e-08
104	0.26	-0.00083923	0.000892062	2.23881e-09	4848859	 nan
105	0.2625	-0.000654634	0.000942655	2.25045e-09	4848859	 5.67755e-08
105	0.2625	-0.000654634	0.000942655	2.24514e-09	4868521	 nan
106	0.265	-0.000603711	0.000904364	2.26218e-09	4868521	 5.68253e-08
106	0.265	-0.000603711	0.000904364	2.25557e-09	4886869	 nan
107	0.2675	-0.000494907	0.000789766	2.27839e-09	4886869	 5.73959e-08
107	0.2675	-0.000494907	0.000789766	2.26903e-09	4913749	 nan
108	0.27	-0.000516542	0.000692313	2.2944e-09	4913749	 5.78287e-08
108	0.27	-0.000516542	0.000692313	2.28665e-09	4933075	 nan
109	0.2725	-0.000782515	0.000866039	2.3139e-09	4933075	 5.8461e-08
109	0.2725	-0.000782515	0.000866039	2.30804e-09	4949707	 nan
110	0.275	-0.00066003	0.000941984	2.32165e-09	4949707	 5.90946e-08
110	0.275	-0.00066003	0.000941984	2.31715e-09	4959871	 nan
111	0.2775	-0.000634202	0.000927532	2.33034e-09	4959871	 6.01898e-08
111	0.2775	-0.000634202	0.000927532	2.32626e-09	4972939	 nan
112	0.28	-0.000547824	0.000833944	2.34783e-09	4972939	 6.06504e-08
112	0.28	-0.000547824	0.000833944	2.34161e-09	4987957	 nan
113	0.2825	-0.00046721	0.000676035	2.36808e-09	4987957	 6.16344e-08
113	0.2825	-0.00046721	0.000676035	2.36135e-09	5009119	 nan
114	0.285	-0.000728835	0.000834047	2.3902e-09	5009119	 6.11686e-08
114	0.285	-0.000728835	0.000834047	2.38441e-09	5025541	 nan
115	0.2875	-0.000684186	0.000934901	2.40385e-09	5025541	 6.16262e-08
115	0.2875	-0.000684186	0.000934901	2.39775e-09	5040121	 nan
116	0.29	-0.000654814	0.000944134	2.40835e-09	5040121	 6.27042e-08
116	0.29	-0.000654814	0.000944134	2.40324e-09	5052529	 nan
117	0.2925	-0.00059144	0.000871785	2.42097e-09	5052529	 6.36806e-08
117	0.2925	-0.00059144	0.000871785	2.418e-09	5060203	 nan
118	0.295	-0.000474067	0.000731447	2.44134e-09	5060203	 6.44239e-08
118	0.295	-0.000474067	0.000731447	2.43904e-09	5066143	 nan
119	0.2975	-0.00067712	0.000795852	2.46679e-09	5066143	 6.5673e-08
119	0.2975	-0.00067712	0.000795852	2.45858e-09	5085907	 nan
120	0.3	-0.000814598	0.000921445	2.48438e-09	5085907	 6.6588e-08
120	0.3	-0.000814598	0.000921445	2.47956e-09	5098873	 nan
121	0.3025	-0.000665533	0.000954481	2.49113e-09	5098873	 6.74868e-08
121	0.3025	-0.000665533	0.000954481	2.48073e-09	5128783	 nan
122	0.305	-0.000625476	0.000903829	2.49856e-09	5128783	 6.65702e-08
122	0.305	-0.000625476	0.000903829	2.49203e-09	5145205	 nan
123	0.3075	-0.000528411	0.000781891	2.51365e-09	5145205	 6.76851e-08
123	0.3075	-0.000528411	0.000781891	2.50907e-09	5158501	 nan
124	0.31	-0.000628384	0.000751679	2.53377e-09	5158501	 6.83392e-08
124	0.31	-0.000628384	0.000751679	2.5278e-09	5176639	 nan
125	0.3125	-0.000948496	0.000901453	2.55632e-09	5176639	 6.8698e-08
125	0.3125	-0.000948496	0.000901453	2.55237e-09	5186683	 nan
126	0.315	-0.000667107	0.000958033	2.56236e-09	5186683	 6.97861e-08
126	0.315	-0.000667107	0.000958033	2.5586e-09	5198779	 nan
127	0.3175	-0.000650014	0.000929202	2.57695e-09	5198779	 7.06685e-08
127	0.3175	-0.000650014	0.000929202	2.57522e-09	5203207	 nan
128	0.32	-0.000573853	0.000826232	2.59826e-09	5203207	 7.19415e-08
128	0.32	-0.000573853	0.000826232	2.59085e-09	5221123	 nan
129	0.3225	-0.00058116	0.000702461	2.61612e-09	5221123	 7.2643e-08
129	0.3225	-0.00058116	0.000702461	2.61003e-09	5236033	 nan
130	0.325	-0.000886318	0.000876253	2.63698e-09	5236033	 7.28963e-08
130	0.325	-0.000886318	0.000876253	2.6314e-09	5248441	 nan
131	0.3275	-0.000660765	0.000956384	2.6434e-09	5248441	 7.39267e-08
131	0.3275	-0.000660765	0.000956384	2.63931e-09	5258917	 nan
132	0.33	-0.000666314	0.0009496	2.65442e-09	5258917	 7.48738e-08
132	0.33	-0.000666314	0.0009496	2.64621e-09	5277499	 nan
133	0.3325	-0.000611504	0.00086609	2.66759e-09	5277499	 7.56592e-08
133	0.3325	-0.000611504	0.00086609	2.66509e-09	5283655	 nan
134	0.335	-0.000536372	0.000719225	2.69048e-09	5283655	 7.6729e-08
134	0.335	-0.000536372	0.000719225	2.68769e-09	5294767	 nan
135	0.3375	-0.000827247	0.000844995	2.71538e-09	5294767	 7.66989e-08
135	0.3375	-0.000827247	0.000844995	2.7136e-09	5299513	 nan
136	0.34	-0.000645893	0.000948451	2.73029e-09	5299513	 7.78889e-08
136	0.34	-0.000645893	0.000948451	2.72208e-09	5318947	 nan
137	0.3425	-0.000673316	0.000963794	2.73531e-09	5318947	 7.85969e-08
137	0.3425	-0.000673316	0.000963794	2.73279e-09	5324995	 nan
138	0.345	-0.000639911	0.000900163	2.75125e-09	5324995	 7.97754e-08
138	0.345	-0.000639911	0.000900163	2.74718e-09	5336665	 nan
139	0.3475	-0.00055078	0.000769893	2.76995e-09	5336665	 8.02411e-08
139	0.3475	-0.00055078	0.000769893	2.76444e-09	5348539	 nan
140	0.35	-0.000770042	0.000807712	2.79075e-09	5348539	 8.12729e-08
140	0.35	-0.000770042	0.000807712	2.78515e-09	5362039	 nan
141	0.3525	-0.000764267	0.00093441	2.80654e-09	5362039	 8.20061e-08
141	0.3525	-0.000764267	0.00093441	2.80065e-09	5375755	 nan
142	0.355	-0.000672887	0.000972107	2.81436e-09	5375755	 8.29181e-08
142	0.355	-0.000672887	0.000972107	2.80851e-09	5389261	 nan
143	0.3575	-0.000660745	0.000928918	2.82707e-09	5389261	 8.39427e-08
143	0.3575	-0.000660745	0.000928918	2.82497e-09	5396191	 nan
144	0.36	-0.00059116	0.000816139	2.8465e-09	5396191	 8.49442e-08
144	0.36	-0.00059116	0.000816139	2.84736e-09	5410567	 nan
145	0.3625	-0.000716078	0.00076517	2.8714e-09	5410567	 8.37396e-08
145	0.3625	-0.000716078	0.00076517	2.86861e-09	5416399	 nan
146	0.365	-0.000892956	0.000914552	2.892e-09	5416399	 8.50424e-08
146	0.365	-0.000892956	0.000914552	2.88653e-09	5430781	 nan
147	0.3675	-0.000665239	0.000974295	2.89845e-09	5430781	 8.58225e-08
147	0.3675	-0.000665239	0.000974295	2.89269e-09	5445163	 nan
148	0.37	-0.000673852	0.00095158	2.91109e-09	5445163	 8.61975e-08
148	0.37	-0.000673852	0.00095158	2.90647e-09	5457259	 nan
149	0.3725	-0.000623965	0.000856729	2.92878e-09	5457259	 8.71483e-08
149	0.3725	-0.000623965	0.000856729	2.92311e-09	5469253	 nan
150	0.375	-0.000664508	0.000717705	2.9474e-09	5469253	 8.81014e-08
150	0.375	-0.000664508	0.000717705	2.94361e-09	5476495	 nan
151	0.3775	-0.000985078	0.000889622	2.96944e-09	5476495	 8.94954e-08
151	0.3775	-0.000985078	0.000889622	2.96009e-09	5498419	 nan
152	0.38	-0.000650895	0.000971389	2.9703e-09	5498419	 8.99106e-08
152	0.38	-0.000650895	0.000971389	2.96665e-09	5510845	 nan
153	0.3825	-0.000680018	0.000969299	2.98238e-09	5510845	 8.99881e-08
153	0.3825	-0.000680018	0.000969299	2.97279e-09	5532535	 nan
154	0.385	-0.000650152	0.000892746	2.99341e-09	5532535	 9.04506e-08
154	0.385	-0.000650152	0.000892746	2.98621e-09	5550361	 nan
155	0.3875	-0.000615316	0.000754015	3.01023e-09	5550361	 9.09301e-08
155	0.3875	-0.000615316	0.000754015	3.00448e-09	5563555	 nan
156	0.39	-0.000921365	0.000858951	3.03068e-09	5563555	 9.19502e-08
156	0.39	-0.000921365	0.000858951	3.02545e-09	5575543	 nan
157	0.3925	-0.000629646	0.000962711	3.03965e-09	5575543	 9.27833e-08
157	0.3925	-0.000629646	0.000962711	3.03679e-09	5582887	 nan
158	0.395	-0.000678571	0.000981468	3.05119e-09	5582887	 9.39024e-08
158	0.395	-0.000678571	0.000981468	3.04854e-09	5588503	 nan
159	0.3975	-0.000668684	0.000923708	3.06687e-09	5588503	 9.52159e-08
159	0.3975	-0.000668684	0.000923708	3.06298e-09	5597461	 nan
160	0.4	-0.000602879	0.000800814	3.08454e-09	5597461	 9.64014e-08
160	0.4	-0.000602879	0.000800814	3.0839e-09	5598865	 nan
161	0.4025	-0.000860733	0.000822889	3.10837e-09	5598865	 9.78743e-08
161	0.4025	-0.000860733	0.000822889	3.1022e-09	5612359	 nan
162	0.405	-0.00071061	0.000948455	3.11966e-09	5612359	 9.87843e-08
162	0.405	-0.00071061	0.000948455	3.11376e-09	5625967	 nan
163	0.4075	-0.000670745	0.000988097	3.12813e-09	5625967	 9.97231e-08
163	0.4075	-0.000670745	0.000988097	3.12281e-09	5638369	 nan
164	0.41	-0.000680441	0.000949434	3.14112e-09	5638369	 1.00599e-07
164	0.41	-0.000680441	0.000949434	3.13505e-09	5651125	 nan
165	0.4125	-0.000633295	0.000842973	3.15574e-09	5651125	 1.01623e-07
165	0.4125	-0.000633295	0.000842973	3.14982e-09	5669689	 nan
166	0.415	-0.000802573	0.000781674	3.17248e-09	5669689	 1.01373e-07
166	0.415	-0.000802573	0.000781674	3.16663e-09	5682973	 nan
167	0.4175	-0.000835274	0.000928958	3.18576e-09	5682973	 1.02267e-07
167	0.4175	-0.000835274	0.000928958	3.18305e-09	5690317	 nan
168	0.42	-0.00065691	0.000989592	3.19565e-09	5690317	 1.03342e-07
168	0.42	-0.00065691	0.000989592	3.19373e-09	5694637	 nan
169	0.4225	-0.000685793	0.000970355	3.21156e-09	5694637	 1.04678e-07
169	0.4225	-0.000685793	0.000970355	3.20626e-09	5706721	 nan
170	0.425	-0.000657438	0.000880895	3.22742e-09	5706721	 1.05676e-07
170	0.425	-0.000657438	0.000880895	3.22518e-09	5712661	 nan
171	0.4275	-0.000747366	0.000735279	3.24824e-09	5712661	 1.06826e-07
171	0.4275	-0.000747366	0.000735279	3.24166e-09	5730067	 nan
172	0.43	-0.000963366	0.000903998	3.26402e-09	5730067	 1.07096e-07
172	0.43	-0.000963366	0.000903998	3.26205e-09	5734603	 nan
173	0.4325	-0.000637161	0.000985547	3.27274e-09	5734603	 1.08267e-07
173	0.4325	-0.000637161	0.000985547	3.26703e-09	5746585	 nan
174	0.435	-0.000684614	0.000985907	3.28271e-09	5746585	 1.09253e-07
174	0.435	-0.000684614	0.000985907	3.28063e-09	5751013	 nan
175	0.4375	-0.000674949	0.000913896	3.30025e-09	5751013	 1.10526e-07
175	0.4375	-0.000674949	0.000913896	3.29465e-09	5764303	 nan
176	0.44	-0.00069471	0.000780979	3.31723e-09	5764303	 1.11345e-07
176	0.44	-0.00069471	0.000780979	3.31346e-09	5771761	 nan
177	0.4425	-0.00101508	0.000873825	3.3382e-09	5771761	 1.12476e-07
177	0.4425	-0.00101508	0.000873825	3.33035e-09	5787397	 nan
178	0.445	-0.000612307	0.000976266	3.34231e-09	5787397	 1.13382e-07
178	0.445	-0.000612307	0.000976266	3.34502e-09	5794849	 nan
179	0.4475	-0.000677724	0.000996407	3.35996e-09	5794849	 1.12748e-07
179	0.4475	-0.000677724	0.000996407	3.34903e-09	5820427	 nan
180	0.45	-0.000686575	0.000942265	3.36713e-09	5820427	 1.12912e-07
180	0.45	-0.000686575	0.000942265	3.36196e-09	5831323	 nan
181	0.4525	-0.000644823	0.000824513	3.38262e-09	5831323	 1.13845e-07
181	0.4525	-0.000644823	0.000824513	3.3774e-09	5843623	 nan
182	0.455	-0.000951128	0.000838883	3.40056e-09	5843623	 1.14525e-07
182	0.455	-0.000951128	0.000838883	3.39565e-09	5854105	 nan
183	0.4575	-0.000655957	0.000962078	3.4103e-09	5854105	 1.15264e-07
183	0.4575	-0.000655957	0.000962078	3.40384e-09	5867173	 nan
184	0.46	-0.000665128	0.00100202	3.41863e-09	5867173	 1.16205e-07
184	0.46	-0.000665128	0.00100202	3.41417e-09	5877535	 nan
185	0.4625	-0.000692128	0.000965953	3.43237e-09	5877535	 1.17209e-07
185	0.4625	-0.000692128	0.000965953	3.42634e-09	5889631	 nan
186	0.465	-0.000663437	0.000863805	3.44656e-09	5889631	 1.18214e-07
186	0.465	-0.000663437	0.000863805	3.43727e-09	5909287	 nan
187	0.4675	-0.000890149	0.00079887	3.45914e-09	5909287	 1.19084e-07
187	0.4675	-0.000890149	0.00079887	3.45383e-09	5919127	 nan
188	0.47	-0.000777969	0.000942888	3.46997e-09	5919127	 1.20069e-07
188	0.47	-0.000777969	0.000942888	3.46464e-09	5930581	 nan
189	0.4725	-0.000647031	0.00100286	3.47776e-09	5930581	 1.21086e-07
189	0.4725	-0.000647031	0.00100286	3.47098e-09	5944087	 nan
190	0.475	-0.000691801	0.000985289	3.48845e-09	5944087	 1.22139e-07
190	0.475	-0.000691801	0.000985289	3.48519e-09	5950345	 nan
191	0.4775	-0.000680928	0.000899316	3.50553e-09	5950345	 1.23463e-07
191	0.4775	-0.000680928	0.000899316	3.50108e-09	5959951	 nan
192	0.48	-0.00083222	0.00075652	3.52319e-09	5959951	 1.24466e-07
192	0.48	-0.00083222	0.00075652	3.5182e-09	5972269	 nan
193	0.4825	-0.000903321	0.000918259	3.53726e-09	5972269	 1.25089e-07
193	0.4825	-0.000903321	0.000918259	3.53442e-09	5992909	 nan
194	0.485	-0.000624086	0.000998298	3.54642e-09	5992909	 1.23819e-07
194	0.485	-0.000624086	0.000998298	3.54103e-09	6002959	 nan
195	0.4875	-0.000685972	0.000999487	3.557e-09	6002959	 1.25022e-07
195	0.4875	-0.000685972	0.000999487	3.54908e-09	6018079	 nan
196	0.49	-0.000692706	0.000930217	3.56827e-09	6018079	 1.26083e-07
196	0.49	-0.000692706	0.000930217	3.55987e-09	6034393	 nan
197	0.4925	-0.000775603	0.000801337	3.58159e-09	6034393	 1.2712e-07
197	0.4925	-0.000775603	0.000801337	3.57663e-09	6043795	 nan
198	0.495	-0.00103049	0.000888849	3.59914e-09	6043795	 1.2834e-07
198	0.495	-0.00103049	0.000888849	3.58745e-09	6066925	 nan
199	0.4975	-0.000597413	0.000989024	3.59937e-09	6066925	 1.28969e-07
199	0.4975	-0.000597413	0.000989024	3.59148e-09	6087763	 nan
200	0.5	-0.00067571	0.00100924	3.60713e-09	6087763	 1.29135e-07
200	0.5	-0.00067571	0.00100924	3.60299e-09	6098233	 nan
201	0.5025	-0.000699651	0.000957147	3.6212e-09	6098233	 1.29708e-07
201	0.5025	-0.000699651	0.000957147	3.61787e-09	6114763	 nan
202	0.505	-0.000722147	0.000842866	3.63828e-09	6114763	 1.28973e-07
202	0.505	-0.000722147	0.000842866	3.63183e-09	6127627	 nan
203	0.5075	-0.00104223	0.000854738	3.65436e-09	6127627	 1.29973e-07
203	0.5075	-0.00104223	0.000854738	3.65001e-09	6138877	 nan
204	0.51	-0.000601656	0.000974899	3.66303e-09	6138877	 1.30283e-07
204	0.51	-0.000601656	0.000974899	3.65676e-09	6161233	 nan
205	0.5125	-0.000659366	0.00101419	3.67234e-09	6161233	 1.29204e-07
205	0.5125	-0.000659366	0.00101419	3.66655e-09	6173005	 nan
206	0.515	-0.000700074	0.000979549	3.68502e-09	6173005	 1.30044e-07
206	0.515	-0.000700074	0.000979549	3.68326e-09	6183385	 nan
207	0.5175	-0.000686511	0.000880387	3.70351e-09	6183385	 1.29652e-07
207	0.5175	-0.000686511	0.000880387	3.69706e-09	6195157	 nan
208	0.52	-0.000976868	0.000815987	3.71869e-09	6195157	 1.30783e-07
208	0.52	-0.000976868	0.000815987	3.70692e-09	6220429	 nan
209	0.5225	-0.000719153	0.000956088	3.72142e-09	6220429	 1.31136e-07
209	0.5225	-0.000719153	0.000956088	3.71418e-09	6233827	 nan
210	0.525	-0.000638479	0.00101457	3.72829e-09	6233827	 1.32142e-07
210	0.525	-0.000638479	0.00101457	3.72264e-09	6246139	 nan
211	0.5275	-0.000695724	0.00099768	3.7403e-09	6246139	 1.32787e-07
211	0.5275	-0.000695724	0.00099768	3.73406e-09	6257917	 nan
212	0.53	-0.000698971	0.00091414	3.75419e-09	6257917	 1.33755e-07
212	0.53	-0.000698971	0.00091414	3.73923e-09	6285253	 nan
213	0.5325	-0.000914916	0.00077492	3.76098e-09	6285253	 1.34499e-07
213	0.5325	-0.000914916	0.00077492	3.75547e-09	6295513	 nan
214	0.535	-0.000840447	0.000932688	3.77253e-09	6295513	 1.35569e-07
214	0.535	-0.000840447	0.000932688	3.75813e-09	6322297	 nan
215	0.5375	-0.000612789	0.00101033	3.7712e-09	6322297	 1.36079e-07
215	0.5375	-0.000612789	0.00101033	3.76329e-09	6341737	 nan
216	0.54	-0.000685886	0.00101134	3.77962e-09	6341737	 1.35884e-07
216	0.54	-0.000685886	0.00101134	3.77576e-09	6349297	 nan
217	0.5425	-0.000705652	0.000943768	3.79467e-09	6349297	 1.36902e-07
217	0.5425	-0.000705652	0.000943768	3.78795e-09	6360967	 nan
218	0.545	-0.000855231	0.000817931	3.80895e-09	6360967	 1.38075e-07
218	0.545	-0.000855231	0.000817931	3.80101e-09	6375649	 nan
219	0.5475	-0.00096459	0.000904789	3.82063e-09	6375649	 1.39071e-07
219	0.5475	-0.00096459	0.000904789	3.81488e-09	6386125	 nan
220	0.55	-0.000582936	0.00100173	3.82781e-09	6386125	 1.40122e-07
220	0.55	-0.000582936	0.00100173	3.82121e-09	6400597	 nan
221	0.5525	-0.000671431	0.00102092	3.83714e-09	6400597	 1.40743e-07
221	0.5525	-0.000671431	0.00102092	3.82435e-09	6424141	 nan
222	0.555	-0.00070757	0.000969749	3.84233e-09	6424141	 1.41578e-07
222	0.555	-0.00070757	0.000969749	3.83251e-09	6441853	 nan
223	0.5575	-0.000798393	0.000857895	3.85214e-09	6441853	 1.42548e-07
223	0.5575	-0.000798393	0.000857895	3.84307e-09	6458371	 nan
224	0.56	-0.00109175	0.000872743	3.86397e-09	6458371	 1.43408e-07
224	0.56	-0.00109175	0.000872743	3.84505e-09	6491863	 nan
225	0.5625	-0.000548827	0.000989104	3.85684e-09	6491863	 1.44202e-07
225	0.5625	-0.000548827	0.000989104	3.8561e-09	6505255	 nan
226	0.565	-0.000651885	0.00102681	3.87163e-09	6505255	 1.42765e-07
226	0.565	-0.000651885	0.00102681	3.8576e-09	6536251	 nan
227	0.5675	-0.00070393	0.000992584	3.87574e-09	6536251	 1.42502e-07
227	0.5675	-0.00070393	0.000992584	3.87223e-09	6543919	 nan
228	0.57	-0.000743801	0.00089547	3.89194e-09	6543919	 1.43442e-07
228	0.57	-0.000743801	0.00089547	3.88756e-09	6559255	 nan
229	0.5725	-0.00106301	0.000838312	3.90848e-09	6559255	 1.42643e-07
229	0.5725	-0.00106301	0.000838312	3.89738e-09	6581173	 nan
230	0.575	-0.0006592	0.000973937	3.91023e-09	6581173	 1.42664e-07
230	0.575	-0.0006592	0.000973937	3.90591e-09	6594247	 nan
231	0.5775	-0.000628676	0.00103004	3.92034e-09	6594247	 1.42535e-07
231	0.5775	-0.000628676	0.00103004	3.90671e-09	6622747	 nan
232	0.58	-0.000696067	0.00101273	3.92409e-09	6622747	 1.42395e-07
232	0.58	-0.000696067	0.00101273	3.91972e-09	6633223	 nan
233	0.5825	-0.000711076	0.000930428	3.93924e-09	6633223	 1.42876e-07
233	0.5825	-0.000711076	0.000930428	3.93482e-09	6643375	 nan
234	0.585	-0.000997514	0.000797562	3.95586e-09	6643375	 1.43746e-07
234	0.585	-0.000997514	0.000797562	3.95327e-09	6661405	 nan
235	0.5875	-0.000777089	0.000952069	3.9686e-09	6661405	 1.4164e-07
235	0.5875	-0.000777089	0.000952069	3.96407e-09	6670477	 nan
236	0.59	-0.000600569	0.0010264	3.97794e-09	6670477	 1.42598e-07
236	0.59	-0.000600569	0.0010264	3.96717e-09	6694141	 nan
237	0.5925	-0.000682885	0.00102608	3.98356e-09	6694141	 1.42174e-07
237	0.5925	-0.000682885	0.00102608	3.97809e-09	6705907	 nan
238	0.595	-0.000713662	0.000958899	3.99658e-09	6705907	 1.42372e-07
238	0.595	-0.000713662	0.000958899	3.98314e-09	6730963	 nan
239	0.5975	-0.000934701	0.000834804	4.00347e-09	6730963	 1.43123e-07
239	0.5975	-0.000934701	0.000834804	3.99832e-09	6741967	 nan
240	0.6	-0.000897901	0.000925065	4.01569e-09	6741967	 1.43701e-07
240	0.6	-0.000897901	0.000925065	4.00982e-09	6753739	 nan
241	0.6025	-0.000568795	0.00101825	4.02354e-09	6753739	 1.43028e-07
241	0.6025	-0.000568795	0.00101825	4.01632e-09	6768853	 nan
242	0.605	-0.000665367	0.00103567	4.03256e-09	6768853	 1.43654e-07
242	0.605	-0.000665367	0.00103567	4.02697e-09	6780739	 nan
243	0.6075	-0.000711538	0.00098449	4.04493e-09	6780739	 1.44315e-07
243	0.6075	-0.000711538	0.00098449	4.03877e-09	6792727	 nan
244	0.61	-0.0008748	0.000874041	4.05808e-09	6792727	 1.45058e-07
244	0.61	-0.0008748	0.000874041	4.05489e-09	6801799	 nan
245	0.6125	-0.00102217	0.000894462	4.07349e-09	6801799	 1.45324e-07
245	0.6125	-0.00102217	0.000894462	4.06851e-09	6813679	 nan
246	0.615	-0.000550943	0.00100609	4.08128e-09	6813679	 1.45606e-07
246	0.615	-0.000550943	0.00100609	4.07427e-09	6827071	 nan
247	0.6175	-0.000644025	0.00104096	4.09013e-09	6827071	 1.4649e-07
247	0.6175	-0.000644025	0.00104096	4.08156e-09	6844777	 nan
248	0.62	-0.000705081	0.00100566	4.09949e-09	6844777	 1.46545e-07
248	0.62	-0.000705081	0.00100566	4.09794e-09	6847693	 nan
249	0.6225	-0.000817021	0.000908963	4.11722e-09	6847693	 1.47773e-07
249	0.6225	-0.000817021	0.000908963	4.10457e-09	6872431	 nan
250	0.625	-0.00114895	0.000858724	4.12496e-09	6872431	 1.48024e-07
250	0.625	-0.00114895	0.000858724	4.12115e-09	6881605	 nan
251	0.6275	-0.000598849	0.000989258	4.1328e-09	6881605	 1.48322e-07
251	0.6275	-0.000598849	0.000989258	4.12528e-09	6895105	 nan
252	0.63	-0.000618475	0.0010422	4.13994e-09	6895105	 1.49359e-07
252	0.63	-0.000618475	0.0010422	4.12987e-09	6919399	 nan
253	0.6325	-0.000694116	0.00102355	4.14704e-09	6919399	 1.48732e-07
253	0.6325	-0.000694116	0.00102355	4.14134e-09	6930955	 nan
254	0.635	-0.000761916	0.000941448	4.16034e-09	6930955	 1.48811e-07
254	0.635	-0.000761916	0.000941448	4.15477e-09	6946075	 nan
255	0.6375	-0.00108031	0.000819062	4.17518e-09	6946075	 1.48558e-07
255	0.6375	-0.00108031	0.000819062	4.17217e-09	6953419	 nan
256	0.64	-0.000713567	0.000968079	4.18594e-09	6953419	 1.49241e-07
256	0.64	-0.000713567	0.000968079	4.17227e-09	6980413	 nan
257	0.6425	-0.000589222	0.00103884	4.18645e-09	6980413	 1.48991e-07
257	0.6425	-0.000589222	0.00103884	4.17426e-09	7005577	 nan
258	0.645	-0.000678756	0.00103677	4.19051e-09	7005577	 1.48389e-07
258	0.645	-0.000678756	0.00103677	4.18349e-09	7020589	 nan
259	0.6475	-0.000718447	0.000969463	4.20139e-09	7020589	 1.47208e-07
259	0.6475	-0.000718447	0.000969463	4.19597e-09	7041751	 nan
260	0.65	-0.00101477	0.000846506	4.21547e-09	7041751	 1.44619e-07
260	0.65	-0.00101477	0.000846506	4.20761e-09	7058053	 nan
261	0.6525	-0.000831745	0.000942901	4.22294e-09	7058053	 1.4482e-07
261	0.6525	-0.000831745	0.000942901	4.2132e-09	7075777	 nan
262	0.655	-0.000556738	0.0010318	4.22711e-09	7075777	 1.45648e-07
262	0.655	-0.000556738	0.0010318	4.21768e-09	7094671	 nan
263	0.6575	-0.000659668	0.00104671	4.23367e-09	7094671	 1.45978e-07
263	0.6575	-0.000659668	0.00104671	4.22176e-09	7119091	 nan
264	0.66	-0.000713904	0.000994656	4.23921e-09	7119091	 1.45869e-07
264	0.66	-0.000713904	0.000994656	4.23322e-09	7130545	 nan
265	0.6625	-0.00095196	0.000884666	4.25182e-09	7130545	 1.46761e-07
265	0.6625	-0.00095196	0.000884666	4.2477e-09	7141117	 nan
266	0.665	-0.000952985	0.000912754	4.26402e-09	7141117	 1.46828e-07
266	0.665	-0.000952985	0.000912754	4.25435e-09	7159927	 nan
267	0.6675	-0.000582037	0.00101972	4.26726e-09	7159927	 1.47087e-07
267	0.6675	-0.000582037	0.00101972	4.25853e-09	7176247	 nan
268	0.67	-0.000636813	0.00105179	4.27401e-09	7176247	 1.47514e-07
268	0.67	-0.000636813	0.00105179	4.26699e-09	7191151	 nan
269	0.6725	-0.000705294	0.0010154	4.28431e-09	7191151	 1.47669e-07
269	0.6725	-0.000705294	0.0010154	4.28016e-09	7205389	 nan
270	0.675	-0.000891461	0.000919043	4.29871e-09	7205389	 1.45227e-07
270	0.675	-0.000891461	0.000919043	4.29261e-09	7218997	 nan
271	0.6775	-0.00107696	0.000879368	4.31055e-09	7218997	 1.452e-07
271	0.6775	-0.00107696	0.000879368	4.30673e-09	7228291	 nan
272	0.68	-0.000615138	0.00100444	4.31874e-09	7228291	 1.45469e-07
272	0.68	-0.000615138	0.00100444	4.31369e-09	7243081	 nan
273	0.6825	-0.000610376	0.00105372	4.32817e-09	7243081	 1.42514e-07
273	0.6825	-0.000610376	0.00105372	4.31869e-09	7263601	 nan
274	0.685	-0.000692612	0.00103313	4.33525e-09	7263601	 1.42109e-07
274	0.685	-0.000692612	0.00103313	4.32612e-09	7282057	 nan
275	0.6875	-0.000833496	0.000950619	4.34426e-09	7282057	 1.41796e-07
275	0.6875	-0.000833496	0.000950619	4.33076e-09	7310137	 nan
276	0.69	-0.00116405	0.000841151	4.35019e-09	7310137	 1.41003e-07
276	0.69	-0.00116405	0.000841151	4.34511e-09	7326655	 nan
277	0.6925	-0.000650625	0.000984393	4.35735e-09	7326655	 1.38182e-07
277	0.6925	-0.000650625	0.000984393	4.34948e-09	7343491	 nan
278	0.695	-0.000580162	0.00105114	4.3636e-09	7343491	 1.38065e-07
278	0.695	-0.000580162	0.00105114	4.36173e-09	7353751	 nan
279	0.6975	-0.00067564	0.00104677	4.37757e-09	7353751	 1.36798e-07
279	0.6975	-0.00067564	0.00104677	4.37286e-09	7362823	 nan
280	0.7	-0.000778045	0.000978674	4.39008e-09	7362823	 1.3736e-07
280	0.7	-0.000778045	0.000978674	4.38407e-09	7376641	 nan
281	0.7025	-0.00109534	0.000856165	4.40266e-09	7376641	 1.36635e-07
281	0.7025	-0.00109534	0.000856165	4.39408e-09	7393165	 nan
282	0.705	-0.000765576	0.000960106	4.4076e-09	7393165	 1.37094e-07
282	0.705	-0.000765576	0.000960106	4.39621e-09	7415629	 nan
283	0.7075	-0.00057573	0.00104432	4.41e-09	7415629	 1.36759e-07
283	0.7075	-0.00057573	0.00104432	4.40495e-09	7425787	 nan
284	0.71	-0.000655025	0.00105633	4.42057e-09	7425787	 1.37474e-07
284	0.71	-0.000655025	0.00105633	4.41639e-09	7434649	 nan
285	0.7125	-0.000725284	0.00100301	4.43327e-09	7434649	 1.38085e-07
285	0.7125	-0.000725284	0.00100301	4.4276e-09	7445125	 nan
286	0.715	-0.00102974	0.000893153	4.44546e-09	7445125	 1.39017e-07
286	0.715	-0.00102974	0.000893153	4.43251e-09	7473745	 nan
287	0.7175	-0.000884006	0.000932231	4.44684e-09	7473745	 1.37009e-07
287	0.7175	-0.000884006	0.000932231	4.44388e-09	7481305	 nan
288	0.72	-0.000608896	0.00103393	4.45666e-09	7481305	 1.37325e-07
288	0.72	-0.000608896	0.00103393	4.4516e-09	7490677	 nan
289	0.7225	-0.000630613	0.00106238	4.46658e-09	7490677	 1.3823e-07
289	0.7225	-0.000630613	0.00106238	4.45992e-09	7503967	 nan
290	0.725	-0.00070517	0.00102397	4.47652e-09	7503967	 1.38553e-07
290	0.725	-0.00070517	0.00102397	4.47277e-09	7511527	 nan
291	0.7275	-0.000966395	0.000927003	4.4905e-09	7511527	 1.39109e-07
291	0.7275	-0.000966395	0.000927003	4.48089e-09	7533997	 nan
292	0.73	-0.00100517	0.000899893	4.49679e-09	7533997	 1.37594e-07
292	0.73	-0.00100517	0.000899893	4.49408e-09	7546081	 nan
293	0.7325	-0.000638615	0.00101939	4.50618e-09	7546081	 1.35982e-07
293	0.7325	-0.000638615	0.00101939	4.50248e-09	7553527	 nan
294	0.735	-0.000602887	0.00106474	4.51664e-09	7553527	 1.36838e-07
294	0.735	-0.000602887	0.00106474	4.5109e-09	7571353	 nan
295	0.7375	-0.000690609	0.0010418	4.52681e-09	7571353	 1.34443e-07
295	0.7375	-0.000690609	0.0010418	4.51725e-09	7589485	 nan
296	0.74	-0.000905744	0.000958346	4.53456e-09	7589485	 1.34794e-07
296	0.74	-0.000905744	0.000958346	4.52604e-09	7608499	 nan
297	0.7425	-0.00112927	0.000863227	4.54351e-09	7608499	 1.34235e-07
297	0.7425	-0.00112927	0.000863227	4.5379e-09	7623625	 nan
298	0.745	-0.000664868	0.00100038	4.54983e-09	7623625	 1.32744e-07
298	0.745	-0.000664868	0.00100038	4.543e-09	7636807	 nan
299	0.7475	-0.000571635	0.00106266	4.55688e-09	7636807	 1.3319e-07
299	0.7475	-0.000571635	0.00106266	4.55005e-09	7662085	 nan
300	0.75	-0.000671937	0.00105543	4.56534e-09	7662085	 1.28426e-07
300	0.75	-0.000671937	0.00105543	4.55507e-09	7683145	 nan
301	0.7525	-0.000847571	0.000985948	4.57151e-09	7683145	 1.27969e-07
301	0.7525	-0.000847571	0.000985948	4.56737e-09	7690813	 nan
302	0.755	-0.00117685	0.000863297	4.58498e-09	7690813	 1.28911e-07
302	0.755	-0.00117685	0.000863297	4.57908e-09	7706143	 nan
303	0.7575	-0.000700268	0.000977615	4.59091e-09	7706143	 1.27681e-07
303	0.7575	-0.000700268	0.000977615	4.58254e-09	7723867	 nan
304	0.76	-0.000600915	0.00105692	4.59596e-09	7723867	 1.26984e-07
304	0.76	-0.000600915	0.00105692	4.58975e-09	7736065	 nan
305	0.7625	-0.000650204	0.00106557	4.60475e-09	7736065	 1.27362e-07
305	0.7625	-0.000650204	0.00106557	4.59639e-09	7756579	 nan
306	0.765	-0.000791855	0.00101036	4.61254e-09	7756579	 1.25873e-07
306	0.765	-0.000791855	0.00101036	4.60544e-09	7772785	 nan
307	0.7675	-0.00110817	0.000899871	4.62247e-09	7772785	 1.25153e-07
307	0.7675	-0.00110817	0.000899871	4.61422e-09	7792345	 nan
308	0.77	-0.000815645	0.000950957	4.62692e-09	7792345	 1.24201e-07
308	0.77	-0.000815645	0.000950957	4.61908e-09	7814593	 nan
309	0.7725	-0.000631318	0.00104746	4.63172e-09	7814593	 1.21262e-07
309	0.7725	-0.000631318	0.00104746	4.62771e-09	7821943	 nan
310	0.775	-0.000625058	0.00107228	4.64225e-09	7821943	 1.22297e-07
310	0.775	-0.000625058	0.00107228	4.63353e-09	7841701	 nan
311	0.7775	-0.000738521	0.0010317	4.6495e-09	7841701	 1.20757e-07
311	0.7775	-0.000738521	0.0010317	4.63771e-09	7865677	 nan
312	0.78	-0.00104226	0.000933856	4.65476e-09	7865677	 1.20241e-07
312	0.78	-0.00104226	0.000933856	4.64565e-09	7885009	 nan
313	0.7825	-0.000934112	0.00092026	4.65979e-09	7885009	 1.19525e-07
313	0.7825	-0.000934112	0.00092026	4.65146e-09	7901107	 nan
314	0.785	-0.000658358	0.00103407	4.66359e-09	7901107	 1.19911e-07
314	0.785	-0.000658358	0.00103407	4.65791e-09	7913191	 nan
315	0.7875	-0.000596705	0.00107531	4.67181e-09	7913191	 1.20093e-07
315	0.7875	-0.000596705	0.00107531	4.66547e-09	7924855	 nan
316	0.79	-0.000688734	0.00104979	4.6808e-09	7924855	 1.20771e-07
316	0.79	-0.000688734	0.00104979	4.6695e-09	7947643	 nan
317	0.7925	-0.000979058	0.00096513	4.68605e-09	7947643	 1.19965e-07
317	0.7925	-0.000979058	0.00096513	4.68354e-09	7955311	 nan
318	0.795	-0.0010557	0.000885907	4.69905e-09	7955311	 1.20096e-07
318	0.795	-0.0010557	0.000885907	4.69324e-09	7969027	 nan
319	0.7975	-0.000681919	0.00101696	4.70525e-09	7969027	 1.19303e-07
319	0.7975	-0.000681919	0.00101696	4.69957e-09	7979611	 nan
320	0.8	-0.00059097	0.0010747	4.71325e-09	7979611	 1.1997e-07
320	0.8	-0.00059097	0.0010747	4.70574e-09	7994413	 nan
321	0.8025	-0.000669405	0.00106444	4.72064e-09	7994413	 1.20346e-07
321	0.8025	-0.000669405	0.00106444	4.71045e-09	8017093	 nan
322	0.805	-0.000918427	0.000993331	4.72638e-09	8017093	 1.18786e-07
322	0.805	-0.000918427	0.000993331	4.71206e-09	8042923	 nan
323	0.8075	-0.00118005	0.000870241	4.72836e-09	8042923	 1.19196e-07
323	0.8075	-0.00118005	0.000870241	4.71295e-09	8073931	 nan
324	0.81	-0.000701957	0.00099613	4.72419e-09	8073931	 1.17594e-07
324	0.81	-0.000701957	0.00099613	4.71956e-09	8082685	 nan
325	0.8125	-0.000622461	0.00107046	4.7328e-09	8082685	 1.18515e-07
325	0.8125	-0.000622461	0.00107046	4.72018e-09	8106007	 nan
326	0.815	-0.000646778	0.00107566	4.73483e-09	8106007	 1.19002e-07
326	0.815	-0.000646778	0.00107566	4.72559e-09	8123731	 nan
327	0.8175	-0.000859844	0.00101843	4.74122e-09	8123731	 1.19315e-07
327	0.8175	-0.000859844	0.00101843	4.73457e-09	8138641	 nan
328	0.82	-0.00118777	0.000907185	4.751e-09	8138641	 1.18646e-07
328	0.82	-0.00118777	0.000907185	4.7462e-09	8150623	 nan
329	0.8225	-0.000748186	0.000972001	4.75758e-09	8150623	 1.17414e-07
329	0.8225	-0.000748186	0.000972001	4.75099e-09	8162503	 nan
330	0.825	-0.000650947	0.00106317	4.76344e-09	8162503	 1.18437e-07
330	0.825	-0.000650947	0.00106317	4.76019e-09	8168551	 nan
331	0.8275	-0.000621228	0.00108419	4.77428e-09	8168551	 1.1938e-07
331	0.8275	-0.000621228	0.00108419	4.76199e-09	8191129	 nan
332	0.83	-0.000803761	0.00104128	4.77735e-09	8191129	 1.19975e-07
332	0.83	-0.000803761	0.00104128	4.77371e-09	8202901	 nan
333	0.8325	-0.00111899	0.000942403	4.79012e-09	8202901	 1.18585e-07
333	0.8325	-0.00111899	0.000942403	4.77539e-09	8229457	 nan
334	0.835	-0.000863782	0.000944729	4.78812e-09	8229457	 1.19242e-07
334	0.835	-0.000863782	0.000944729	4.77854e-09	8251813	 nan
335	0.8375	-0.000675862	0.00105276	4.79073e-09	8251813	 1.18135e-07
335	0.8375	-0.000675862	0.00105276	4.77922e-09	8274385	 nan
336	0.84	-0.000592148	0.00108972	4.79287e-09	8274385	 1.17874e-07
336	0.84	-0.000592148	0.00108972	4.78882e-09	8282053	 nan
337	0.8425	-0.000750332	0.00106135	4.80368e-09	8282053	 1.1868e-07
337	0.8425	-0.000750332	0.00106135	4.78668e-09	8313577	 nan
338	0.845	-0.00105315	0.000975171	4.80263e-09	8313577	 1.18866e-07
338	0.845	-0.00105315	0.000975171	4.7897e-09	8337127	 nan
339	0.8475	-0.000982564	0.000912562	4.80358e-09	8337127	 1.19307e-07
339	0.8475	-0.000982564	0.000912562	4.7945e-09	8356249	 nan
340	0.85	-0.000697105	0.00103723	4.80644e-09	8356249	 1.18421e-07
340	0.85	-0.000697105	0.00103723	4.79645e-09	8375377	 nan
341	0.8525	-0.000612114	0.00109004	4.80982e-09	8375377	 1.18606e-07
341	0.8525	-0.000612114	0.00109004	4.80174e-09	8392435	 nan
342	0.855	-0.000698972	0.00107632	4.81613e-09	8392435	 1.17983e-07
342	0.855	-0.000698972	0.00107632	4.80479e-09	8416621	 nan
343	0.8575	-0.000989679	0.00100311	4.82003e-09	8416621	 1.16048e-07
343	0.8575	-0.000989679	0.00100311	4.80835e-09	8440801	 nan
344	0.86	-0.001104	0.000879107	4.82279e-09	8440801	 1.1476e-07
344	0.86	-0.001104	0.000879107	4.80625e-09	8471797	 nan
345	0.8625	-0.000715107	0.00101684	4.81736e-09	8471797	 1.15105e-07
345	0.8625	-0.000715107	0.00101684	4.81247e-09	8481073	 nan
346	0.865	-0.000641459	0.00108582	4.8253e-09	8481073	 1.15961e-07
346	0.865	-0.000641459	0.00108582	4.82114e-09	8493601	 nan
347	0.8675	-0.000649774	0.00108716	4.83526e-09	8493601	 1.14149e-07
347	0.8675	-0.000649774	0.00108716	4.82366e-09	8515963	 nan
348	0.87	-0.000928787	0.00102747	4.83867e-09	8515963	 1.14194e-07
348	0.87	-0.000928787	0.00102747	4.83123e-09	8530651	 nan
349	0.8725	-0.0012284	0.000915002	4.84671e-09	8530651	 1.14399e-07
349	0.8725	-0.0012284	0.000915002	4.83692e-09	8548789	 nan
350	0.875	-0.000729825	0.000993246	4.8474e-09	8548789	 1.14992e-07
350	0.875	-0.000729825	0.000993246	4.84248e-09	8562397	 nan
351	0.8775	-0.000667805	0.00107851	4.85469e-09	8562397	 1.13443e-07
351	0.8775	-0.000667805	0.00107851	4.84811e-09	8578507	 nan
352	0.88	-0.000617729	0.00109506	4.86179e-09	8578507	 1.12147e-07
352	0.88	-0.000617729	0.00109506	4.85386e-09	8595355	 nan
353	0.8825	-0.000870161	0.00104908	4.86868e-09	8595355	 1.11958e-07
353	0.8825	-0.000870161	0.00104908	4.86241e-09	8607025	 nan
354	0.885	-0.00119667	0.000948426	4.87814e-09	8607025	 1.12913e-07
354	0.885	-0.00119667	0.000948426	4.87246e-09	8617501	 nan
355	0.8875	-0.000794121	0.000965245	4.88391e-09	8617501	 1.13919e-07
355	0.8875	-0.000794121	0.000965245	4.87417e-09	8636407	 nan
356	0.89	-0.000690627	0.00106693	4.88611e-09	8636407	 1.14234e-07
356	0.89	-0.000690627	0.00106693	4.87811e-09	8651413	 nan
357	0.8925	-0.000600093	0.00109899	4.89128e-09	8651413	 1.15076e-07
357	0.8925	-0.000600093	0.00109899	4.88273e-09	8668033	 nan
358	0.895	-0.000814022	0.00106715	4.8969e-09	8668033	 1.15356e-07
358	0.895	-0.000814022	0.00106715	4.88666e-09	8687263	 nan
359	0.8975	-0.001128	0.000978855	4.90176e-09	8687263	 1.16004e-07
359	0.8975	-0.001128	0.000978855	4.89337e-09	8708539	 nan
360	0.9	-0.000910046	0.000933829	4.90566e-09	8708539	 1.13626e-07
360	0.9	-0.000910046	0.000933829	4.89457e-09	8729269	 nan
361	0.9025	-0.000710267	0.00105209	4.90618e-09	8729269	 1.14359e-07
361	0.9025	-0.000710267	0.00105209	4.89646e-09	8748697	 nan
362	0.905	-0.000630575	0.00109988	4.90936e-09	8748697	 1.14162e-07
362	0.905	-0.000630575	0.00109988	4.89231e-09	8784979	 nan
363	0.9075	-0.000760264	0.00108251	4.90616e-09	8784979	 1.12159e-07
363	0.9075	-0.000760264	0.00108251	4.89544e-09	8809171	 nan
364	0.91	-0.00106205	0.00100697	4.91002e-09	8809171	 1.10253e-07
364	0.91	-0.00106205	0.00100697	4.90092e-09	8827525	 nan
365	0.9125	-0.00102899	0.000898422	4.9138e-09	8827525	 1.10091e-07
365	0.9125	-0.00102899	0.000898422	4.91194e-09	8835085	 nan
366	0.915	-0.000726393	0.00103317	4.92283e-09	8835085	 1.08934e-07
366	0.915	-0.000726393	0.00103317	4.91706e-09	8847289	 nan
367	0.9175	-0.000657945	0.00109676	4.92949e-09	8847289	 1.09135e-07
367	0.9175	-0.000657945	0.00109676	4.92285e-09	8862511	 nan
368	0.92	-0.000708748	0.00109408	4.93641e-09	8862511	 1.07489e-07
368	0.92	-0.000708748	0.00109408	4.93114e-09	8873197	 nan
369	0.9225	-0.00099864	0.0010317	4.94552e-09	8873197	 1.07913e-07
369	0.9225	-0.00099864	0.0010317	4.93393e-09	8895445	 nan
370	0.925	-0.00115075	0.00091775	4.94778e-09	8895445	 1.08445e-07
370	0.925	-0.00115075	0.00091775	4.94178e-09	8907115	 nan
371	0.9275	-0.000739171	0.001011	4.95218e-09	8907115	 1.09097e-07
371	0.9275	-0.000739171	0.001011	4.94674e-09	8917801	 nan
372	0.93	-0.000682184	0.00109047	4.95863e-09	8917801	 1.09873e-07
372	0.93	-0.000682184	0.00109047	4.95519e-09	8925361	 nan
373	0.9325	-0.000659513	0.00110262	4.96831e-09	8925361	 1.10308e-07
373	0.9325	-0.000659513	0.00110262	4.96377e-09	8934007	 nan
374	0.935	-0.000937842	0.00105361	4.97791e-09	8934007	 1.113e-07
374	0.935	-0.000937842	0.00105361	4.97298e-09	8946097	 nan
375	0.9375	-0.00127543	0.000951169	4.98799e-09	8946097	 1.10368e-07
375	0.9375	-0.00127543	0.000951169	4.97831e-09	8966947	 nan
376	0.94	-0.000748718	0.000985017	4.98856e-09	8966947	 1.09536e-07
376	0.94	-0.000748718	0.000985017	4.97973e-09	8985097	 nan
377	0.9425	-0.000703437	0.00108056	4.99138e-09	8985097	 1.09601e-07
377	0.9425	-0.000703437	0.00108056	4.98065e-09	9010267	 nan
378	0.945	-0.000617778	0.00110784	4.99345e-09	9010267	 1.07443e-07
378	0.945	-0.000617778	0.00110784	4.98222e-09	9032629	 nan
379	0.9475	-0.000879541	0.00107258	4.9959e-09	9032629	 1.07316e-07
379	0.9475	-0.000879541	0.00107258	4.99202e-09	9044737	 nan
380	0.95	-0.00120454	0.000982131	5.00646e-09	9044737	 1.05607e-07
380	0.95	-0.00120454	0.000982131	5.00029e-09	9056725	 nan
381	0.9525	-0.000839029	0.000955554	5.01123e-09	9056725	 1.06442e-07
381	0.9525	-0.000839029	0.000955554	5.00117e-09	9076261	 nan
382	0.955	-0.00072144	0.00106724	5.01245e-09	9076261	 1.0705e-07
382	0.955	-0.00072144	0.00106724	5.00735e-09	9086845	 nan
383	0.9575	-0.000646484	0.0011098	5.01981e-09	9086845	 1.07662e-07
383	0.9575	-0.000646484	0.0011098	5.01216e-09	9101755	 nan
384	0.96	-0.000823466	0.00108856	5.02545e-09	9101755	 1.08254e-07
384	0.96	-0.000823466	0.00108856	5.01707e-09	9120013	 nan
385	0.9625	-0.00113614	0.00101047	5.03102e-09	9120013	 1.06683e-07
385	0.9625	-0.00113614	0.00101047	5.02335e-09	9137623	 nan
386	0.965	-0.00095545	0.000922709	5.03488e-09	9137623	 1.05732e-07
386	0.965	-0.00095545	0.000922709	5.0277e-09	9154045	 nan
387	0.9675	-0.000736311	0.00105071	5.03846e-09	9154045	 1.04584e-07
387	0.9675	-0.000736311	0.00105071	5.0302e-09	9175009	 nan
388	0.97	-0.000672378	0.0011088	5.04233e-09	9175009	 1.0207e-07
388	0.97	-0.000672378	0.0011088	5.03819e-09	9183865	 nan
389	0.9725	-0.000769514	0.00110191	5.0514e-09	9183865	 1.02423e-07
389	0.9725	-0.000769514	0.00110191	5.04512e-09	9195637	 nan
390	0.975	-0.00107022	0.00103658	5.0591e-09	9195637	 1.03482e-07
390	0.975	-0.00107022	0.00103658	5.05353e-09	9206443	 nan
391	0.9775	-0.00107469	0.000920846	5.06613e-09	9206443	 1.04419e-07
391	0.9775	-0.00107469	0.000920846	5.05759e-09	9223069	 nan
392	0.98	-0.000748014	0.00103045	5.06801e-09	9223069	 1.05173e-07
392	0.98	-0.000748014	0.00103045	5.05904e-09	9241309	 nan
393	0.9825	-0.000695402	0.00110417	5.07073e-09	9241309	 1.04891e-07
393	0.9825	-0.000695402	0.00110417	5.06083e-09	9261067	 nan
394	0.985	-0.000717864	0.00111187	5.07356e-09	9261067	 1.04709e-07
394	0.985	-0.000717864	0.00111187	5.06292e-09	9282235	 nan
395	0.9875	-0.00100691	0.00105965	5.07656e-09	9282235	 1.04823e-07
395	0.9875	-0.00100691	0.00105965	5.07331e-09	9289795	 nan
396	0.99	-0.00119683	0.000955173	5.08686e-09	9289795	 1.05076e-07
396	0.99	-0.00119683	0.000955173	5.07813e-09	9308479	 nan
397	0.9925	-0.000756181	0.00100597	5.08836e-09	9308479	 1.04678e-07
397	0.9925	-0.000756181	0.00100597	5.07933e-09	9326509	 nan
398	0.995	-0.00071506	0.00109521	5.09079e-09	9326509	 1.05043e-07
398	0.995	-0.00071506	0.00109521	5.08223e-09	9343357	 nan
399	0.9975	-0.000668303	0.00111747	5.09459e-09	9343357	 1.0552e-07
399	0.9975	-0.000668303	0.00111747	5.08531e-09	9362797	 nan
400	1	-0.000945936	0.00107848	5.09844e-09	9362797	 1.04973e-07
400	1	-0.000945936	0.00107848	5.09005e-09	9379213	 nan
401	1.0025	-0.00128186	0.000985514	5.10392e-09	9379213	 1.05661e-07
401	1.0025	-0.00128186	0.000985514	5.09724e-09	9392281	 nan
402	1.005	-0.000768682	0.00097699	5.1071e-09	9392281	 1.06456e-07
402	1.005	-0.000768682	0.00097699	5.09999e-09	9407191	 nan
403	1.0075	-0.000731604	0.00108211	5.11105e-09	9407191	 1.06613e-07
403	1.0075	-0.000731604	0.00108211	5.10836e-09	9415939	 nan
404	1.01	-0.000660816	0.0011194	5.12047e-09	9415939	 1.05292e-07
404	1.01	-0.000660816	0.0011194	5.10931e-09	9439597	 nan
405	1.0125	-0.000887428	0.0010942	5.12215e-09	9439597	 1.04019e-07
405	1.0125	-0.000887428	0.0010942	5.11738e-09	9451375	 nan
406	1.015	-0.00121093	0.0010134	5.13081e-09	9451375	 1.03059e-07
406	1.015	-0.00121093	0.0010134	5.12769e-09	9458827	 nan
407	1.0175	-0.000882554	0.000945711	5.138e-09	9458827	 1.02898e-07
407	1.0175	-0.000882554	0.000945711	5.1356e-09	9468109	 nan
408	1.02	-0.00074512	0.00106677	5.14597e-09	9468109	 1.00861e-07
408	1.02	-0.00074512	0.00106677	5.14116e-09	9477283	 nan
409	1.0225	-0.000685209	0.00111917	5.15269e-09	9477283	 1.01986e-07
409	1.0225	-0.000685209	0.00111917	5.14414e-09	9495109	 nan
410	1.025	-0.000831299	0.00110785	5.15661e-09	9495109	 1.02076e-07
410	1.025	-0.000831299	0.00110785	5.14696e-09	9519199	 nan
411	1.0275	-0.00114267	0.00103934	5.16023e-09	9519199	 9.94582e-08
411	1.0275	-0.00114267	0.00103934	5.15402e-09	9531289	 nan
412	1.03	-0.000999351	0.000921585	5.16521e-09	9531289	 1.00195e-07
412	1.03	-0.000999351	0.000921585	5.16253e-09	9537229	 nan
413	1.0325	-0.000755316	0.00104678	5.1726e-09	9537229	 1.00666e-07
413	1.0325	-0.000755316	0.00104678	5.16738e-09	9547597	 nan
414	1.035	-0.000706491	0.00111442	5.17857e-09	9547597	 1.01358e-07
414	1.035	-0.000706491	0.00111442	5.17358e-09	9557965	 nan
415	1.0375	-0.000777408	0.00111732	5.18573e-09	9557965	 1.01949e-07
415	1.0375	-0.000777408	0.00111732	5.17741e-09	9574375	 nan
416	1.04	-0.001077	0.0010616	5.19038e-09	9574375	 1.02381e-07
416	1.04	-0.001077	0.0010616	5.17922e-09	9598777	 nan
417	1.0425	-0.00111905	0.000954844	5.19134e-09	9598777	 1.00716e-07
417	1.0425	-0.00111905	0.000954844	5.18361e-09	9614005	 nan
418	1.045	-0.000762492	0.0010242	5.19356e-09	9614005	 1.01249e-07
418	1.045	-0.000762492	0.0010242	5.18685e-09	9627187	 nan
419	1.0475	-0.000724932	0.00110726	5.19788e-09	9627187	 1.02012e-07
419	1.0475	-0.000724932	0.00110726	5.19345e-09	9636043	 nan
420	1.05	-0.000725647	0.00112454	5.20528e-09	9636043	 1.02872e-07
420	1.05	-0.000725647	0.00112454	5.1987e-09	9649231	 nan
421	1.0525	-0.00101374	0.00108178	5.21119e-09	9649231	 1.03269e-07
421	1.0525	-0.00101374	0.00108178	5.20246e-09	9666949	 nan
422	1.055	-0.00124142	0.000986228	5.21497e-09	9666949	 1.03081e-07
422	1.055	-0.00124142	0.000986228	5.20774e-09	9681745	 nan
423	1.0575	-0.000766536	0.000997206	5.21705e-09	9681745	 1.03517e-07
423	1.0575	-0.000766536	0.000997206	5.21313e-09	9689299	 nan
424	1.06	-0.000740388	0.00109584	5.22368e-09	9689299	 1.04704e-07
424	1.06	-0.000740388	0.00109584	5.21165e-09	9713167	 nan
425	1.0625	-0.000676094	0.00112783	5.22317e-09	9713167	 1.04958e-07
425	1.0625	-0.000676094	0.00112783	5.21318e-09	9735943	 nan
426	1.065	-0.000953004	0.00109853	5.22541e-09	9735943	 1.02722e-07
426	1.065	-0.000953004	0.00109853	5.21545e-09	9755707	 nan
427	1.0675	-0.00128726	0.00101479	5.22826e-09	9755707	 1.0275e-07
427	1.0675	-0.00128726	0.00101479	5.22165e-09	9769423	 nan
428	1.07	-0.000811049	0.000967212	5.23085e-09	9769423	 1.03058e-07
428	1.07	-0.000811049	0.000967212	5.21877e-09	9793507	 nan
429	1.0725	-0.000752864	0.00108144	5.22885e-09	9793507	 1.03003e-07
429	1.0725	-0.000752864	0.00108144	5.22589e-09	9799447	 nan
430	1.075	-0.000696353	0.00112821	5.23705e-09	9799447	 1.04012e-07
430	1.075	-0.000696353	0.00112821	5.23355e-09	9808309	 nan
431	1.0775	-0.000894485	0.0011125	5.24559e-09	9808309	 1.02881e-07
431	1.0775	-0.000894485	0.0011125	5.24001e-09	9820081	 nan
432	1.08	-0.00121658	0.0010408	5.25276e-09	9820081	 1.03133e-07
432	1.08	-0.00121658	0.0010408	5.24907e-09	9827641	 nan
433	1.0825	-0.000925458	0.000933441	5.25916e-09	9827641	 1.03967e-07
433	1.0825	-0.000925458	0.000933441	5.25125e-09	9844165	 nan
434	1.085	-0.000762152	0.0010634	5.26111e-09	9844165	 1.03836e-07
434	1.085	-0.000762152	0.0010634	5.25439e-09	9857881	 nan
435	1.0875	-0.000716581	0.0011252	5.26523e-09	9857881	 1.04138e-07
435	1.0875	-0.000716581	0.0011252	5.25463e-09	9880453	 nan
436	1.09	-0.000838315	0.00112343	5.2663e-09	9880453	 1.02707e-07
436	1.09	-0.000838315	0.00112343	5.25697e-09	9900319	 nan
437	1.0925	-0.00114849	0.00106422	5.26939e-09	9900319	 1.0189e-07
437	1.0925	-0.00114849	0.00106422	5.26638e-09	9906265	 nan
438	1.095	-0.00104269	0.000955087	5.2772e-09	9906265	 1.0298e-07
438	1.095	-0.00104269	0.000955087	5.26765e-09	9926029	 nan
439	1.0975	-0.000768485	0.00104214	5.27735e-09	9926029	 1.03047e-07
439	1.0975	-0.000768485	0.00104214	5.26747e-09	9946657	 nan
440	1.1	-0.000734002	0.001119	5.27819e-09	9946657	 1.02471e-07
440	1.1	-0.000734002	0.001119	5.2705e-09	9963397	 nan
441	1.1025	-0.00078439	0.00113132	5.28196e-09	9963397	 1.01564e-07
441	1.1025	-0.00078439	0.00113132	5.27396e-09	9980131	 nan
442	1.105	-0.00108296	0.00108483	5.28602e-09	9980131	 1.01492e-07
442	1.105	-0.00108296	0.00108483	5.28026e-09	9992221	 nan
443	1.1075	-0.00116273	0.000986718	5.29158e-09	9992221	 1.01809e-07
443	1.1075	-0.00116273	0.000986718	5.28529e-09	10007125	 nan
444	1.11	-0.000771693	0.00101772	5.29446e-09	10007125	 1.00105e-07
444	1.11	-0.000771693	0.00101772	5.28595e-09	10025167	 nan
445	1.1125	-0.000748452	0.00110986	5.29629e-09	10025167	 9.99277e-08
445	1.1125	-0.000748452	0.00110986	5.28684e-09	10043863	 nan
446	1.115	-0.0007325	0.00113653	5.29806e-09	10043863	 1.0068e-07
446	1.115	-0.0007325	0.00113653	5.28691e-09	10067527	 nan
447	1.1175	-0.00101971	0.0011031	5.2988e-09	10067527	 1.00218e-07
447	1.1175	-0.00101971	0.0011031	5.29565e-09	10074871	 nan
448	1.12	-0.00128533	0.00101639	5.30772e-09	10074871	 1.00096e-07
448	1.12	-0.00128533	0.00101639	5.29533e-09	10100143	 nan
449	1.1225	-0.000771905	0.000989857	5.3041e-09	10100143	 9.94398e-08
449	1.1225	-0.000771905	0.000989857	5.29579e-09	10119271	 nan
450	1.125	-0.00075994	0.00109738	5.30572e-09	10119271	 9.75189e-08
450	1.125	-0.00075994	0.00109738	5.30116e-09	10129639	 nan
451	1.1275	-0.000706437	0.0011386	5.31205e-09	10129639	 9.70498e-08
451	1.1275	-0.000706437	0.0011386	5.30546e-09	10143031	 nan
452	1.13	-0.000958825	0.00111852	5.31713e-09	10143031	 9.74126e-08
452	1.13	-0.000958825	0.00111852	5.31335e-09	10150483	 nan
453	1.1325	-0.00129151	0.00104362	5.32567e-09	10150483	 9.85078e-08
453	1.1325	-0.00129151	0.00104362	5.32338e-09	10155019	 nan
454	1.135	-0.000852481	0.000958274	5.33256e-09	10155019	 9.96636e-08
454	1.135	-0.000852481	0.000958274	5.32175e-09	10177159	 nan
455	1.1375	-0.000768547	0.00108111	5.33146e-09	10177159	 9.95342e-08
455	1.1375	-0.000768547	0.00108111	5.32207e-09	10196599	 nan
456	1.14	-0.000725756	0.00113688	5.33265e-09	10196599	 9.95994e-08
456	1.14	-0.000725756	0.00113688	5.32737e-09	10207291	 nan
457	1.1425	-0.000900332	0.00113026	5.33869e-09	10207291	 1.00432e-07
457	1.1425	-0.000900332	0.00113026	5.33353e-09	10219063	 nan
458	1.145	-0.00122098	0.00106736	5.34552e-09	10219063	 9.9645e-08
458	1.145	-0.00122098	0.00106736	5.33311e-09	10244347	 nan
459	1.1475	-0.000967212	0.000955633	5.34292e-09	10244347	 9.97061e-08
459	1.1475	-0.000967212	0.000955633	5.33667e-09	10257631	 nan
460	1.15	-0.000774039	0.00106058	5.34619e-09	10257631	 9.98265e-08
460	1.15	-0.000774039	0.00106058	5.33177e-09	10287331	 nan
461	1.1525	-0.000742123	0.0011312	5.34223e-09	10287331	 9.94745e-08
461	1.1525	-0.000742123	0.0011312	5.33998e-09	10291975	 nan
462	1.155	-0.000843972	0.00113842	5.3511e-09	10291975	 1.00389e-07
462	1.155	-0.000843972	0.00113842	5.33961e-09	10315717	 nan
463	1.1575	-0.00115287	0.001088	5.35129e-09	10315717	 1.00321e-07
463	1.1575	-0.00115287	0.001088	5.34087e-09	10338061	 nan
464	1.16	-0.00108461	0.000987066	5.35116e-09	10338061	 9.93909e-08
464	1.16	-0.00108461	0.000987066	5.34493e-09	10351561	 nan
465	1.1625	-0.000776612	0.00103714	5.35399e-09	10351561	 9.94855e-08
465	1.1625	-0.000776612	0.00103714	5.35032e-09	10360531	 nan
466	1.165	-0.000755702	0.00112279	5.3604e-09	10360531	 9.90756e-08
466	1.165	-0.000755702	0.00112279	5.35689e-09	10367665	 nan
467	1.1675	-0.000790005	0.00114411	5.36779e-09	10367665	 1.00225e-07
467	1.1675	-0.000790005	0.00114411	5.36068e-09	10384183	 nan
468	1.17	-0.00108738	0.0011065	5.3722e-09	10384183	 9.9073e-08
468	1.17	-0.00108738	0.0011065	5.35963e-09	10410433	 nan
469	1.1725	-0.00120483	0.00101673	5.37062e-09	10410433	 9.89356e-08
469	1.1725	-0.00120483	0.00101673	5.36613e-09	10421017	 nan
470	1.175	-0.000776282	0.0010101	5.37482e-09	10421017	 9.84891e-08
470	1.175	-0.000776282	0.0010101	5.36268e-09	10446619	 nan
471	1.1775	-0.000766436	0.00111073	5.37239e-09	10446619	 9.78996e-08
471	1.1775	-0.000766436	0.00111073	5.36458e-09	10462819	 nan
472	1.18	-0.000738116	0.00114622	5.37516e-09	10462819	 9.82425e-08
472	1.18	-0.000738116	0.00114622	5.36947e-09	10476211	 nan
473	1.1825	-0.00102428	0.0011216	5.38078e-09	10476211	 9.77146e-08
473	1.1825	-0.00102428	0.0011216	5.36854e-09	10503199	 nan
474	1.185	-0.00132774	0.00104333	5.38033e-09	10503199	 9.60424e-08
474	1.185	-0.00132774	0.00104333	5.3715e-09	10521343	 nan
475	1.1875	-0.000780311	0.000979764	5.38011e-09	10521343	 9.6649e-08
475	1.1875	-0.000780311	0.000979764	5.37143e-09	10539061	 nan
476	1.19	-0.000774239	0.00109557	5.38102e-09	10539061	 9.70804e-08
476	1.19	-0.000774239	0.00109557	5.37754e-09	10546945	 nan
477	1.1925	-0.000733783	0.00114546	5.3879e-09	10546945	 9.73589e-08
477	1.1925	-0.000733783	0.00114546	5.37201e-09	10582687	 nan
478	1.195	-0.000963621	0.00113414	5.38307e-09	10582687	 9.44092e-08
478	1.195	-0.000963621	0.00113414	5.3772e-09	10594885	 nan
479	1.1975	-0.00129461	0.00106771	5.38887e-09	10594885	 9.51887e-08
479	1.1975	-0.00129461	0.00106771	5.37954e-09	10614223	 nan
480	1.2	-0.000892693	0.000953569	5.38856e-09	10614223	 9.54862e-08
480	1.2	-0.000892693	0.000953569	5.37854e-09	10635181	 nan
481	1.2025	-0.0007792	0.00107693	5.38797e-09	10635181	 9.57803e-08
481	1.2025	-0.0007792	0.00107693	5.38176e-09	10648783	 nan
482	1.205	-0.000749423	0.00114128	5.39203e-09	10648783	 9.60871e-08
482	1.205	-0.000749423	0.00114128	5.38573e-09	10662277	 nan
483	1.2075	-0.000905201	0.00114342	5.39664e-09	10662277	 9.67272e-08
483	1.2075	-0.000905201	0.00114342	5.38947e-09	10677499	 nan
484	1.21	-0.00122434	0.00108911	5.40088e-09	10677499	 9.68592e-08
484	1.21	-0.00122434	0.00108911	5.39233e-09	10698661	 nan
485	1.2125	-0.00100789	0.000985421	5.40184e-09	10698661	 9.41312e-08
485	1.2125	-0.00100789	0.000985421	5.39557e-09	10712161	 nan
486	1.215	-0.000781296	0.00105516	5.40461e-09	10712161	 9.43398e-08
486	1.215	-0.000781296	0.00105516	5.393e-09	10736353	 nan
487	1.2175	-0.00076236	0.00113417	5.40298e-09	10736353	 9.47058e-08
487	1.2175	-0.00076236	0.00113417	5.39397e-09	10755799	 nan
488	1.22	-0.000849043	0.00114999	5.40471e-09	10755799	 9.46257e-08
488	1.22	-0.000849043	0.00114999	5.39863e-09	10769197	 nan
489	1.2225	-0.00115658	0.00110808	5.40996e-09	10769197	 9.47278e-08
489	1.2225	-0.00115658	0.00110808	5.40422e-09	10781077	 nan
490	1.225	-0.0011258	0.00101517	5.4144e-09	10781077	 9.56805e-08
490	1.225	-0.0011258	0.00101517	5.40932e-09	10796311	 nan
491	1.2275	-0.000780499	0.00102982	5.41809e-09	10796311	 9.24618e-08
491	1.2275	-0.000780499	0.00102982	5.41064e-09	10812517	 nan
492	1.23	-0.000772474	0.0011236	5.42032e-09	10812517	 9.27231e-08
492	1.23	-0.000772474	0.0011236	5.41349e-09	10827319	 nan
493	1.2325	-0.000795108	0.00115333	5.42396e-09	10827319	 9.30668e-08
493	1.2325	-0.000795108	0.00115333	5.41694e-09	10842331	 nan
494	1.235	-0.00109132	0.00112411	5.42807e-09	10842331	 9.37164e-08
494	1.235	-0.00109132	0.00112411	5.42075e-09	10858429	 nan
495	1.2375	-0.00124649	0.00104239	5.43167e-09	10858429	 9.34433e-08
495	1.2375	-0.00124649	0.00104239	5.42521e-09	10872145	 nan
496	1.24	-0.00077682	0.00100131	5.4339e-09	10872145	 9.40821e-08
496	1.24	-0.00077682	0.00100131	5.42892e-09	10882939	 nan
497	1.2425	-0.000779774	0.00110999	5.43852e-09	10882939	 9.48233e-08
497	1.2425	-0.000779774	0.00110999	5.43145e-09	10898263	 nan
498	1.245	-0.000743314	0.00115381	5.44175e-09	10898263	 9.51401e-08
498	1.245	-0.000743314	0.00115381	5.43386e-09	10915327	 nan
499	1.2475	-0.00102847	0.00113755	5.44476e-09	10915327	 9.52841e-08
499	1.2475	-0.00102847	0.00113755	5.43398e-09	10938565	 nan
500	1.25	-0.00136982	0.00106731	5.44544e-09	10938565	 9.47554e-08
500	1.25	-0.00136982	0.00106731	5.43366e-09	10963729	 nan
501	1.2525	-0.000819752	0.000969131	5.44206e-09	10963729	 9.47731e-08
501	1.2525	-0.000819752	0.000969131	5.43674e-09	10975717	 nan
502	1.255	-0.000784159	0.00109281	5.44617e-09	10975717	 9.48757e-08
502	1.255	-0.000784159	0.00109281	5.43842e-09	10992457	 nan
503	1.2575	-0.000756289	0.00115093	5.44863e-09	10992457	 9.49762e-08
503	1.2575	-0.000756289	0.00115093	5.44313e-09	11004445	 nan
504	1.26	-0.000967973	0.00114792	5.45392e-09	11004445	 9.53822e-08
504	1.26	-0.000967973	0.00114792	5.45075e-09	11012011	 nan
505	1.2625	-0.00129734	0.00108956	5.46202e-09	11012011	 9.54615e-08
505	1.2625	-0.00129734	0.00108956	5.457e-09	11022583	 nan
506	1.265	-0.000932659	0.000982905	5.46586e-09	11022583	 9.6368e-08
506	1.265	-0.000932659	0.000982905	5.45987e-09	11037589	 nan
507	1.2675	-0.000785819	0.00107236	5.46896e-09	11037589	 9.5268e-08
507	1.2675	-0.000785819	0.00107236	5.46137e-09	11054113	 nan
508	1.27	-0.00076862	0.00114487	5.47133e-09	11054113	 9.55661e-08
508	1.27	-0.00076862	0.00114487	5.46301e-09	11073037	 nan
509	1.2725	-0.000909669	0.0011553	5.47369e-09	11073037	 9.47233e-08
509	1.2725	-0.000909669	0.0011553	5.4622e-09	11098639	 nan
510	1.275	-0.0012273	0.0011091	5.47344e-09	11098639	 9.35599e-08
510	1.275	-0.0012273	0.0011091	5.47014e-09	11105773	 nan
511	1.2775	-0.00104823	0.00101301	5.47973e-09	11105773	 9.4292e-08
511	1.2775	-0.00104823	0.00101301	5.4767e-09	11113225	 nan
512	1.28	-0.000784676	0.00104868	5.48562e-09	11113225	 9.4229e-08
512	1.28	-0.000784676	0.00104868	5.48011e-09	11126833	 nan
513	1.2825	-0.000778212	0.0011357	5.48983e-09	11126833	 9.37696e-08
513	1.2825	-0.000778212	0.0011357	5.48505e-09	11137519	 nan
514	1.285	-0.000853507	0.00115974	5.49544e-09	11137519	 9.4132e-08
514	1.285	-0.000853507	0.00115974	5.48773e-09	11154151	 nan
515	1.2875	-0.0011597	0.00112594	5.49872e-09	11154151	 9.46207e-08
515	1.2875	-0.0011597	0.00112594	5.49469e-09	11163325	 nan
516	1.29	-0.00116649	0.00104073	5.50487e-09	11163325	 9.46711e-08
516	1.29	-0.00116649	0.00104073	5.4973e-09	11179417	 nan
517	1.2925	-0.00078074	0.00102154	5.50605e-09	11179417	 9.52967e-08
517	1.2925	-0.00078074	0.00102154	5.50134e-09	11189899	 nan
518	1.295	-0.000785016	0.00112321	5.5109e-09	11189899	 9.58745e-08
518	1.295	-0.000785016	0.00112321	5.50441e-09	11205013	 nan
519	1.2975	-0.000799643	0.00116111	5.51461e-09	11205013	 9.5044e-08
519	1.2975	-0.000799643	0.00116111	5.51208e-09	11210953	 nan
520	1.3	-0.00109463	0.00114004	5.52279e-09	11210953	 9.57894e-08
520	1.3	-0.00109463	0.00114004	5.5181e-09	11221003	 nan
521	1.3025	-0.00128749	0.00106611	5.52871e-09	11221003	 9.66286e-08
521	1.3025	-0.00128749	0.00106611	5.5216e-09	11237095	 nan
522	1.305	-0.000773963	0.000991287	5.53002e-09	11237095	 9.61221e-08
522	1.305	-0.000773963	0.000991287	5.52121e-09	11256757	 nan
523	1.3075	-0.00078897	0.00110766	5.53058e-09	11256757	 9.53828e-08
523	1.3075	-0.00078897	0.00110766	5.52567e-09	11267341	 nan
524	1.31	-0.000762629	0.00115952	5.53576e-09	11267341	 9.62072e-08
524	1.31	-0.000762629	0.00115952	5.52987e-09	11282137	 nan
525	1.3125	-0.00103179	0.00115136	5.54051e-09	11282137	 9.41586e-08
525	1.3125	-0.00103179	0.00115136	5.53596e-09	11292505	 nan
526	1.315	-0.00137131	0.00108898	5.54706e-09	11292505	 9.4374e-08
526	1.315	-0.00137131	0.00108898	5.5411e-09	11306215	 nan
527	1.3175	-0.000858301	0.0009794	5.5494e-09	11306215	 9.42385e-08
527	1.3175	-0.000858301	0.0009794	5.53982e-09	11327161	 nan
528	1.32	-0.000790186	0.0010889	5.54888e-09	11327161	 9.40665e-08
528	1.32	-0.000790186	0.0010889	5.54816e-09	11328673	 nan
529	1.3225	-0.000774354	0.00115488	5.55796e-09	11328673	 9.56028e-08
529	1.3225	-0.000774354	0.00115488	5.54937e-09	11347993	 nan
530	1.325	-0.000971409	0.00115986	5.55983e-09	11347993	 9.482e-08
530	1.325	-0.000971409	0.00115986	5.55421e-09	11360095	 nan
531	1.3275	-0.00129909	0.00110932	5.56517e-09	11360095	 9.57146e-08
531	1.3275	-0.00129909	0.00110932	5.55831e-09	11374999	 nan
532	1.33	-0.000971638	0.00101	5.56717e-09	11374999	 9.61725e-08
532	1.33	-0.000971638	0.00101	5.5625e-09	11385151	 nan
533	1.3325	-0.000788692	0.0010668	5.57131e-09	11385151	 9.72374e-08
533	1.3325	-0.000788692	0.0010668	5.56745e-09	11394007	 nan
534	1.335	-0.000783389	0.00114704	5.57697e-09	11394007	 9.8044e-08
534	1.335	-0.000783389	0.00114704	5.56886e-09	11412919	 nan
535	1.3375	-0.00091319	0.00116538	5.57901e-09	11412919	 9.74439e-08
535	1.3375	-0.00091319	0.00116538	5.57278e-09	11427823	 nan
536	1.34	-0.00122931	0.00112699	5.58349e-09	11427823	 9.71802e-08
536	1.34	-0.00122931	0.00112699	5.57448e-09	11450281	 nan
537	1.3425	-0.00108764	0.00103829	5.58391e-09	11450281	 9.47961e-08
537	1.3425	-0.00108764	0.00103829	5.5754e-09	11470045	 nan
538	1.345	-0.000784402	0.00104157	5.58413e-09	11470045	 9.36061e-08
538	1.345	-0.000784402	0.00104157	5.5807e-09	11477599	 nan
539	1.3475	-0.000789693	0.0011362	5.59018e-09	11477599	 9.44493e-08
539	1.3475	-0.000789693	0.0011362	5.58155e-09	11497567	 nan
540	1.35	-0.00085728	0.00116807	5.5916e-09	11497567	 9.32133e-08
540	1.35	-0.00085728	0.00116807	5.58262e-09	11517007	 nan
541	1.3525	-0.00116208	0.00114206	5.59313e-09	11517007	 9.35725e-08
541	1.3525	-0.00116208	0.00114206	5.58615e-09	11532133	 nan
542	1.355	-0.00120642	0.0010643	5.59599e-09	11532133	 9.41699e-08
542	1.355	-0.00120642	0.0010643	5.58922e-09	11547145	 nan
543	1.3575	-0.000777512	0.00101302	5.59759e-09	11547145	 9.41722e-08
543	1.3575	-0.000777512	0.00101302	5.59057e-09	11562157	 nan
544	1.36	-0.000793362	0.00112215	5.59978e-09	11562157	 9.49951e-08
544	1.36	-0.000793362	0.00112215	5.59166e-09	11579983	 nan
545	1.3625	-0.000803415	0.00116776	5.60155e-09	11579983	 9.52078e-08
545	1.3625	-0.000803415	0.00116776	5.59442e-09	11595973	 nan
546	1.365	-0.00109719	0.0011544	5.60484e-09	11595973	 9.51971e-08
546	1.365	-0.00109719	0.0011544	5.59587e-09	11615089	 nan
547	1.3675	-0.00132779	0.00108791	5.60628e-09	11615089	 9.61246e-08
547	1.3675	-0.00132779	0.00108791	5.59967e-09	11630095	 nan
548	1.37	-0.000785416	0.00098125	5.60779e-09	11630095	 9.61573e-08
548	1.37	-0.000785416	0.00098125	5.59984e-09	11648563	 nan
549	1.3725	-0.000794299	0.001105	5.6088e-09	11648563	 9.5337e-08
549	1.3725	-0.000794299	0.001105	5.60045e-09	11667133	 nan
550	1.375	-0.000779548	0.00116451	5.61013e-09	11667133	 9.56625e-08
550	1.375	-0.000779548	0.00116451	5.60599e-09	11676205	 nan
551	1.3775	-0.00103465	0.00116404	5.61627e-09	11676205	 9.69072e-08
551	1.3775	-0.00103465	0.00116404	5.61008e-09	11689489	 nan
552	1.38	-0.00137238	0.00110912	5.62086e-09	11689489	 9.80225e-08
552	1.38	-0.00137238	0.00110912	5.61117e-09	11710441	 nan
553	1.3825	-0.000896486	0.00100647	5.61946e-09	11710441	 9.84433e-08
553	1.3825	-0.000896486	0.00100647	5.61333e-09	11723731	 nan
554	1.385	-0.000792588	0.00108454	5.62212e-09	11723731	 9.95438e-08
554	1.385	-0.000792588	0.00108454	5.61465e-09	11741659	 nan
555	1.3875	-0.000788214	0.00115812	5.62411e-09	11741659	 9.89082e-08
555	1.3875	-0.000788214	0.00115812	5.6196e-09	11752027	 nan
556	1.39	-0.000974427	0.00117079	5.62961e-09	11752027	 9.9512e-08
556	1.39	-0.000974427	0.00117079	5.61901e-09	11775901	 nan
557	1.3925	-0.00130051	0.00112777	5.62953e-09	11775901	 9.90153e-08
557	1.3925	-0.00130051	0.00112777	5.62628e-09	11783557	 nan
558	1.395	-0.00101037	0.0010355	5.63502e-09	11783557	 9.9209e-08
558	1.395	-0.00101037	0.0010355	5.62493e-09	11807857	 nan
559	1.3975	-0.000788204	0.001061	5.63358e-09	11807857	 9.74411e-08
559	1.3975	-0.000788204	0.001061	5.62991e-09	11818231	 nan
560	1.4	-0.000794265	0.00114876	5.6393e-09	11818231	 9.60817e-08
560	1.4	-0.000794265	0.00114876	5.62737e-09	11845771	 nan
561	1.4025	-0.000916417	0.00117475	5.63729e-09	11845771	 9.46533e-08
561	1.4025	-0.000916417	0.00117475	5.63177e-09	11857759	 nan
562	1.405	-0.00123108	0.00114389	5.64212e-09	11857759	 9.55402e-08
562	1.405	-0.00123108	0.00114389	5.6382e-09	11866933	 nan
563	1.4075	-0.00112691	0.00106233	5.6474e-09	11866933	 9.59076e-08
563	1.4075	-0.00112691	0.00106233	5.6388e-09	11886271	 nan
564	1.41	-0.000781156	0.00103436	5.64718e-09	11886271	 9.54537e-08
564	1.41	-0.000781156	0.00103436	5.63846e-09	11905825	 nan
565	1.4125	-0.000797619	0.00113643	5.64763e-09	11905825	 9.54406e-08
565	1.4125	-0.000797619	0.00113643	5.64133e-09	11921053	 nan
566	1.415	-0.000860576	0.00117594	5.65114e-09	11921053	 9.45379e-08
566	1.415	-0.000860576	0.00117594	5.63385e-09	11958541	 nan
567	1.4175	-0.00116408	0.00115751	5.64415e-09	11958541	 9.47948e-08
567	1.4175	-0.00116408	0.00115751	5.62731e-09	11995615	 nan
568	1.42	-0.00124607	0.00108699	5.63708e-09	11995615	 9.47364e-08
568	1.42	-0.00124607	0.00108699	5.63036e-09	12010621	 nan
569	1.4225	-0.000771601	0.0010047	5.63856e-09	12010621	 9.54618e-08
569	1.4225	-0.000771601	0.0010047	5.63257e-09	12024445	 nan
570	1.425	-0.000798432	0.00112119	5.64151e-09	12024445	 9.54414e-08
570	1.425	-0.000798432	0.00112119	5.63502e-09	12040555	 nan
571	1.4275	-0.000806723	0.00117441	5.64462e-09	12040555	 9.46442e-08
571	1.4275	-0.000806723	0.00117441	5.63894e-09	12053623	 nan
572	1.43	-0.00109931	0.00116868	5.64907e-09	12053623	 9.53305e-08
572	1.43	-0.00109931	0.00116868	5.64163e-09	12070363	 nan
573	1.4325	-0.00136773	0.00110954	5.65197e-09	12070363	 9.56531e-08
573	1.4325	-0.00136773	0.00110954	5.64739e-09	12080947	 nan
574	1.435	-0.000822743	0.00100371	5.65546e-09	12080947	 9.60407e-08
574	1.435	-0.000822743	0.00100371	5.6509e-09	12091531	 nan
575	1.4375	-0.000796578	0.00110286	5.65967e-09	12091531	 9.65692e-08
575	1.4375	-0.000796578	0.00110286	5.647e-09	12119287	 nan
576	1.44	-0.000792898	0.00116985	5.65632e-09	12119287	 9.7463e-08
576	1.44	-0.000792898	0.00116985	5.65028e-09	12132787	 nan
577	1.4425	-0.00103687	0.00117693	5.66006e-09	12132787	 9.824e-08
577	1.4425	-0.00103687	0.00117693	5.65549e-09	12146611	 nan
578	1.445	-0.00137291	0.00112937	5.66574e-09	12146611	 9.58744e-08
578	1.445	-0.00137291	0.00112937	5.64883e-09	12184201	 nan
579	1.4475	-0.000934275	0.00103359	5.65692e-09	12184201	 9.58615e-08
579	1.4475	-0.000934275	0.00103359	5.64541e-09	12209575	 nan
580	1.45	-0.000792106	0.00108066	5.65389e-09	12209575	 9.66813e-08
580	1.45	-0.000792106	0.00108066	5.64346e-09	12233335	 nan
581	1.4525	-0.000798657	0.00116149	5.65257e-09	12233335	 9.70163e-08
581	1.4525	-0.000798657	0.00116149	5.64735e-09	12245539	 nan
582	1.455	-0.000976672	0.00118157	5.65694e-09	12245539	 9.74425e-08
582	1.455	-0.000976672	0.00118157	5.65265e-09	12256117	 nan
583	1.4575	-0.00130116	0.00114585	5.66267e-09	12256117	 9.75016e-08
583	1.4575	-0.00130116	0.00114585	5.63877e-09	12309253	 nan
584	1.46	-0.00104842	0.00106049	5.6472e-09	12309253	 9.75449e-08
584	1.46	-0.00104842	0.00106049	5.63399e-09	12338629	 nan
585	1.4625	-0.000784992	0.00105522	5.64216e-09	12338629	 9.83641e-08
585	1.4625	-0.000784992	0.00105522	5.63436e-09	12356773	 nan
586	1.465	-0.000801784	0.00115014	5.64324e-09	12356773	 9.83018e-08
586	1.465	-0.000801784	0.00115014	5.6401e-09	12364009	 nan
587	1.4675	-0.00091866	0.0011835	5.64956e-09	12364009	 9.95719e-08
587	1.4675	-0.00091866	0.0011835	5.6465e-09	12371671	 nan
588	1.47	-0.00123188	0.00115996	5.65642e-09	12371671	 1.00015e-07
588	1.47	-0.00123188	0.00115996	5.65187e-09	12383983	 nan
589	1.4725	-0.00116527	0.00108541	5.66084e-09	12383983	 9.87829e-08
589	1.4725	-0.00116527	0.00108541	5.65537e-09	12396841	 nan
590	1.475	-0.000775387	0.00102699	5.6634e-09	12396841	 9.96317e-08
590	1.475	-0.000775387	0.00102699	5.65448e-09	12417469	 nan
591	1.4775	-0.000802382	0.00113604	5.66317e-09	12417469	 9.98207e-08
591	1.4775	-0.000802382	0.00113604	5.65595e-09	12433987	 nan
592	1.48	-0.000862824	0.00118277	5.66519e-09	12433987	 1.00647e-07
592	1.48	-0.000862824	0.00118277	5.66074e-09	12444463	 nan
593	1.4825	-0.00116498	0.00117156	5.67047e-09	12444463	 1.01607e-07
593	1.4825	-0.00116498	0.00117156	5.66163e-09	12464881	 nan
594	1.485	-0.00128467	0.00110801	5.67106e-09	12464881	 1.02311e-07
594	1.485	-0.00128467	0.00110801	5.66732e-09	12473737	 nan
595	1.4875	-0.000763232	0.000998828	5.67518e-09	12473737	 1.03569e-07
595	1.4875	-0.000763232	0.000998828	5.66815e-09	12490045	 nan
596	1.49	-0.000800336	0.00111857	5.67666e-09	12490045	 1.04112e-07
596	1.49	-0.000800336	0.00111857	5.66709e-09	12514459	 nan
597	1.4925	-0.000809094	0.00117889	5.67613e-09	12514459	 1.01977e-07
597	1.4925	-0.000809094	0.00117889	5.6684e-09	12532177	 nan
598	1.495	-0.00110044	0.00118032	5.67785e-09	12532177	 1.02739e-07
598	1.495	-0.00110044	0.00118032	5.66952e-09	12554857	 nan
599	1.4975	-0.00140668	0.00112816	5.67927e-09	12554857	 1.00085e-07
599	1.4975	-0.00140668	0.00112816	5.66915e-09	12578503	 nan
600	1.5	-0.000859152	0.00102885	5.67667e-09	12578503	 1.00005e-07
600	1.5	-0.000859152	0.00102885	5.66795e-09	12599671	 nan
601	1.5025	-0.000795853	0.00109822	5.67622e-09	12599671	 9.93226e-08
601	1.5025	-0.000795853	0.00109822	5.66884e-09	12616405	 nan
602	1.505	-0.000802659	0.00117224	5.67768e-09	12616405	 1.00452e-07
602	1.505	-0.000802659	0.00117224	5.66697e-09	12641473	 nan
603	1.5075	-0.00103821	0.00118647	5.67628e-09	12641473	 1.0062e-07
603	1.5075	-0.00103821	0.00118647	5.66401e-09	12669667	 nan
604	1.51	-0.00137248	0.0011459	5.6737e-09	12669667	 1.01357e-07
604	1.51	-0.00137248	0.0011459	5.66456e-09	12692341	 nan
605	1.5125	-0.000971097	0.00105673	5.67234e-09	12692341	 1.00387e-07
605	1.5125	-0.000971097	0.00105673	5.66602e-09	12707347	 nan
606	1.515	-0.000788764	0.00107451	5.67406e-09	12707347	 1.01242e-07
606	1.515	-0.000788764	0.00107451	5.66557e-09	12728197	 nan
607	1.5175	-0.000805644	0.00116241	5.6743e-09	12728197	 1.00132e-07
607	1.5175	-0.000805644	0.00116241	5.67142e-09	12735865	 nan
608	1.52	-0.000978274	0.00118968	5.6807e-09	12735865	 9.98535e-08
608	1.52	-0.000978274	0.00118968	5.66994e-09	12761887	 nan
609	1.5225	-0.00130114	0.00116105	5.67968e-09	12761887	 9.91053e-08
609	1.5225	-0.00130114	0.00116105	5.67355e-09	12777007	 nan
610	1.525	-0.00108579	0.00108242	5.68197e-09	12777007	 9.93268e-08
610	1.525	-0.00108579	0.00108242	5.67493e-09	12793741	 nan
611	1.5275	-0.000779271	0.00104787	5.68296e-09	12793741	 9.97634e-08
611	1.5275	-0.000779271	0.00104787	5.67941e-09	12805837	 nan
612	1.53	-0.000806208	0.00114971	5.68807e-09	12805837	 9.77246e-08
612	1.53	-0.000806208	0.00114971	5.68195e-09	12820957	 nan
613	1.5325	-0.000920484	0.00119015	5.69113e-09	12820957	 9.77924e-08
613	1.5325	-0.000920484	0.00119015	5.68467e-09	12835861	 nan
614	1.535	-0.00123218	0.00117364	5.69427e-09	12835861	 9.86439e-08
614	1.535	-0.00123218	0.00117364	5.68745e-09	12852385	 nan
615	1.5375	-0.00120308	0.0011058	5.69632e-09	12852385	 9.86976e-08
615	1.5375	-0.00120308	0.0011058	5.69177e-09	12863947	 nan
616	1.54	-0.000767283	0.00101796	5.69967e-09	12863947	 9.84873e-08
616	1.54	-0.000767283	0.00101796	5.69226e-09	12881875	 nan
617	1.5425	-0.000804216	0.00113388	5.70076e-09	12881875	 9.84768e-08
617	1.5425	-0.000804216	0.00113388	5.69568e-09	12898945	 nan
618	1.545	-0.0008649	0.0011877	5.70465e-09	12898945	 9.36342e-08
618	1.545	-0.0008649	0.0011877	5.69982e-09	12910717	 nan
619	1.5475	-0.00116567	0.00118359	5.70917e-09	12910717	 9.42404e-08
619	1.5475	-0.00116567	0.00118359	5.70518e-09	12921511	 nan
620	1.55	-0.00132303	0.00112689	5.71435e-09	12921511	 9.39735e-08
620	1.55	-0.00132303	0.00112689	5.70705e-09	12939229	 nan
621	1.5525	-0.000785558	0.00102404	5.71465e-09	12939229	 9.40178e-08
621	1.5525	-0.000785558	0.00102404	5.70361e-09	12966763	 nan
622	1.555	-0.000799789	0.00111487	5.71191e-09	12966763	 9.12602e-08
622	1.555	-0.000799789	0.00111487	5.70633e-09	12980587	 nan
623	1.5575	-0.000811403	0.00118216	5.71519e-09	12980587	 9.12539e-08
623	1.5575	-0.000811403	0.00118216	5.7093e-09	12994405	 nan
624	1.56	-0.0011015	0.00119063	5.71859e-09	12994405	 9.18484e-08
624	1.56	-0.0011015	0.00119063	5.70977e-09	13014925	 nan
625	1.5625	-0.00144554	0.00114532	5.71942e-09	13014925	 9.27351e-08
625	1.5625	-0.00144554	0.00114532	5.71107e-09	13035661	 nan
626	1.565	-0.000895453	0.00105242	5.7185e-09	13035661	 9.22119e-08
626	1.565	-0.000895453	0.00105242	5.71422e-09	13045711	 nan
627	1.5675	-0.00079283	0.00109287	5.72232e-09	13045711	 9.33784e-08
627	1.5675	-0.00079283	0.00109287	5.71694e-09	13058893	 nan
628	1.57	-0.000809665	0.0011738	5.72564e-09	13058893	 9.39384e-08
628	1.57	-0.000809665	0.0011738	5.71621e-09	13082869	 nan
629	1.5725	-0.00103949	0.00119505	5.72543e-09	13082869	 9.22416e-08
629	1.5725	-0.00103949	0.00119505	5.71925e-09	13097773	 nan
630	1.575	-0.00137203	0.00116141	5.7289e-09	13097773	 9.26675e-08
630	1.575	-0.00137203	0.00116141	5.72369e-09	13109869	 nan
631	1.5775	-0.00100793	0.00107878	5.73164e-09	13109869	 9.38994e-08
631	1.5775	-0.00100793	0.00107878	5.72624e-09	13123153	 nan
632	1.58	-0.000783466	0.00106782	5.73426e-09	13123153	 9.39681e-08
632	1.58	-0.000783466	0.00106782	5.72797e-09	13139041	 nan
633	1.5825	-0.00081024	0.00116249	5.73653e-09	13139041	 9.36806e-08
633	1.5825	-0.00081024	0.00116249	5.732e-09	13150825	 nan
634	1.585	-0.000979659	0.0011967	5.74102e-09	13150825	 9.31454e-08
634	1.585	-0.000979659	0.0011967	5.73378e-09	13169071	 nan
635	1.5875	-0.00130092	0.00117495	5.74322e-09	13169071	 9.26706e-08
635	1.5875	-0.00130092	0.00117495	5.73948e-09	13178143	 nan
636	1.59	-0.00112302	0.0011029	5.74779e-09	13178143	 9.37191e-08
636	1.59	-0.00112302	0.0011029	5.74114e-09	13194451	 nan
637	1.5925	-0.000771679	0.00103962	5.74899e-09	13194451	 9.36371e-08
637	1.5925	-0.000771679	0.00103962	5.74533e-09	13203523	 nan
638	1.595	-0.00080833	0.00114811	5.75375e-09	13203523	 9.4248e-08
638	1.595	-0.00080833	0.00114811	5.74632e-09	13223065	 nan
639	1.5975	-0.00092203	0.00119541	5.75518e-09	13223065	 9.28221e-08
639	1.5975	-0.00092203	0.00119541	5.75153e-09	13232035	 nan
640	1.6	-0.00123226	0.00118577	5.76073e-09	13232035	 9.36405e-08
640	1.6	-0.00123226	0.00118577	5.75415e-09	13248235	 nan
641	1.6025	-0.00124074	0.00112457	5.76273e-09	13248235	 9.37919e-08
641	1.6025	-0.00124074	0.00112457	5.75689e-09	13263457	 nan
642	1.605	-0.000757412	0.00101825	5.76444e-09	13263457	 9.35225e-08
642	1.605	-0.000757412	0.00101825	5.76078e-09	13274035	 nan
643	1.6075	-0.000803852	0.00113074	5.76897e-09	13274035	 9.24859e-08
643	1.6075	-0.000803852	0.00113074	5.7622e-09	13290775	 nan
644	1.61	-0.000866433	0.00119132	5.77091e-09	13290775	 9.24547e-08
644	1.61	-0.000866433	0.00119132	5.76732e-09	13299955	 nan
645	1.6125	-0.00116584	0.00119402	5.77644e-09	13299955	 9.29237e-08
645	1.6125	-0.00116584	0.00119402	5.77194e-09	13311727	 nan
646	1.615	-0.00136091	0.00114395	5.78098e-09	13311727	 9.26365e-08
646	1.615	-0.00136091	0.00114395	5.777e-09	13322419	 nan
647	1.6175	-0.000820836	0.00104731	5.78439e-09	13322419	 9.2334e-08
647	1.6175	-0.000820836	0.00104731	5.77827e-09	13337647	 nan
648	1.62	-0.000796915	0.00111035	5.78628e-09	13337647	 9.25664e-08
648	1.62	-0.000796915	0.00111035	5.78225e-09	13348015	 nan
649	1.6225	-0.000813551	0.00118437	5.79081e-09	13348015	 9.25368e-08
649	1.6225	-0.000813551	0.00118437	5.78535e-09	13361089	 nan
650	1.625	-0.0011018	0.00119964	5.79436e-09	13361089	 9.35822e-08
650	1.625	-0.0011018	0.00119964	5.79118e-09	13368649	 nan
651	1.6275	-0.001444	0.00116101	5.80059e-09	13368649	 9.49266e-08
651	1.6275	-0.001444	0.00116101	5.79693e-09	13377499	 nan
652	1.63	-0.000931144	0.00107441	5.80433e-09	13377499	 9.6235e-08
652	1.63	-0.000931144	0.00107441	5.79901e-09	13390675	 nan
653	1.6325	-0.000787609	0.00108694	5.80692e-09	13390675	 9.6905e-08
653	1.6325	-0.000787609	0.00108694	5.80081e-09	13405687	 nan
654	1.635	-0.000814042	0.00117446	5.80921e-09	13405687	 9.74223e-08
654	1.635	-0.000814042	0.00117446	5.80512e-09	13416049	 nan
655	1.6375	-0.00103996	0.00120242	5.81393e-09	13416049	 9.79285e-08
655	1.6375	-0.00103996	0.00120242	5.80556e-09	13437115	 nan
656	1.64	-0.00137077	0.00117542	5.81475e-09	13437115	 9.71636e-08
656	1.64	-0.00137077	0.00117542	5.81074e-09	13447483	 nan
657	1.6425	-0.00104402	0.00109913	5.81847e-09	13447483	 9.76269e-08
657	1.6425	-0.00104402	0.00109913	5.81664e-09	13451911	 nan
658	1.645	-0.000775835	0.00106045	5.82437e-09	13451911	 9.92465e-08
658	1.645	-0.000775835	0.00106045	5.8196e-09	13464013	 nan
659	1.6475	-0.000812013	0.00116162	5.82785e-09	13464013	 9.9643e-08
659	1.6475	-0.000812013	0.00116162	5.82444e-09	13472869	 nan
660	1.65	-0.000980386	0.0012025	5.8331e-09	13472869	 1.00143e-07
660	1.65	-0.000980386	0.0012025	5.82637e-09	13489177	 nan
661	1.6525	-0.00130004	0.0011874	5.83536e-09	13489177	 1.01163e-07
661	1.6525	-0.00130004	0.0011874	5.8305e-09	13500943	 nan
662	1.655	-0.0011596	0.00112173	5.83848e-09	13500943	 1.02234e-07
662	1.655	-0.0011596	0.00112173	5.83041e-09	13520707	 nan
663	1.6575	-0.000761838	0.00103093	5.83785e-09	13520707	 1.02545e-07
663	1.6575	-0.000761838	0.00103093	5.83236e-09	13533991	 nan
664	1.66	-0.000807673	0.00114582	5.84037e-09	13533991	 1.0369e-07
664	1.66	-0.000807673	0.00114582	5.83568e-09	13545667	 nan
665	1.6625	-0.000922913	0.00119973	5.84418e-09	13545667	 1.04737e-07
665	1.6625	-0.000922913	0.00119973	5.83586e-09	13566187	 nan
666	1.665	-0.00123163	0.00119672	5.84476e-09	13566187	 1.04742e-07
666	1.665	-0.00123163	0.00119672	5.83931e-09	13579471	 nan
667	1.6675	-0.0012777	0.00114195	5.84771e-09	13579471	 1.05771e-07
667	1.6675	-0.0012777	0.00114195	5.83965e-09	13599115	 nan
668	1.67	-0.000747555	0.00104161	5.84692e-09	13599115	 1.06045e-07
668	1.67	-0.000747555	0.00104161	5.83807e-09	13621579	 nan
669	1.6725	-0.000800866	0.00112705	5.84593e-09	13621579	 1.0571e-07
669	1.6725	-0.000800866	0.00112705	5.84101e-09	13633783	 nan
670	1.675	-0.000867598	0.00119416	5.84935e-09	13633783	 1.06354e-07
670	1.675	-0.000867598	0.00119416	5.83934e-09	13657759	 nan
671	1.6775	-0.00116561	0.00120346	5.8481e-09	13657759	 1.07289e-07
671	1.6775	-0.00116561	0.00120346	5.84303e-09	13670071	 nan
672	1.68	-0.00139838	0.00115985	5.85186e-09	13670071	 1.08466e-07
672	1.68	-0.00139838	0.00115985	5.84518e-09	13686811	 nan
673	1.6825	-0.000855716	0.00106928	5.85235e-09	13686811	 1.0847e-07
673	1.6825	-0.000855716	0.00106928	5.84301e-09	13714243	 nan
674	1.685	-0.000791781	0.00110534	5.85081e-09	13714243	 1.04666e-07
674	1.685	-0.000791781	0.00110534	5.84355e-09	13732489	 nan
675	1.6875	-0.00081769	0.00118575	5.8518e-09	13732489	 1.04105e-07
675	1.6875	-0.00081769	0.00118575	5.84792e-09	13742965	 nan
676	1.69	-0.00110183	0.00120753	5.85656e-09	13742965	 1.03806e-07
676	1.69	-0.00110183	0.00120753	5.84755e-09	13765435	 nan
677	1.6925	-0.00144218	0.00117531	5.85654e-09	13765435	 1.03826e-07
677	1.6925	-0.00144218	0.00117531	5.85351e-09	13772995	 nan
678	1.695	-0.000966545	0.0010948	5.86071e-09	13772995	 1.05017e-07
678	1.695	-0.000966545	0.0010948	5.85012e-09	13800097	 nan
679	1.6975	-0.000780295	0.00108069	5.85776e-09	13800097	 1.0398e-07
679	1.6975	-0.000780295	0.00108069	5.84432e-09	13834333	 nan
680	1.7	-0.00081584	0.00117457	5.8525e-09	13834333	 1.02243e-07
680	1.7	-0.00081584	0.00117457	5.84778e-09	13846321	 nan
681	1.7025	-0.00104033	0.00120902	5.85636e-09	13846321	 1.02983e-07
681	1.7025	-0.00104033	0.00120902	5.85097e-09	13860043	 nan
682	1.705	-0.00136941	0.00118844	5.85987e-09	13860043	 1.03089e-07
682	1.705	-0.00136941	0.00118844	5.85797e-09	13864681	 nan
683	1.7075	-0.00108003	0.00111829	5.86552e-09	13864681	 1.04491e-07
683	1.7075	-0.00108003	0.00111829	5.85625e-09	13888441	 nan
684	1.71	-0.000766545	0.00105304	5.86373e-09	13888441	 1.03682e-07
684	1.71	-0.000766545	0.00105304	5.85547e-09	13912735	 nan
685	1.7125	-0.000811635	0.0011605	5.86351e-09	13912735	 9.86064e-08
685	1.7125	-0.000811635	0.0011605	5.85874e-09	13924723	 nan
686	1.715	-0.000981012	0.00120782	5.86724e-09	13924723	 9.94568e-08
686	1.715	-0.000981012	0.00120782	5.86144e-09	13939843	 nan
687	1.7175	-0.00129905	0.00119913	5.87032e-09	13939843	 9.89629e-08
687	1.7175	-0.00129905	0.00119913	5.8651e-09	13953559	 nan
688	1.72	-0.0011961	0.00113965	5.87315e-09	13953559	 9.87072e-08
688	1.72	-0.0011961	0.00113965	5.86659e-09	13970959	 nan
689	1.7225	-0.000750528	0.0010356	5.87401e-09	13970959	 9.82981e-08
689	1.7225	-0.000750528	0.0010356	5.86582e-09	13993639	 nan
690	1.725	-0.000805083	0.00114361	5.87378e-09	13993639	 9.47564e-08
690	1.725	-0.000805083	0.00114361	5.86567e-09	14013955	 nan
691	1.7275	-0.000923761	0.00120397	5.87408e-09	14013955	 9.50127e-08
691	1.7275	-0.000923761	0.00120397	5.86396e-09	14039227	 nan
692	1.73	-0.00123098	0.0012074	5.87278e-09	14039227	 9.48095e-08
692	1.73	-0.00123098	0.0012074	5.86668e-09	14055649	 nan
693	1.7325	-0.00131466	0.00115887	5.87518e-09	14055649	 9.33649e-08
693	1.7325	-0.00131466	0.00115887	5.87047e-09	14067319	 nan
694	1.735	-0.000781838	0.00106436	5.87785e-09	14067319	 9.39638e-08
694	1.735	-0.000781838	0.00106436	5.87049e-09	14086651	 nan
695	1.7375	-0.000796202	0.00112396	5.87841e-09	14086651	 9.26781e-08
695	1.7375	-0.000796202	0.00112396	5.87372e-09	14098855	 nan
696	1.74	-0.000868516	0.00119748	5.88204e-09	14098855	 9.22444e-08
696	1.74	-0.000868516	0.00119748	5.872e-09	14124343	 nan
697	1.7425	-0.00116514	0.00121321	5.88067e-09	14124343	 9.15971e-08
697	1.7425	-0.00116514	0.00121321	5.87577e-09	14136547	 nan
698	1.745	-0.00143566	0.00117588	5.88456e-09	14136547	 9.24351e-08
698	1.745	-0.00143566	0.00117588	5.87626e-09	14157283	 nan
699	1.7475	-0.000890457	0.00109121	5.8834e-09	14157283	 9.30039e-08
699	1.7475	-0.000890457	0.00109121	5.87739e-09	14172079	 nan
700	1.75	-0.000785009	0.00110115	5.8851e-09	14172079	 9.39913e-08
700	1.75	-0.000785009	0.00110115	5.87974e-09	14186983	 nan
701	1.7525	-0.000819807	0.00118788	5.88792e-09	14186983	 9.31236e-08
701	1.7525	-0.000819807	0.00118788	5.88462e-09	14199085	 nan
702	1.755	-0.00110164	0.00121604	5.8932e-09	14199085	 8.91368e-08
702	1.755	-0.00110164	0.00121604	5.88528e-09	14218741	 nan
703	1.7575	-0.00144016	0.00119008	5.89415e-09	14218741	 8.96529e-08
703	1.7575	-0.00144016	0.00119008	5.88891e-09	14231917	 nan
704	1.76	-0.00100179	0.0011155	5.89615e-09	14231917	 9.05005e-08
704	1.76	-0.00100179	0.0011155	5.89189e-09	14242603	 nan
705	1.7625	-0.000771475	0.00107477	5.89941e-09	14242603	 9.1401e-08
705	1.7625	-0.000771475	0.00107477	5.89056e-09	14264635	 nan
706	1.765	-0.000815715	0.00117486	5.89858e-09	14264635	 9.22174e-08
706	1.765	-0.000815715	0.00117486	5.89252e-09	14279653	 nan
707	1.7675	-0.00104023	0.00121566	5.90095e-09	14279653	 9.3185e-08
707	1.7675	-0.00104023	0.00121566	5.89151e-09	14303413	 nan
708	1.77	-0.00136759	0.00120136	5.90029e-09	14303413	 9.33382e-08
708	1.77	-0.00136759	0.00120136	5.89322e-09	14321239	 nan
709	1.7725	-0.0011156	0.00113723	5.90086e-09	14321239	 9.38536e-08
709	1.7725	-0.0011156	0.00113723	5.89452e-09	14337439	 nan
710	1.775	-0.000755666	0.0010456	5.90194e-09	14337439	 9.43628e-08
710	1.775	-0.000755666	0.0010456	5.89975e-09	14343487	 nan
711	1.7775	-0.000809259	0.00115921	5.90764e-09	14343487	 9.52789e-08
711	1.7775	-0.000809259	0.00115921	5.90414e-09	14352661	 nan
712	1.78	-0.000981047	0.00121285	5.91243e-09	14352661	 9.5818e-08
712	1.78	-0.000981047	0.00121285	5.90608e-09	14369179	 nan
713	1.7825	-0.00129749	0.00121048	5.91474e-09	14369179	 9.58554e-08
713	1.7825	-0.00129749	0.00121048	5.90705e-09	14389051	 nan
714	1.785	-0.00123207	0.00115708	5.91503e-09	14389051	 9.56116e-08
714	1.785	-0.00123207	0.00115708	5.90617e-09	14411293	 nan
715	1.7875	-0.000737756	0.00105867	5.91347e-09	14411293	 9.63379e-08
715	1.7875	-0.000737756	0.00105867	5.90841e-09	14424469	 nan
716	1.79	-0.000800567	0.00114063	5.91619e-09	14424469	 9.67276e-08
716	1.79	-0.000800567	0.00114063	5.90988e-09	14441965	 nan
717	1.7925	-0.000923922	0.00120718	5.91806e-09	14441965	 9.60487e-08
717	1.7925	-0.000923922	0.00120718	5.91507e-09	14449525	 nan
718	1.795	-0.00122965	0.00121684	5.92355e-09	14449525	 9.72909e-08
718	1.795	-0.00122965	0.00121684	5.91673e-09	14467021	 nan
719	1.7975	-0.00135097	0.00117437	5.92496e-09	14467021	 9.78881e-08
719	1.7975	-0.00135097	0.00117437	5.91694e-09	14489599	 nan
720	1.8	-0.000815528	0.00108556	5.92403e-09	14489599	 9.61043e-08
720	1.8	-0.000815528	0.00108556	5.92174e-09	14495323	 nan
721	1.8025	-0.000789495	0.00111913	5.92935e-09	14495323	 9.7703e-08
721	1.8025	-0.000789495	0.00111913	5.9219e-09	14514541	 nan
722	1.805	-0.000868907	0.00119878	5.92995e-09	14514541	 9.81461e-08
722	1.805	-0.000868907	0.00119878	5.92361e-09	14530957	 nan
723	1.8075	-0.00116416	0.00122073	5.93201e-09	14530957	 9.874e-08
723	1.8075	-0.00116416	0.00122073	5.91806e-09	14567353	 nan
724	1.81	-0.00147243	0.00118949	5.92667e-09	14567353	 9.72138e-08
724	1.81	-0.00147243	0.00118949	5.91917e-09	14587225	 nan
725	1.8125	-0.000924732	0.00111061	5.92608e-09	14587225	 9.65761e-08
725	1.8125	-0.000924732	0.00111061	5.9157e-09	14613691	 nan
726	1.815	-0.000776285	0.00109471	5.92315e-09	14613691	 9.71168e-08
726	1.815	-0.000776285	0.00109471	5.91496e-09	14634649	 nan
727	1.8175	-0.000819535	0.00118752	5.92287e-09	14634649	 9.78627e-08
727	1.8175	-0.000819535	0.00118752	5.91705e-09	14650957	 nan
728	1.82	-0.00110085	0.00122188	5.92538e-09	14650957	 9.73715e-08
728	1.82	-0.00110085	0.00122188	5.92323e-09	14656891	 nan
729	1.8225	-0.00143756	0.00120206	5.93191e-09	14656891	 9.79239e-08
729	1.8225	-0.00143756	0.00120206	5.92658e-09	14670607	 nan
730	1.825	-0.00103651	0.00113335	5.93383e-09	14670607	 9.87039e-08
730	1.825	-0.00103651	0.00113335	5.92688e-09	14688535	 nan
731	1.8275	-0.000760787	0.0010673	5.93428e-09	14688535	 9.91073e-08
731	1.8275	-0.000760787	0.0010673	5.92915e-09	14701819	 nan
732	1.83	-0.000813286	0.00117343	5.93698e-09	14701819	 1.00117e-07
732	1.83	-0.000813286	0.00117343	5.93062e-09	14718775	 nan
733	1.8325	-0.00103977	0.00122041	5.93882e-09	14718775	 9.97818e-08
733	1.8325	-0.00103977	0.00122041	5.93289e-09	14734429	 nan
734	1.835	-0.00136545	0.00121226	5.94143e-09	14734429	 9.99652e-08
734	1.835	-0.00136545	0.00121226	5.93606e-09	14749657	 nan
735	1.8375	-0.00115089	0.00115404	5.94363e-09	14749657	 9.87336e-08
735	1.8375	-0.00115089	0.00115404	5.93776e-09	14766181	 nan
736	1.84	-0.000743217	0.00105179	5.94506e-09	14766181	 9.71339e-08
736	1.84	-0.000743217	0.00105179	5.93525e-09	14791987	 nan
737	1.8425	-0.000804845	0.00115636	5.94301e-09	14791987	 9.68695e-08
737	1.8425	-0.000804845	0.00115636	5.936e-09	14810029	 nan
738	1.845	-0.000980796	0.00121607	5.94411e-09	14810029	 9.74349e-08
738	1.845	-0.000980796	0.00121607	5.93854e-09	14824933	 nan
739	1.8475	-0.00129567	0.00121977	5.94695e-09	14824933	 9.77981e-08
739	1.8475	-0.00129567	0.00121977	5.94182e-09	14838541	 nan
740	1.85	-0.0012678	0.00117229	5.94964e-09	14838541	 9.82891e-08
740	1.85	-0.0012678	0.00117229	5.94689e-09	14845993	 nan
741	1.8525	-0.000742103	0.00107943	5.95396e-09	14845993	 9.89851e-08
741	1.8525	-0.000742103	0.00107943	5.94695e-09	14865649	 nan
742	1.855	-0.000794138	0.00113655	5.95453e-09	14865649	 9.73046e-08
742	1.855	-0.000794138	0.00113655	5.94897e-09	14880553	 nan
743	1.8575	-0.00092395	0.00120914	5.95697e-09	14880553	 9.72627e-08
743	1.8575	-0.00092395	0.00120914	5.95296e-09	14891137	 nan
744	1.86	-0.00122823	0.00122488	5.96129e-09	14891137	 9.79846e-08
744	1.86	-0.00122823	0.00122488	5.95689e-09	14903131	 nan
745	1.8625	-0.00138724	0.00118837	5.96507e-09	14903131	 9.78594e-08
745	1.8625	-0.00138724	0.00118837	5.9561e-09	14926885	 nan
746	1.865	-0.000849257	0.00110517	5.96305e-09	14926885	 9.70305e-08
746	1.865	-0.000849257	0.00110517	5.95237e-09	14955067	 nan
747	1.8675	-0.000781232	0.0011137	5.95982e-09	14955067	 9.67669e-08
747	1.8675	-0.000781232	0.0011137	5.95254e-09	14974507	 nan
748	1.87	-0.000869157	0.0011993	5.96041e-09	14974507	 9.66751e-08
748	1.87	-0.000869157	0.0011993	5.95643e-09	14985085	 nan
749	1.8725	-0.00116306	0.00122728	5.96468e-09	14985085	 9.73783e-08
749	1.8725	-0.00116306	0.00122728	5.9595e-09	15003343	 nan
750	1.875	-0.00150915	0.00120198	5.96807e-09	15003343	 9.09794e-08
750	1.875	-0.00150915	0.00120198	5.96422e-09	15013717	 nan
751	1.8775	-0.000959022	0.00112876	5.97112e-09	15013717	 9.16236e-08
751	1.8775	-0.000959022	0.00112876	5.96817e-09	15022579	 nan
752	1.88	-0.000766171	0.001088	5.97558e-09	15022579	 9.12833e-08
752	1.88	-0.000766171	0.001088	5.97117e-09	15034567	 nan
753	1.8825	-0.000817484	0.00118672	5.97897e-09	15034567	 9.13292e-08
753	1.8825	-0.000817484	0.00118672	5.97203e-09	15052603	 nan
754	1.885	-0.00110002	0.00122709	5.98017e-09	15052603	 9.18996e-08
754	1.885	-0.00110002	0.00122709	5.97249e-09	15073555	 nan
755	1.8875	-0.00143498	0.00121322	5.98094e-09	15073555	 9.0971e-08
755	1.8875	-0.00143498	0.00121322	5.97718e-09	15083611	 nan
756	1.89	-0.0010713	0.00115023	5.98436e-09	15083611	 9.14849e-08
756	1.89	-0.0010713	0.00115023	5.97993e-09	15097111	 nan
757	1.8925	-0.000749005	0.00105936	5.98722e-09	15097111	 8.85459e-08
757	1.8925	-0.000749005	0.00105936	5.98436e-09	15106075	 nan
758	1.895	-0.000809369	0.0011713	5.99208e-09	15106075	 8.74301e-08
758	1.895	-0.000809369	0.0011713	5.98836e-09	15116659	 nan
759	1.8975	-0.00103909	0.00122422	5.99641e-09	15116659	 8.67754e-08
759	1.8975	-0.00103909	0.00122422	5.99193e-09	15128431	 nan
760	1.9	-0.00136312	0.00122199	6.00025e-09	15128431	 8.73674e-08
760	1.9	-0.00136312	0.00122199	5.99264e-09	15148087	 nan
761	1.9025	-0.00118606	0.00116949	6.00005e-09	15148087	 8.79058e-08
761	1.9025	-0.00118606	0.00116949	5.99503e-09	15161371	 nan
762	1.905	-0.000729757	0.00107256	6.00209e-09	15161371	 8.84887e-08
762	1.905	-0.000729757	0.00107256	5.99749e-09	15173575	 nan
763	1.9075	-0.000799032	0.00115293	6.005e-09	15173575	 8.8978e-08
763	1.9075	-0.000799032	0.00115293	6.00074e-09	15186967	 nan
764	1.91	-0.000980333	0.00121857	6.00865e-09	15186967	 8.64004e-08
764	1.91	-0.000980333	0.00121857	6.00191e-09	15204469	 nan
765	1.9125	-0.00129366	0.00122822	6.01012e-09	15204469	 8.71521e-08
765	1.9125	-0.00129366	0.00122822	6.00474e-09	15219481	 nan
766	1.915	-0.0013034	0.0011865	6.01248e-09	15219481	 8.69064e-08
766	1.915	-0.0013034	0.0011865	6.01025e-09	15225319	 nan
767	1.9175	-0.00077508	0.00109904	6.01717e-09	15225319	 8.83112e-08
767	1.9175	-0.00077508	0.00109904	6.01438e-09	15232765	 nan
768	1.92	-0.000786452	0.00113181	6.02174e-09	15232765	 8.94917e-08
768	1.92	-0.000786452	0.00113181	6.01531e-09	15250699	 nan
769	1.9225	-0.000923559	0.00121029	6.02306e-09	15250699	 8.80487e-08
769	1.9225	-0.000923559	0.00121029	6.01855e-09	15262681	 nan
770	1.925	-0.00122638	0.00123196	6.02664e-09	15262681	 8.88521e-08
770	1.925	-0.00122638	0.00123196	6.01925e-09	15282013	 nan
771	1.9275	-0.0014231	0.00120124	6.02732e-09	15282013	 8.95056e-08
771	1.9275	-0.0014231	0.00120124	6.02122e-09	15298429	 nan
772	1.93	-0.000882607	0.00112352	6.02806e-09	15298429	 8.97206e-08
772	1.93	-0.000882607	0.00112352	6.02531e-09	15305779	 nan
773	1.9325	-0.000771693	0.00110779	6.03259e-09	15305779	 9.07463e-08
773	1.9325	-0.000771693	0.00110779	6.02525e-09	15325111	 nan
774	1.935	-0.000868852	0.00119924	6.0329e-09	15325111	 9.12402e-08
774	1.935	-0.000868852	0.00119924	6.02958e-09	15334183	 nan
775	1.9375	-0.00116139	0.00123314	6.03752e-09	15334183	 9.19359e-08
775	1.9375	-0.00116139	0.00123314	6.03353e-09	15344545	 nan
776	1.94	-0.00150563	0.00121366	6.04175e-09	15344545	 9.33604e-08
776	1.94	-0.00150563	0.00121366	6.03757e-09	15355447	 nan
777	1.9425	-0.000992813	0.00114597	6.04426e-09	15355447	 9.46305e-08
777	1.9425	-0.000992813	0.00114597	6.03417e-09	15383419	 nan
778	1.945	-0.000754893	0.00108076	6.04126e-09	15383419	 9.27763e-08
778	1.945	-0.000754893	0.00108076	6.03807e-09	15392065	 nan
779	1.9475	-0.000816102	0.00118528	6.04557e-09	15392065	 9.3928e-08
779	1.9475	-0.000816102	0.00118528	6.03897e-09	15410095	 nan
780	1.95	-0.00109856	0.00123156	6.04679e-09	15410095	 9.36033e-08
780	1.95	-0.00109856	0.00123156	6.0407e-09	15426403	 nan
781	1.9525	-0.00143175	0.00122354	6.04877e-09	15426403	 9.39581e-08
781	1.9525	-0.00143175	0.00122354	6.04156e-09	15446065	 nan
782	1.955	-0.00110549	0.00116616	6.04847e-09	15446065	 9.33114e-08
782	1.955	-0.00110549	0.00116616	6.04407e-09	15457939	 nan
783	1.9575	-0.000735933	0.00106528	6.05096e-09	15457939	 9.42245e-08
783	1.9575	-0.000735933	0.00106528	6.04446e-09	15475867	 nan
784	1.96	-0.00080374	0.00116858	6.05179e-09	15475867	 9.39839e-08
784	1.96	-0.00080374	0.00116858	6.04555e-09	15492283	 nan
785	1.9625	-0.00103793	0.00122738	6.05324e-09	15492283	 9.52202e-08
785	1.9625	-0.00103793	0.00122738	6.04778e-09	15507403	 nan
786	1.965	-0.0013603	0.00123102	6.05578e-09	15507403	 9.49372e-08
786	1.965	-0.0013603	0.00123102	6.0488e-09	15526525	 nan
787	1.9675	-0.00122076	0.0011842	6.05605e-09	15526525	 9.49391e-08
787	1.9675	-0.00122076	0.0011842	6.04992e-09	15542947	 nan
788	1.97	-0.000715058	0.00109255	6.05673e-09	15542947	 9.55657e-08
788	1.97	-0.000715058	0.00109255	6.05172e-09	15556333	 nan
789	1.9725	-0.000791568	0.001149	6.05893e-09	15556333	 9.65007e-08
789	1.9725	-0.000791568	0.001149	6.05275e-09	15572863	 nan
790	1.975	-0.000979346	0.00122047	6.06031e-09	15572863	 9.71567e-08
790	1.975	-0.000979346	0.00122047	6.05503e-09	15587659	 nan
791	1.9775	-0.0012911	0.00123595	6.06292e-09	15587659	 9.74628e-08
791	1.9775	-0.0012911	0.00123595	6.05536e-09	15608401	 nan
792	1.98	-0.00133847	0.00119993	6.06292e-09	15608401	 9.72451e-08
792	1.98	-0.00133847	0.00119993	6.055e-09	15629779	 nan
793	1.9825	-0.000807582	0.00111782	6.06173e-09	15629779	 9.74577e-08
793	1.9825	-0.000807582	0.00111782	6.05563e-09	15646411	 nan
794	1.985	-0.000777195	0.00112659	6.06277e-09	15646411	 9.72641e-08
794	1.985	-0.000777195	0.00112659	6.05825e-09	15658831	 nan
795	1.9875	-0.000922873	0.00121086	6.06573e-09	15658831	 9.78315e-08
795	1.9875	-0.000922873	0.00121086	6.06075e-09	15672859	 nan
796	1.99	-0.00122422	0.00123838	6.06851e-09	15672859	 9.72275e-08
796	1.99	-0.00122422	0.00123838	6.06691e-09	15677395	 nan
797	1.9925	-0.00145866	0.00121339	6.0747e-09	15677395	 9.83753e-08
797	1.9925	-0.00145866	0.00121339	6.06768e-09	15696943	 nan
798	1.995	-0.000915704	0.00114111	6.07422e-09	15696943	 9.76372e-08
798	1.995	-0.000915704	0.00114111	6.06342e-09	15727081	 nan
799	1.9975	-0.000760819	0.00110128	6.07043e-09	15727081	 9.57085e-08
799	1.9975	-0.000760819	0.00110128	6.06708e-09	15736369	 nan
800	2	-0.000868381	0.00119844	6.07446e-09	15736369	 9.63397e-08
800	2	-0.000868381	0.00119844	6.06554e-09	15761641	 nan
801	2.0025	-0.00115953	0.00123815	6.07325e-09	15761641	 9.46219e-08
801	2.0025	-0.00115953	0.00123815	6.06689e-09	15779893	 nan
802	2.005	-0.0015019	0.00122443	6.07486e-09	15779893	 9.27179e-08
802	2.005	-0.0015019	0.00122443	6.06874e-09	15796525	 nan
803	2.0075	-0.00102641	0.00116225	6.07532e-09	15796525	 9.32451e-08
803	2.0075	-0.00102641	0.00116225	6.07252e-09	15804085	 nan
804	2.01	-0.000742349	0.00107318	6.07939e-09	15804085	 9.44148e-08
804	2.01	-0.000742349	0.00107318	6.07278e-09	15821689	 nan
805	2.0125	-0.000815908	0.00118333	6.08004e-09	15821689	 9.51315e-08
805	2.0125	-0.000815908	0.00118333	6.07617e-09	15831955	 nan
806	2.015	-0.00109707	0.00123538	6.08377e-09	15831955	 9.65063e-08
806	2.015	-0.00109707	0.00123538	6.07604e-09	15853231	 nan
807	2.0175	-0.0014285	0.00123311	6.08395e-09	15853231	 9.62928e-08
807	2.0175	-0.0014285	0.00123311	6.07708e-09	15872557	 nan
808	2.02	-0.00113966	0.00118129	6.08398e-09	15872557	 9.52162e-08
808	2.02	-0.00113966	0.00118129	6.07742e-09	15890593	 nan
809	2.0225	-0.000721907	0.00108557	6.08423e-09	15890593	 9.51932e-08
809	2.0225	-0.000721907	0.00108557	6.07831e-09	15907327	 nan
810	2.025	-0.000796819	0.00116551	6.08549e-09	15907327	 9.44082e-08
810	2.025	-0.000796819	0.00116551	6.08113e-09	15919207	 nan
811	2.0275	-0.00103673	0.00123005	6.08864e-09	15919207	 9.52972e-08
811	2.0275	-0.00103673	0.00123005	6.08301e-09	15934321	 nan
812	2.03	-0.00135743	0.00123943	6.09081e-09	15934321	 9.63036e-08
812	2.03	-0.00135743	0.00123943	6.07642e-09	15972913	 nan
813	2.0325	-0.00125541	0.00119819	6.08359e-09	15972913	 9.63036e-08
813	2.0325	-0.00125541	0.00119819	6.0802e-09	15981985	 nan
814	2.035	-0.000734067	0.00111181	6.08688e-09	15981985	 9.75973e-08
814	2.035	-0.000734067	0.00111181	6.0842e-09	15989221	 nan
815	2.0375	-0.00078294	0.00114504	6.09127e-09	15989221	 9.89573e-08
815	2.0375	-0.00078294	0.00114504	6.08663e-09	16002511	 nan
816	2.04	-0.000978401	0.0012222	6.09403e-09	16002511	 9.88359e-08
816	2.04	-0.000978401	0.0012222	6.09224e-09	16008349	 nan
817	2.0425	-0.00128858	0.00124343	6.09989e-09	16008349	 9.84844e-08
817	2.0425	-0.00128858	0.00124343	6.09617e-09	16019149	 nan
818	2.045	-0.00137356	0.00121303	6.10354e-09	16019149	 9.82107e-08
818	2.045	-0.00137356	0.00121303	6.09894e-09	16032541	 nan
819	2.0475	-0.000840109	0.00113627	6.10544e-09	16032541	 9.73552e-08
819	2.0475	-0.000840109	0.00113627	6.10271e-09	16039777	 nan
820	2.05	-0.000766997	0.00112194	6.10963e-09	16039777	 9.89166e-08
820	2.05	-0.000766997	0.00112194	6.10381e-09	16057921	 nan
821	2.0525	-0.000922081	0.00121181	6.11111e-09	16057921	 9.60125e-08
821	2.0525	-0.000922081	0.00121181	6.10576e-09	16072825	 nan
822	2.055	-0.00122195	0.00124502	6.11336e-09	16072825	 9.62418e-08
822	2.055	-0.00122195	0.00124502	6.10355e-09	16099393	 nan
823	2.0575	-0.00149412	0.00122565	6.11125e-09	16099393	 9.6714e-08
823	2.0575	-0.00149412	0.00122565	6.10461e-09	16118947	 nan
824	2.06	-0.000948711	0.00115873	6.11101e-09	16118947	 9.4616e-08
824	2.06	-0.000948711	0.00115873	6.10152e-09	16145839	 nan
825	2.0625	-0.000749004	0.00109567	6.10835e-09	16145839	 9.27293e-08
825	2.0625	-0.000749004	0.00109567	6.09807e-09	16173817	 nan
826	2.065	-0.000867817	0.0011983	6.10527e-09	16173817	 9.31345e-08
826	2.065	-0.000867817	0.0011983	6.10016e-09	16188829	 nan
827	2.0675	-0.00115758	0.00124359	6.1077e-09	16188829	 9.16102e-08
827	2.0675	-0.00115758	0.00124359	6.10162e-09	16205245	 nan
828	2.07	-0.00149808	0.0012354	6.10942e-09	16205245	 9.27228e-08
828	2.07	-0.00149808	0.0012354	6.1e-09	16231609	 nan
829	2.0725	-0.0010599	0.00117855	6.10656e-09	16231609	 9.1624e-08
829	2.0725	-0.0010599	0.00117855	6.10315e-09	16240993	 nan
830	2.075	-0.00072896	0.00107875	6.10989e-09	16240993	 9.28213e-08
830	2.075	-0.00072896	0.00107875	6.10667e-09	16250281	 nan
831	2.0775	-0.000815397	0.00118169	6.11375e-09	16250281	 9.32193e-08
831	2.0775	-0.000815397	0.00118169	6.11112e-09	16257727	 nan
832	2.08	-0.00109526	0.00123929	6.11848e-09	16257727	 9.42108e-08
832	2.08	-0.00109526	0.00123929	6.1088e-09	16284403	 nan
833	2.0825	-0.00142494	0.00124255	6.11643e-09	16284403	 9.43442e-08
833	2.0825	-0.00142494	0.00124255	6.10851e-09	16306435	 nan
834	2.085	-0.00117353	0.00119609	6.11527e-09	16306435	 9.43335e-08
834	2.085	-0.00117353	0.00119609	6.11208e-09	16315291	 nan
835	2.0875	-0.000732758	0.00110541	6.11868e-09	16315291	 9.55116e-08
835	2.0875	-0.000732758	0.00110541	6.11283e-09	16331815	 nan
836	2.09	-0.000788677	0.00116263	6.1198e-09	16331815	 9.54096e-08
836	2.09	-0.000788677	0.00116263	6.1154e-09	16343797	 nan
837	2.0925	-0.00103514	0.00123267	6.12265e-09	16343797	 9.66613e-08
837	2.0925	-0.00103514	0.00123267	6.1109e-09	16376521	 nan
838	2.095	-0.00135419	0.00124757	6.1184e-09	16376521	 9.55873e-08
838	2.095	-0.00135419	0.00124757	6.10825e-09	16404919	 nan
839	2.0975	-0.00128971	0.00121172	6.1152e-09	16404919	 9.52497e-08
839	2.0975	-0.00128971	0.00121172	6.10864e-09	16423825	 nan
840	2.1	-0.000765726	0.0011304	6.11505e-09	16423825	 9.52855e-08
840	2.1	-0.000765726	0.0011304	6.10929e-09	16440457	 nan
841	2.1025	-0.000773098	0.00114057	6.11611e-09	16440457	 9.50452e-08
841	2.1025	-0.000773098	0.00114057	6.10612e-09	16468753	 nan
842	2.105	-0.000976993	0.00122315	6.1133e-09	16468753	 9.45793e-08
842	2.105	-0.000976993	0.00122315	6.11059e-09	16476523	 nan
843	2.1075	-0.00128563	0.00124984	6.11805e-09	16476523	 9.54969e-08
843	2.1075	-0.00128563	0.00124984	6.11141e-09	16495747	 nan
844	2.11	-0.00140826	0.00122481	6.11868e-09	16495747	 9.44159e-08
844	2.11	-0.00140826	0.00122481	6.11401e-09	16509247	 nan
845	2.1125	-0.000872288	0.00115316	6.12035e-09	16509247	 9.44942e-08
845	2.1125	-0.000872288	0.00115316	6.11503e-09	16524367	 nan
846	2.115	-0.00075545	0.00111587	6.12177e-09	16524367	 9.4888e-08
846	2.115	-0.00075545	0.00111587	6.11459e-09	16545433	 nan
847	2.1175	-0.000920932	0.00121113	6.12169e-09	16545433	 9.34466e-08
847	2.1175	-0.000920932	0.00121113	6.11181e-09	16573087	 nan
848	2.12	-0.00121935	0.00124979	6.11921e-09	16573087	 9.32459e-08
848	2.12	-0.00121935	0.00124979	6.10935e-09	16600957	 nan
849	2.1225	-0.00152927	0.00123581	6.11695e-09	16600957	 9.30367e-08
849	2.1225	-0.00152927	0.00123581	6.10966e-09	16621357	 nan
850	2.125	-0.000981442	0.00117406	6.11598e-09	16621357	 9.3165e-08
850	2.125	-0.000981442	0.00117406	6.11229e-09	16633453	 nan
851	2.1275	-0.00073588	0.00108824	6.119e-09	16633453	 9.05907e-08
851	2.1275	-0.00073588	0.00108824	6.11384e-09	16648255	 nan
852	2.13	-0.000866802	0.00119626	6.12088e-09	16648255	 9.07631e-08
852	2.13	-0.000866802	0.00119626	6.11505e-09	16665097	 nan
853	2.1325	-0.00115522	0.00124703	6.12236e-09	16665097	 9.01817e-08
853	2.1325	-0.00115522	0.00124703	6.11702e-09	16680319	 nan
854	2.135	-0.00149391	0.00124428	6.12458e-09	16680319	 9.0593e-08
854	2.135	-0.00149391	0.00124428	6.12094e-09	16690471	 nan
855	2.1375	-0.00109312	0.00119268	6.12738e-09	16690471	 9.17315e-08
855	2.1375	-0.00109312	0.00119268	6.12372e-09	16701055	 nan
856	2.14	-0.000733446	0.00109778	6.1303e-09	16701055	 9.23262e-08
856	2.14	-0.000733446	0.00109778	6.12312e-09	16722007	 nan
857	2.1425	-0.000814625	0.00117881	6.13006e-09	16722007	 9.09811e-08
857	2.1425	-0.000814625	0.00117881	6.12011e-09	16751377	 nan
858	2.145	-0.00109324	0.00124185	6.12735e-09	16751377	 8.84767e-08
858	2.145	-0.00109324	0.00124185	6.1257e-09	16755913	 nan
859	2.1475	-0.0014212	0.00125054	6.13316e-09	16755913	 9.00914e-08
859	2.1475	-0.0014212	0.00125054	6.12949e-09	16766287	 nan
860	2.15	-0.00120728	0.00120933	6.13615e-09	16766287	 9.08774e-08
860	2.15	-0.00120728	0.00120933	6.13242e-09	16776871	 nan
861	2.1525	-0.000754155	0.00112356	6.13885e-09	16776871	 9.18295e-08
861	2.1525	-0.000754155	0.00112356	6.13036e-09	16801171	 nan
862	2.155	-0.000779115	0.00115843	6.13717e-09	16801171	 9.10652e-08
862	2.155	-0.000779115	0.00115843	6.12403e-09	16838893	 nan
863	2.1575	-0.00103335	0.00123388	6.13115e-09	16838893	 8.88574e-08
863	2.1575	-0.00103335	0.00123388	6.12809e-09	16847749	 nan
864	2.16	-0.0013508	0.00125421	6.13548e-09	16847749	 8.96663e-08
864	2.16	-0.0013508	0.00125421	6.12764e-09	16870213	 nan
865	2.1625	-0.00132393	0.00122365	6.13459e-09	16870213	 8.93196e-08
865	2.1625	-0.00132393	0.00122365	6.13033e-09	16882309	 nan
866	2.165	-0.000797382	0.00114734	6.13669e-09	16882309	 9.01393e-08
866	2.165	-0.000797382	0.00114734	6.13099e-09	16898935	 nan
867	2.1675	-0.000761981	0.00113545	6.1377e-09	16898935	 8.94206e-08
867	2.1675	-0.000761981	0.00113545	6.13347e-09	16910809	 nan
868	2.17	-0.000975524	0.00122343	6.14049e-09	16910809	 9.03717e-08
868	2.17	-0.000975524	0.00122343	6.13383e-09	16929925	 nan
869	2.1725	-0.00128266	0.00125555	6.14112e-09	16929925	 9.04292e-08
869	2.1725	-0.00128266	0.00125555	6.13643e-09	16943101	 nan
870	2.175	-0.001443	0.00123583	6.14363e-09	16943101	 9.13678e-08
870	2.175	-0.001443	0.00123583	6.13781e-09	16961035	 nan
871	2.1775	-0.000904579	0.00116922	6.14409e-09	16961035	 8.96843e-08
871	2.1775	-0.000904579	0.00116922	6.13883e-09	16975831	 nan
872	2.18	-0.000742864	0.00110965	6.14548e-09	16975831	 9.068e-08
872	2.18	-0.000742864	0.00110965	6.14197e-09	16986301	 nan
873	2.1825	-0.000919682	0.00121027	6.14892e-09	16986301	 9.05772e-08
873	2.1825	-0.000919682	0.00121027	6.14106e-09	17008873	 nan
874	2.185	-0.00121669	0.00125436	6.14828e-09	17008873	 9.04528e-08
874	2.185	-0.00121669	0.00125436	6.14407e-09	17020861	 nan
875	2.1875	-0.00156444	0.00124572	6.15151e-09	17020861	 9.12756e-08
875	2.1875	-0.00156444	0.00124572	6.1476e-09	17034151	 nan
876	2.19	-0.00101426	0.00118908	6.15374e-09	17034151	 8.94522e-08
876	2.19	-0.00101426	0.00118908	6.15062e-09	17043331	 nan
877	2.1925	-0.000733904	0.00109001	6.15717e-09	17043331	 9.00531e-08
877	2.1925	-0.000733904	0.00109001	6.15351e-09	17054791	 nan
878	2.195	-0.000865739	0.00119429	6.1604e-09	17054791	 8.93797e-08
878	2.195	-0.000865739	0.00119429	6.15516e-09	17069803	 nan
879	2.1975	-0.00115283	0.00125046	6.16232e-09	17069803	 8.9954e-08
879	2.1975	-0.00115283	0.00125046	6.15701e-09	17086009	 nan
880	2.2	-0.00148975	0.00125306	6.16439e-09	17086009	 8.86169e-08
880	2.2	-0.00148975	0.00125306	6.1623e-09	17091949	 nan
881	2.2025	-0.0011264	0.00120661	6.16865e-09	17091949	 9.02077e-08
881	2.2025	-0.0011264	0.00120661	6.16493e-09	17102641	 nan
882	2.205	-0.000754734	0.00111649	6.17132e-09	17102641	 9.12414e-08
882	2.205	-0.000754734	0.00111649	6.16392e-09	17123809	 nan
883	2.2075	-0.000813667	0.00117548	6.17065e-09	17123809	 9.1504e-08
883	2.2075	-0.000813667	0.00117548	6.16497e-09	17140117	 nan
884	2.21	-0.00109105	0.00124389	6.17199e-09	17140117	 9.23361e-08
884	2.21	-0.00109105	0.00124389	6.16783e-09	17151997	 nan
885	2.2125	-0.00141735	0.00125793	6.17509e-09	17151997	 9.35491e-08
885	2.2125	-0.00141735	0.00125793	6.17003e-09	17167117	 nan
886	2.215	-0.00124098	0.00122192	6.17661e-09	17167117	 9.31713e-08
886	2.215	-0.00124098	0.00122192	6.16796e-09	17192605	 nan
887	2.2175	-0.000773768	0.00114103	6.17425e-09	17192605	 9.15483e-08
887	2.2175	-0.000773768	0.00114103	6.17043e-09	17204383	 nan
888	2.22	-0.000768694	0.00115394	6.17705e-09	17204383	 9.05988e-08
888	2.22	-0.000768694	0.00115394	6.17311e-09	17216257	 nan
889	2.2225	-0.00103137	0.00123474	6.18003e-09	17216257	 9.00787e-08
889	2.2225	-0.00103137	0.00123474	6.17546e-09	17229541	 nan
890	2.225	-0.00134724	0.00126043	6.18263e-09	17229541	 9.02921e-08
890	2.225	-0.00134724	0.00126043	6.17695e-09	17245963	 nan
891	2.2275	-0.00135801	0.0012351	6.18378e-09	17245963	 9.06687e-08
891	2.2275	-0.00135801	0.0012351	6.18003e-09	17256541	 nan
892	2.23	-0.000828956	0.00116374	6.18624e-09	17256541	 9.19155e-08
892	2.23	-0.000828956	0.00116374	6.18163e-09	17270149	 nan
893	2.2325	-0.000750058	0.00112968	6.18819e-09	17270149	 9.18426e-08
893	2.2325	-0.000750058	0.00112968	6.18582e-09	17277493	 nan
894	2.235	-0.000973642	0.00122295	6.19267e-09	17277493	 9.20868e-08
894	2.235	-0.000973642	0.00122295	6.18689e-09	17295637	 nan
895	2.2375	-0.00127928	0.00126042	6.19399e-09	17295637	 9.05011e-08
895	2.2375	-0.00127928	0.00126042	6.18264e-09	17328253	 nan
896	2.24	-0.00147737	0.00124597	6.1897e-09	17328253	 9.06485e-08
896	2.24	-0.00147737	0.00124597	6.18701e-09	17337325	 nan
897	2.2425	-0.000936545	0.00118437	6.19312e-09	17337325	 8.93984e-08
897	2.2425	-0.000936545	0.00118437	6.19007e-09	17346175	 nan
898	2.245	-0.000734095	0.00110266	6.19654e-09	17346175	 9.12317e-08
898	2.245	-0.000734095	0.00110266	6.18933e-09	17367127	 nan
899	2.2475	-0.000917968	0.00120852	6.19612e-09	17367127	 9.18788e-08
899	2.2475	-0.000917968	0.00120852	6.18988e-09	17385163	 nan
900	2.25	-0.00121357	0.00125793	6.19693e-09	17385163	 9.30288e-08
900	2.25	-0.00121357	0.00125793	6.1858e-09	17419597	 nan
901	2.2525	-0.00155947	0.00125454	6.19309e-09	17419597	 8.95403e-08
901	2.2525	-0.00155947	0.00125454	6.18796e-09	17434507	 nan
902	2.255	-0.00104669	0.00120295	6.19402e-09	17434507	 9.07707e-08
902	2.255	-0.00104669	0.00120295	6.18519e-09	17461075	 nan
903	2.2575	-0.000755001	0.00110857	6.19153e-09	17461075	 9.03709e-08
903	2.2575	-0.000755001	0.00110857	6.18283e-09	17487973	 nan
904	2.26	-0.000864166	0.00119126	6.18948e-09	17487973	 8.8094e-08
904	2.26	-0.000864166	0.00119126	6.17774e-09	17522311	 nan
905	2.2625	-0.00114994	0.00125275	6.18464e-09	17522311	 8.76923e-08
905	2.2625	-0.00114994	0.00125275	6.17861e-09	17540455	 nan
906	2.265	-0.00148512	0.00126065	6.18573e-09	17540455	 8.74428e-08
906	2.265	-0.00148512	0.00126065	6.17863e-09	17561407	 nan
907	2.2675	-0.00115926	0.00121932	6.18482e-09	17561407	 8.74823e-08
907	2.2675	-0.00115926	0.00121932	6.17948e-09	17577931	 nan
908	2.27	-0.000774042	0.001134	6.18564e-09	17577931	 8.66649e-08
908	2.27	-0.000774042	0.001134	6.17978e-09	17595649	 nan
909	2.2725	-0.000812334	0.00117136	6.18625e-09	17595649	 8.66734e-08
909	2.2725	-0.000812334	0.00117136	6.17982e-09	17614663	 nan
910	2.275	-0.00108846	0.00124506	6.18655e-09	17614663	 8.72063e-08
910	2.275	-0.00108846	0.00124506	6.1762e-09	17646193	 nan
911	2.2775	-0.00141309	0.00126441	6.18321e-09	17646193	 8.47031e-08
911	2.2775	-0.00141309	0.00126441	6.17931e-09	17658181	 nan
912	2.28	-0.00127429	0.00123356	6.18575e-09	17658181	 8.48569e-08
912	2.28	-0.00127429	0.00123356	6.1821e-09	17668981	 nan
913	2.2825	-0.000791328	0.00115754	6.18825e-09	17668981	 8.58345e-08
913	2.2825	-0.000791328	0.00115754	6.18393e-09	17682373	 nan
914	2.285	-0.000762315	0.0011487	6.19046e-09	17682373	 8.54549e-08
914	2.285	-0.000762315	0.0011487	6.18629e-09	17694685	 nan
915	2.2875	-0.001029	0.00123471	6.19313e-09	17694685	 8.63658e-08
915	2.2875	-0.001029	0.00123471	6.18657e-09	17714449	 nan
916	2.29	-0.0013433	0.00126565	6.19367e-09	17714449	 8.58705e-08
916	2.29	-0.0013433	0.00126565	6.18691e-09	17735509	 nan
917	2.2925	-0.00139174	0.00124549	6.19378e-09	17735509	 8.40935e-08
917	2.2925	-0.00139174	0.00124549	6.1898e-09	17747389	 nan
918	2.295	-0.000860245	0.00117904	6.19603e-09	17747389	 8.48408e-08
918	2.295	-0.000860245	0.00117904	6.18784e-09	17771473	 nan
919	2.2975	-0.000737164	0.00112335	6.19443e-09	17771473	 8.5031e-08
919	2.2975	-0.000737164	0.00112335	6.19036e-09	17783785	 nan
920	2.3	-0.000971561	0.0012218	6.19725e-09	17783785	 8.50253e-08
920	2.3	-0.000971561	0.0012218	6.18551e-09	17818339	 nan
921	2.3025	-0.0012757	0.00126452	6.19262e-09	17818339	 8.47096e-08
921	2.3025	-0.0012757	0.00126452	6.18615e-09	17837785	 nan
922	2.305	-0.00151155	0.00125524	6.19328e-09	17837785	 8.47476e-08
922	2.305	-0.00151155	0.00125524	6.19105e-09	17845345	 nan
923	2.3075	-0.000968363	0.0011986	6.19715e-09	17845345	 8.39396e-08
923	2.3075	-0.000968363	0.0011986	6.19361e-09	17855821	 nan
924	2.31	-0.000754859	0.00110007	6.20001e-09	17855821	 8.50795e-08
924	2.31	-0.000754859	0.00110007	6.19252e-09	17878285	 nan
925	2.3125	-0.000916111	0.00120618	6.1992e-09	17878285	 8.46361e-08
925	2.3125	-0.000916111	0.00120618	6.19206e-09	17899453	 nan
926	2.315	-0.00121031	0.0012608	6.19898e-09	17899453	 8.53338e-08
926	2.315	-0.00121031	0.0012608	6.19402e-09	17914465	 nan
927	2.3175	-0.00155438	0.00126261	6.20116e-09	17914465	 8.5435e-08
927	2.3175	-0.00155438	0.00126261	6.19362e-09	17936929	 nan
928	2.32	-0.00107901	0.00121604	6.19967e-09	17936929	 8.54986e-08
928	2.32	-0.00107901	0.00121604	6.19662e-09	17946217	 nan
929	2.3225	-0.000774099	0.00112635	6.20288e-09	17946217	 8.61259e-08
929	2.3225	-0.000774099	0.00112635	6.19885e-09	17958199	 nan
930	2.325	-0.000862602	0.00118794	6.20539e-09	17958199	 8.72295e-08
930	2.325	-0.000862602	0.00118794	6.19763e-09	17981743	 nan
931	2.3275	-0.00114704	0.00125462	6.20443e-09	17981743	 8.69084e-08
931	2.3275	-0.00114704	0.00125462	6.19932e-09	17997949	 nan
932	2.33	-0.00148047	0.00126769	6.20635e-09	17997949	 8.57526e-08
932	2.33	-0.00148047	0.00126769	6.20056e-09	18015763	 nan
933	2.3325	-0.00119211	0.0012314	6.20683e-09	18015763	 8.5263e-08
933	2.3325	-0.00119211	0.0012314	6.19535e-09	18050647	 nan
934	2.335	-0.000791594	0.00115083	6.20157e-09	18050647	 8.2671e-08
934	2.335	-0.000791594	0.00115083	6.19857e-09	18059719	 nan
935	2.3375	-0.000810968	0.00116709	6.20511e-09	18059719	 8.34864e-08
935	2.3375	-0.000810968	0.00116709	6.19802e-09	18081655	 nan
936	2.34	-0.00108583	0.00124594	6.20482e-09	18081655	 8.21071e-08
936	2.34	-0.00108583	0.00124594	6.19593e-09	18108013	 nan
937	2.3425	-0.00140881	0.00127047	6.20294e-09	18108013	 8.28125e-08
937	2.3425	-0.00140881	0.00127047	6.19687e-09	18126373	 nan
938	2.345	-0.00130761	0.00124469	6.20339e-09	18126373	 8.31575e-08
938	2.345	-0.00130761	0.00124469	6.19892e-09	18139663	 nan
939	2.3475	-0.000807252	0.00117349	6.20506e-09	18139663	 8.43161e-08
939	2.3475	-0.000807252	0.00117349	6.20024e-09	18154465	 nan
940	2.35	-0.000761132	0.0011437	6.2067e-09	18154465	 8.41931e-08
940	2.35	-0.000761132	0.0011437	6.20304e-09	18166357	 nan
941	2.3525	-0.00102662	0.00123485	6.20979e-09	18166357	 8.34168e-08
941	2.3525	-0.00102662	0.00123485	6.20785e-09	18172513	 nan
942	2.355	-0.00133933	0.00127098	6.21484e-09	18172513	 8.3926e-08
942	2.355	-0.00133933	0.00127098	6.20782e-09	18193465	 nan
943	2.3575	-0.00142545	0.00125592	6.21458e-09	18193465	 8.46244e-08
943	2.3575	-0.00142545	0.00125592	6.21205e-09	18201025	 nan
944	2.36	-0.000891518	0.00119435	6.21808e-09	18201025	 8.61125e-08
944	2.36	-0.000891518	0.00119435	6.21061e-09	18223381	 nan
945	2.3625	-0.000754595	0.00111772	6.21694e-09	18223381	 8.66454e-08
945	2.3625	-0.000754595	0.00111772	6.21352e-09	18235261	 nan
946	2.365	-0.000969371	0.00122124	6.22013e-09	18235261	 8.56267e-08
946	2.365	-0.000969371	0.00122124	6.20744e-09	18273811	 nan
947	2.3675	-0.00127202	0.0012691	6.21428e-09	18273811	 8.41828e-08
947	2.3675	-0.00127202	0.0012691	6.20831e-09	18291739	 nan
948	2.37	-0.00154565	0.00126491	6.21524e-09	18291739	 8.5186e-08
948	2.37	-0.00154565	0.00126491	6.2079e-09	18313663	 nan
949	2.3725	-0.00100012	0.00121317	6.21381e-09	18313663	 8.63994e-08
949	2.3725	-0.00100012	0.00121317	6.20785e-09	18331687	 nan
950	2.375	-0.000774095	0.00111918	6.21408e-09	18331687	 8.72602e-08
950	2.375	-0.000774095	0.00111918	6.20832e-09	18349615	 nan
951	2.3775	-0.000914128	0.00120451	6.21482e-09	18349615	 8.72736e-08
951	2.3775	-0.000914128	0.00120451	6.206e-09	18376291	 nan
952	2.38	-0.0012069	0.00126419	6.21272e-09	18376291	 8.76898e-08
952	2.38	-0.0012069	0.00126419	6.20592e-09	18397249	 nan
953	2.3825	-0.00154913	0.00127103	6.21285e-09	18397249	 8.78903e-08
953	2.3825	-0.00154913	0.00127103	6.21e-09	18406537	 nan
954	2.385	-0.00111119	0.00122932	6.21596e-09	18406537	 8.81075e-08
954	2.385	-0.00111119	0.00122932	6.20809e-09	18430303	 nan
955	2.3875	-0.000791783	0.00114419	6.21424e-09	18430303	 8.91299e-08
955	2.3875	-0.000791783	0.00114419	6.20592e-09	18455353	 nan
956	2.39	-0.000860713	0.00118491	6.21236e-09	18455353	 9.01845e-08
956	2.39	-0.000860713	0.00118491	6.20689e-09	18471769	 nan
957	2.3925	-0.0011438	0.00125662	6.21356e-09	18471769	 9.16793e-08
957	2.3925	-0.0011438	0.00125662	6.2097e-09	18483865	 nan
958	2.395	-0.00147549	0.00127475	6.21656e-09	18483865	 9.22579e-08
958	2.395	-0.00147549	0.00127475	6.20838e-09	18509137	 nan
959	2.3975	-0.00122465	0.00124339	6.21454e-09	18509137	 9.21368e-08
959	2.3975	-0.00122465	0.00124339	6.21014e-09	18522631	 nan
960	2.4	-0.000807636	0.00116746	6.21616e-09	18522631	 9.30987e-08
960	2.4	-0.000807636	0.00116746	6.20477e-09	18557425	 nan
961	2.4025	-0.000809243	0.00116298	6.21108e-09	18557425	 9.32336e-08
961	2.4025	-0.000809243	0.00116298	6.20609e-09	18574057	 nan
962	2.405	-0.00108284	0.00124682	6.21266e-09	18574057	 9.15067e-08
962	2.405	-0.00108284	0.00124682	6.20098e-09	18609811	 nan
963	2.4075	-0.00140416	0.00127634	6.20776e-09	18609811	 9.18331e-08
963	2.4075	-0.00140416	0.00127634	6.20207e-09	18627637	 nan
964	2.41	-0.00134056	0.00125546	6.20843e-09	18627637	 9.19942e-08
964	2.41	-0.00134056	0.00125546	6.20472e-09	18639415	 nan


==> dat/nlsm_nuts_d10_error_red.dat <==
TimeStep	time	min	max	l2	cgNodes	l2_rs
0	0	-1.49394e-06	3.81953e-06	9.97516e-11	2306341	 0.000168645
100	0.25	-0.000638849	0.000936036	2.17637e-09	4761271	 5.32697e-08
100	0.25	-0.000638849	0.000936036	2.17222e-09	4771747	 nan
200	0.5	-0.00067571	0.00100924	3.60713e-09	6087763	 1.29135e-07
200	0.5	-0.00067571	0.00100924	3.60299e-09	6098233	 nan
300	0.75	-0.000671937	0.00105543	4.56534e-09	7662085	 1.28426e-07
300	0.75	-0.000671937	0.00105543	4.55507e-09	7683145	 nan
400	1	-0.000945936	0.00107848	5.09844e-09	9362797	 1.04973e-07
400	1	-0.000945936	0.00107848	5.09005e-09	9379213	 nan
500	1.25	-0.00136982	0.00106731	5.44544e-09	10938565	 9.47554e-08
500	1.25	-0.00136982	0.00106731	5.43366e-09	10963729	 nan
600	1.5	-0.000859152	0.00102885	5.67667e-09	12578503	 1.00005e-07
600	1.5	-0.000859152	0.00102885	5.66795e-09	12599671	 nan
700	1.75	-0.000785009	0.00110115	5.8851e-09	14172079	 9.39913e-08
700	1.75	-0.000785009	0.00110115	5.87974e-09	14186983	 nan
800	2	-0.000868381	0.00119844	6.07446e-09	15736369	 9.63397e-08
800	2	-0.000868381	0.00119844	6.06554e-09	15761641	 nan
900	2.25	-0.00121357	0.00125793	6.19693e-09	17385163	 9.30288e-08
900	2.25	-0.00121357	0.00125793	6.1858e-09	17419597	 nan


==> dat/nlsm_nuts_d8_error.dat <==
TimeStep	 time	 min	 max	 l2	 cgNodes	 l2_rs
0	0	-0.00605906	0.00760736	5.56725e-07	392617	 2.84263e-07
1	0.00260417	-0.00605656	0.00760658	5.56154e-07	392617	 6.14457e-11
2	0.00520833	-0.00604905	0.00760423	5.54456e-07	392617	 2.32104e-10
3	0.0078125	-0.00603656	0.00760035	5.51677e-07	392617	 5.36601e-10
4	0.0104167	-0.00601914	0.00759495	5.47896e-07	392617	 9.64812e-10
4	0.0104167	-0.00601914	0.00759495	5.36515e-07	400945	 2.4035e-07
5	0.0130208	-0.00599684	0.00758808	5.31937e-07	400945	 1.04134e-09
5	0.0130208	-0.00599684	0.00758808	5.28096e-07	403861	 0.000645645
6	0.015625	-0.00596973	0.0075798	5.22815e-07	403861	 1.04773e-10
7	0.0182292	-0.00593791	0.00757016	5.16954e-07	403861	 1.40251e-10
8	0.0208333	-0.00590149	0.00755924	5.10692e-07	403861	 1.81745e-10
9	0.0234375	-0.00586057	0.00754713	5.04221e-07	403861	 2.29965e-10
10	0.0260417	-0.00581531	0.00753391	4.97739e-07	403861	 2.8524e-10
11	0.0286458	-0.00576584	0.00751967	4.91448e-07	403861	 3.47596e-10
12	0.03125	-0.00571234	0.00750452	4.85542e-07	403861	 4.16832e-10
13	0.0338542	-0.00565498	0.00748857	4.802e-07	403861	 4.9258e-10
14	0.0364583	-0.00559395	0.00747483	4.75576e-07	403861	 5.74348e-10
15	0.0390625	-0.00552945	0.00749063	4.71791e-07	403861	 6.61557e-10
16	0.0416667	-0.00546171	0.00750623	4.68929e-07	403861	 7.53558e-10
17	0.0442708	-0.00541643	0.00752141	4.67028e-07	403861	 8.49654e-10
18	0.046875	-0.00537356	0.00753599	4.66084e-07	403861	 9.49119e-10
19	0.0494792	-0.00551782	0.00754976	4.66048e-07	403861	 1.05121e-09
20	0.0520833	-0.00565148	0.00756254	4.66833e-07	403861	 1.15517e-09
21	0.0546875	-0.00577269	0.00757416	4.68302e-07	403861	 1.26028e-09
22	0.0572917	-0.00587976	0.00758446	4.70332e-07	403861	 1.36582e-09
23	0.0598958	-0.00597112	0.00759328	4.7276e-07	403861	 1.47112e-09
24	0.0625	-0.0060454	0.00760049	4.75413e-07	403861	 1.57557e-09
25	0.0651042	-0.0061014	0.00760596	4.78125e-07	403861	 1.67861e-09
26	0.0677083	-0.00613814	0.00760962	4.80737e-07	403861	 1.77977e-09
27	0.0703125	-0.00615484	0.00761136	4.83107e-07	403861	 1.87868e-09
28	0.0729167	-0.00615096	0.00761113	4.85114e-07	403861	 1.97506e-09
29	0.0755208	-0.00612618	0.00760889	4.86661e-07	403861	 2.06875e-09
30	0.078125	-0.00608041	0.00760462	4.87678e-07	403861	 2.15973e-09
31	0.0807292	-0.0060138	0.00759832	4.88123e-07	403861	 2.24809e-09
32	0.0833333	-0.00592674	0.00759	4.87979e-07	403861	 2.33408e-09
33	0.0859375	-0.00581984	0.00757972	4.87257e-07	403861	 2.41808e-09
34	0.0885417	-0.00569395	0.00756753	4.85991e-07	403861	 2.50061e-09
35	0.0911458	-0.00555011	0.0075535	4.84239e-07	403861	 2.58235e-09
36	0.09375	-0.00540518	0.00753773	4.82076e-07	403861	 2.66406e-09
37	0.0963542	-0.0053958	0.00752032	4.79589e-07	403861	 2.74665e-09
38	0.0989583	-0.00538035	0.00750142	4.76879e-07	403861	 2.83108e-09
39	0.101563	-0.00535847	0.00748113	4.7405e-07	403861	 2.91841e-09
40	0.104167	-0.00532981	0.00749018	4.71206e-07	403861	 3.00969e-09
41	0.106771	-0.00529406	0.00750685	4.68416e-07	403861	 3.10599e-09
42	0.109375	-0.00525089	0.00752327	4.65802e-07	403861	 3.20833e-09
43	0.111979	-0.00520002	0.00753918	4.63434e-07	403861	 3.31766e-09
44	0.114583	-0.00514117	0.00755432	4.61365e-07	403861	 3.4348e-09
45	0.117188	-0.00507412	0.00756845	4.59626e-07	403861	 3.56048e-09
46	0.119792	-0.00499864	0.00758131	4.58225e-07	403861	 3.69526e-09
47	0.122396	-0.00491455	0.00759266	4.5715e-07	403861	 3.83953e-09
48	0.125	-0.00482171	0.00760226	4.56369e-07	403861	 3.99355e-09
49	0.127604	-0.00472003	0.00760989	4.55831e-07	403861	 4.15742e-09
50	0.130208	-0.00460942	0.00761535	4.55473e-07	403861	 4.3311e-09
51	0.132813	-0.00452355	0.00761843	4.55221e-07	403861	 4.51446e-09
52	0.135417	-0.00459274	0.00761897	4.54999e-07	403861	 4.70725e-09
53	0.138021	-0.00465065	0.00761681	4.54731e-07	403861	 4.90916e-09
54	0.140625	-0.00469648	0.00761182	4.54344e-07	403861	 5.11984e-09
55	0.143229	-0.00472955	0.00760388	4.53778e-07	403861	 5.33893e-09
56	0.145833	-0.00474936	0.00759291	4.52984e-07	403861	 5.56607e-09
57	0.148438	-0.00475558	0.00757885	4.51928e-07	403861	 5.8009e-09
58	0.151042	-0.00474804	0.00756166	4.50593e-07	403861	 6.04312e-09
59	0.153646	-0.00472675	0.00754132	4.48983e-07	403861	 6.29249e-09
60	0.15625	-0.00469189	0.00751786	4.47119e-07	403861	 6.54881e-09
61	0.158854	-0.00464382	0.00749131	4.45e-07	403861	 6.81197e-09
62	0.161458	-0.00458303	0.00746172	4.42724e-07	403861	 7.08194e-09
63	0.164062	-0.0045102	0.0074292	4.40354e-07	403861	 7.35877e-09
64	0.166667	-0.00442614	0.00739384	4.37966e-07	403861	 7.64257e-09
65	0.169271	-0.00433178	0.00735578	4.35638e-07	403861	 7.93357e-09
66	0.171875	-0.00425364	0.00731516	4.3345e-07	403861	 8.23205e-09
66	0.171875	-0.00425364	0.00731516	4.31949e-07	405265	 0.136664
67	0.174479	-0.00429613	0.00727214	4.29987e-07	405265	 8.4225e-09
67	0.174479	-0.00429613	0.00727214	4.2411e-07	410881	 0.138241
68	0.177083	-0.00433478	0.00722691	4.22457e-07	410881	 8.12711e-09
68	0.177083	-0.00433478	0.00722691	4.16545e-07	416713	 nan
69	0.179687	-0.00436867	0.00717965	4.1525e-07	416713	 6.38864e-09
69	0.179687	-0.00436867	0.00717965	4.05066e-07	427189	 nan
70	0.182292	-0.00439692	0.00713057	4.04167e-07	427189	 1.81137e-09
71	0.184896	-0.00441866	0.00707988	4.03651e-07	427189	 1.82063e-09
72	0.1875	-0.00443311	0.0070278	4.03519e-07	427189	 1.82652e-09
73	0.190104	-0.00443953	0.00697453	4.0375e-07	427189	 1.83004e-09
74	0.192708	-0.00443725	0.00692032	4.04304e-07	427189	 1.83238e-09
75	0.195312	-0.00453914	0.00686536	4.05125e-07	427189	 1.83482e-09
76	0.197917	-0.0046359	0.00680988	4.06141e-07	427189	 1.83874e-09
77	0.200521	-0.0047117	0.00675407	4.0727e-07	427189	 1.84554e-09
78	0.203125	-0.00476596	0.00669814	4.08425e-07	427189	 1.85657e-09
79	0.205729	-0.00479826	0.00664227	4.09516e-07	427189	 1.87307e-09
80	0.208333	-0.00480842	0.00660271	4.10457e-07	427189	 1.89605e-09
81	0.210937	-0.00483786	0.00656969	4.11126e-07	427189	 1.92626e-09
82	0.213542	-0.00495753	0.00653443	4.11496e-07	427189	 1.96414e-09
83	0.216146	-0.00507326	0.00649688	4.11509e-07	427189	 2.00979e-09
84	0.21875	-0.0051845	0.00645699	4.11119e-07	427189	 2.06294e-09
85	0.221354	-0.00529076	0.00641475	4.10298e-07	427189	 2.12303e-09
86	0.223958	-0.00539157	0.00637014	4.09038e-07	427189	 2.18924e-09
87	0.226562	-0.00548653	0.00632319	4.07348e-07	427189	 2.26055e-09
88	0.229167	-0.00557529	0.00627393	4.05254e-07	427189	 2.33578e-09
89	0.231771	-0.00565754	0.00622241	4.028e-07	427189	 2.4137e-09
90	0.234375	-0.00573304	0.00616871	4.00045e-07	427189	 2.49303e-09
91	0.236979	-0.00580161	0.00611291	3.97063e-07	427189	 2.57252e-09
92	0.239583	-0.00586311	0.00605512	3.93934e-07	427189	 2.65095e-09
93	0.242187	-0.00591747	0.00599545	3.9075e-07	427189	 2.72721e-09
94	0.244792	-0.00596465	0.00593405	3.876e-07	427189	 2.80023e-09
95	0.247396	-0.00600469	0.00587106	3.84577e-07	427189	 2.86911e-09
96	0.25	-0.00603766	0.00580664	3.81764e-07	427189	 2.933e-09
97	0.252604	-0.0060637	0.00575169	3.79237e-07	427189	 2.99124e-09
98	0.255208	-0.00608296	0.00570794	3.77057e-07	427189	 3.04324e-09
99	0.257812	-0.00609566	0.00566411	3.75268e-07	427189	 3.08859e-09
100	0.260417	-0.00610203	0.00562004	3.73895e-07	427189	 3.12697e-09
101	0.263021	-0.00610237	0.00557556	3.72891e-07	427189	 3.15823e-09
102	0.265625	-0.00609696	0.00553051	3.72302e-07	427189	 3.18233e-09
103	0.268229	-0.00608613	0.00548472	3.7209e-07	427189	 3.19936e-09
104	0.270833	-0.00607022	0.00543802	3.72202e-07	427189	 3.20954e-09
105	0.273437	-0.0060496	0.00539028	3.72572e-07	427189	 3.21323e-09
106	0.276042	-0.00602462	0.00534133	3.73123e-07	427189	 3.21088e-09
107	0.278646	-0.00599566	0.00529103	3.73775e-07	427189	 3.20307e-09
108	0.28125	-0.00596307	0.00523927	3.74447e-07	427189	 3.19048e-09
109	0.283854	-0.00592723	0.00518593	3.75064e-07	427189	 3.17387e-09
110	0.286458	-0.00588848	0.00513091	3.75555e-07	427189	 3.15409e-09
111	0.289062	-0.00584717	0.00507413	3.75861e-07	427189	 3.13203e-09
112	0.291667	-0.00580362	0.00501552	3.75938e-07	427189	 3.10866e-09
113	0.294271	-0.00575815	0.00495504	3.75754e-07	427189	 3.08493e-09
114	0.296875	-0.00571103	0.00489266	3.75292e-07	427189	 3.06183e-09
115	0.299479	-0.00566254	0.0049707	3.74553e-07	427189	 3.04029e-09
116	0.302083	-0.00561291	0.00512779	3.73552e-07	427189	 3.02119e-09
117	0.304688	-0.00556236	0.0052459	3.72319e-07	427189	 3.00535e-09
118	0.307292	-0.00551107	0.00532552	3.70897e-07	427189	 2.99345e-09
119	0.309896	-0.00545922	0.00536732	3.69339e-07	427189	 2.98607e-09
120	0.3125	-0.00540695	0.00537213	3.67707e-07	427189	 2.98363e-09
121	0.315104	-0.00535435	0.00534096	3.66052e-07	427189	 2.98639e-09
122	0.317708	-0.00530153	0.00527497	3.64453e-07	427189	 2.99446e-09
123	0.320313	-0.00524855	0.00517551	3.62971e-07	427189	 3.00779e-09
124	0.322917	-0.00519547	0.00504407	3.61666e-07	427189	 3.02619e-09
125	0.325521	-0.00514231	0.00488231	3.60586e-07	427189	 3.04936e-09
126	0.328125	-0.00508909	0.00469203	3.5977e-07	427189	 3.07691e-09
127	0.330729	-0.00503581	0.00447519	3.59244e-07	427189	 3.10835e-09
128	0.333333	-0.00498246	0.00423388	3.59022e-07	427189	 3.1432e-09
129	0.335938	-0.00493054	0.00397028	3.59099e-07	427189	 3.18093e-09
130	0.338542	-0.00488156	0.00379067	3.5946e-07	427189	 3.22104e-09
131	0.341146	-0.00489676	0.00379246	3.60075e-07	427189	 3.26306e-09
132	0.34375	-0.00496135	0.00379365	3.60905e-07	427189	 3.30657e-09
133	0.346354	-0.00502076	0.00379426	3.61901e-07	427189	 3.35122e-09
134	0.348958	-0.00507436	0.00379433	3.63011e-07	427189	 3.39672e-09
135	0.351563	-0.00512157	0.00379389	3.64177e-07	427189	 3.44289e-09
136	0.354167	-0.00516183	0.00379297	3.65346e-07	427189	 3.48959e-09
137	0.356771	-0.00519464	0.00379162	3.66465e-07	427189	 3.53679e-09
138	0.359375	-0.00521951	0.00379712	3.67487e-07	427189	 3.58452e-09
139	0.361979	-0.00523604	0.00380217	3.68373e-07	427189	 3.63289e-09
140	0.364583	-0.00524386	0.00380634	3.69092e-07	427189	 3.68206e-09
141	0.367188	-0.00524265	0.00381129	3.69555e-07	427189	 3.73226e-09
142	0.369792	-0.00523215	0.00382643	3.69832e-07	427189	 3.78374e-09
143	0.372396	-0.00521217	0.00384043	3.69917e-07	427189	 3.83678e-09
144	0.375	-0.00518256	0.00385323	3.69812e-07	427189	 3.8917e-09
145	0.377604	-0.00514325	0.00386477	3.69529e-07	427189	 3.9488e-09
146	0.380208	-0.0050942	0.00387499	3.69083e-07	427189	 4.00838e-09
147	0.382813	-0.00503545	0.00388386	3.68499e-07	427189	 4.07074e-09
148	0.385417	-0.0049671	0.00389135	3.678e-07	427189	 4.13612e-09
149	0.388021	-0.00488929	0.00390926	3.67015e-07	427189	 4.20477e-09
150	0.390625	-0.00480223	0.00393549	3.66169e-07	427189	 4.27687e-09
151	0.393229	-0.00470619	0.00394482	3.65288e-07	427189	 4.35257e-09
152	0.395833	-0.00460146	0.00393688	3.64395e-07	427189	 4.43197e-09
153	0.398438	-0.00448841	0.00411521	3.63508e-07	427189	 4.51515e-09
154	0.401042	-0.00436745	0.00430488	3.62643e-07	427189	 4.60212e-09
155	0.403646	-0.00423902	0.00444657	3.61809e-07	427189	 4.69287e-09
156	0.40625	-0.00416462	0.00454089	3.61011e-07	427189	 4.78737e-09
157	0.408854	-0.0041509	0.00458874	3.60253e-07	427189	 4.88553e-09
158	0.411458	-0.00413535	0.00459128	3.59534e-07	427189	 4.98728e-09
159	0.414063	-0.00411751	0.00454995	3.5885e-07	427189	 5.09251e-09
160	0.416667	-0.00409697	0.00446645	3.58201e-07	427189	 5.20112e-09
161	0.419271	-0.00408544	0.00434275	3.57483e-07	427189	 5.31299e-09
162	0.421875	-0.00415393	0.00418105	3.56802e-07	427189	 5.42803e-09
163	0.424479	-0.00420709	0.00398379	3.56161e-07	427189	 5.54614e-09
164	0.427083	-0.00424448	0.00383884	3.55566e-07	427189	 5.66724e-09
165	0.429688	-0.00426584	0.00382771	3.55029e-07	427189	 5.79127e-09
166	0.432292	-0.00427109	0.00381614	3.54565e-07	427189	 5.91819e-09
167	0.434896	-0.00426034	0.00380422	3.54195e-07	427189	 6.04797e-09
168	0.4375	-0.00423387	0.00379205	3.53942e-07	427189	 6.18061e-09
169	0.440104	-0.00419213	0.00377971	3.53831e-07	427189	 6.31612e-09
170	0.442708	-0.00414344	0.00377054	3.53889e-07	427189	 6.45454e-09
171	0.445313	-0.00417772	0.00377512	3.54139e-07	427189	 6.59591e-09
172	0.447917	-0.00419569	0.00377929	3.54603e-07	427189	 6.74031e-09
173	0.450521	-0.00419751	0.00378304	3.55296e-07	427189	 6.88783e-09
174	0.453125	-0.00418348	0.00378634	3.56226e-07	427189	 7.03854e-09
175	0.455729	-0.00415401	0.00378917	3.5739e-07	427189	 7.19256e-09
175	0.455729	-0.00415401	0.00378917	3.51175e-07	434749	 0.139415
176	0.458333	-0.00410966	0.00379154	3.52539e-07	434749	 6.12338e-09
176	0.458333	-0.00410966	0.00379154	3.50103e-07	437773	 nan
177	0.460938	-0.00405109	0.00379344	3.51653e-07	437773	 5.99671e-09
177	0.460938	-0.00405109	0.00379344	3.50443e-07	439285	 nan
178	0.463542	-0.0039791	0.00379488	3.5215e-07	439285	 6.00555e-09
179	0.466146	-0.00413337	0.00379585	3.53978e-07	439285	 6.10662e-09
180	0.46875	-0.00428229	0.00379638	3.55876e-07	439285	 6.21136e-09
181	0.471354	-0.00441654	0.00380485	3.57716e-07	439285	 6.32008e-09
182	0.473958	-0.00453516	0.00382602	3.59506e-07	439285	 6.43311e-09
183	0.476563	-0.00463729	0.00381455	3.61178e-07	439285	 6.55073e-09
184	0.479167	-0.0047222	0.00379435	3.62666e-07	439285	 6.67327e-09
185	0.481771	-0.00478929	0.00379293	3.63909e-07	439285	 6.80103e-09
186	0.484375	-0.0048381	0.00379121	3.64849e-07	439285	 6.9343e-09
187	0.486979	-0.00486832	0.0037892	3.65439e-07	439285	 7.07338e-09
188	0.489583	-0.00487977	0.00378696	3.6564e-07	439285	 7.21858e-09
189	0.492188	-0.00487242	0.0037845	3.65428e-07	439285	 7.37021e-09
190	0.494792	-0.0048464	0.00378186	3.64791e-07	439285	 7.52859e-09
191	0.497396	-0.00480199	0.00377907	3.63732e-07	439285	 7.69405e-09
192	0.5	-0.0047396	0.00377618	3.62271e-07	439285	 7.86695e-09
193	0.502604	-0.00465979	0.00377319	3.60444e-07	439285	 8.04769e-09
194	0.505208	-0.00456328	0.00377015	3.58302e-07	439285	 8.23668e-09
195	0.507813	-0.0044509	0.00376709	3.55911e-07	439285	 8.43438e-09
196	0.510417	-0.00432362	0.00376402	3.53351e-07	439285	 8.6413e-09
197	0.513021	-0.00418251	0.00377027	3.50711e-07	439285	 8.858e-09
198	0.515625	-0.00409683	0.00377653	3.48091e-07	439285	 9.08509e-09
199	0.518229	-0.00403413	0.00378238	3.45592e-07	439285	 9.32325e-09
200	0.520833	-0.00395924	0.00378779	3.43318e-07	439285	 9.5732e-09
201	0.523438	-0.00387305	0.00379271	3.41314e-07	439285	 9.83575e-09
202	0.526042	-0.00377651	0.00379711	3.39721e-07	439285	 1.01118e-08
203	0.528646	-0.00373821	0.00380097	3.38609e-07	439285	 1.04022e-08
204	0.53125	-0.00384876	0.00380425	3.3803e-07	439285	 1.07079e-08
205	0.533854	-0.00394842	0.00380695	3.38014e-07	439285	 1.10301e-08
206	0.536458	-0.00403614	0.00380906	3.38566e-07	439285	 1.13699e-08
207	0.539063	-0.00411104	0.00381056	3.39667e-07	439285	 1.17283e-08
208	0.541667	-0.00417234	0.00381147	3.41276e-07	439285	 1.21066e-08
209	0.544271	-0.00421942	0.00381179	3.43327e-07	439285	 1.2506e-08
210	0.546875	-0.00425182	0.00381153	3.4574e-07	439285	 1.29278e-08
211	0.549479	-0.00426921	0.0038107	3.48422e-07	439285	 1.33733e-08
212	0.552083	-0.00427142	0.00380934	3.5127e-07	439285	 1.38438e-08
213	0.554688	-0.00425845	0.00380745	3.5418e-07	439285	 1.43406e-08
214	0.557292	-0.00423044	0.00380508	3.57048e-07	439285	 1.48651e-08
215	0.559896	-0.00423757	0.00380225	3.59778e-07	439285	 1.54186e-08
216	0.5625	-0.00423449	0.00379899	3.62283e-07	439285	 1.60025e-08
217	0.565104	-0.00421743	0.00379535	3.64488e-07	439285	 1.66181e-08
218	0.567708	-0.00418677	0.00396355	3.66333e-07	439285	 1.72668e-08
219	0.570313	-0.004143	0.00422038	3.67775e-07	439285	 1.79498e-08
220	0.572917	-0.00408672	0.00445515	3.68788e-07	439285	 1.86686e-08
221	0.575521	-0.00401862	0.00466575	3.69314e-07	439285	 1.94244e-08
222	0.578125	-0.00393947	0.00485029	3.69418e-07	439285	 2.02184e-08
223	0.580729	-0.00385016	0.00500713	3.69125e-07	439285	 2.10522e-08
224	0.583333	-0.00375163	0.00513491	3.6847e-07	439285	 2.19268e-08
225	0.585938	-0.003696	0.00523251	3.67505e-07	439285	 2.28436e-08
225	0.585938	-0.003696	0.00523251	3.61802e-07	446209	 nan
226	0.588542	-0.00380555	0.00529913	3.60606e-07	446209	 2.2715e-08
226	0.588542	-0.00380555	0.00529913	3.58351e-07	449017	 0.39814
227	0.591146	-0.00390513	0.00533423	3.56985e-07	449017	 2.15242e-08
227	0.591146	-0.00390513	0.00533423	3.50402e-07	457453	 nan
228	0.59375	-0.0039937	0.00533757	3.48958e-07	457453	 1.88868e-08
228	0.59375	-0.0039937	0.00533757	3.46829e-07	460261	 nan
229	0.596354	-0.00407032	0.00530919	3.45362e-07	460261	 1.20594e-08
229	0.596354	-0.00407032	0.00530919	3.44231e-07	461773	 nan
230	0.598958	-0.0041342	0.00524943	3.42804e-07	461773	 6.70516e-09
231	0.601562	-0.00418465	0.0051589	3.41474e-07	461773	 6.76062e-09
232	0.604167	-0.00422112	0.00503848	3.40294e-07	461773	 6.81833e-09
233	0.606771	-0.00424321	0.00488931	3.39304e-07	461773	 6.8784e-09
234	0.609375	-0.00425067	0.00471278	3.38532e-07	461773	 6.9409e-09
235	0.611979	-0.00425031	0.00451048	3.37989e-07	461773	 7.00595e-09
236	0.614583	-0.00426343	0.00428423	3.37673e-07	461773	 7.07363e-09
237	0.617187	-0.00426294	0.00403601	3.37566e-07	461773	 7.14402e-09
238	0.619792	-0.00424908	0.00382389	3.37639e-07	461773	 7.21723e-09
239	0.622396	-0.00422221	0.00381145	3.37852e-07	461773	 7.29333e-09
240	0.625	-0.00418275	0.00380798	3.38157e-07	461773	 7.37241e-09
241	0.627604	-0.00413125	0.00380402	3.38435e-07	461773	 7.45454e-09
242	0.630208	-0.00406833	0.0037996	3.38713e-07	461773	 7.5398e-09
243	0.632812	-0.00399469	0.00379474	3.38938e-07	461773	 7.62825e-09
244	0.635417	-0.0039486	0.00378948	3.39066e-07	461773	 7.71994e-09
245	0.638021	-0.00395429	0.00379398	3.39061e-07	461773	 7.81491e-09
246	0.640625	-0.00394531	0.00379902	3.38896e-07	461773	 7.9132e-09
247	0.643229	-0.00392188	0.0038037	3.3856e-07	461773	 8.01481e-09
248	0.645833	-0.00388436	0.00380797	3.38054e-07	461773	 8.11977e-09
249	0.648437	-0.00387975	0.00381181	3.37392e-07	461773	 8.22805e-09
250	0.651042	-0.00396545	0.00381518	3.36604e-07	461773	 8.33964e-09
251	0.653646	-0.00403983	0.00381806	3.3573e-07	461773	 8.45451e-09
252	0.65625	-0.00410209	0.00382041	3.34821e-07	461773	 8.5726e-09
253	0.658854	-0.00415918	0.00382223	3.33935e-07	461773	 8.69386e-09
254	0.661458	-0.00421228	0.00382348	3.33136e-07	461773	 8.81822e-09
255	0.664062	-0.00425222	0.00382417	3.32487e-07	461773	 8.94562e-09
256	0.666667	-0.00427897	0.00382427	3.3205e-07	461773	 9.07596e-09
257	0.669271	-0.00429255	0.00382379	3.31878e-07	461773	 9.20916e-09
258	0.671875	-0.00429312	0.00382273	3.32013e-07	461773	 9.34515e-09
259	0.674479	-0.0042809	0.00382108	3.32485e-07	461773	 9.48384e-09
260	0.677083	-0.0042562	0.00381886	3.33305e-07	461773	 9.62515e-09
261	0.679687	-0.00421942	0.00381607	3.3438e-07	461773	 9.76901e-09
262	0.682292	-0.00417106	0.00381273	3.35783e-07	461773	 9.91535e-09
263	0.684896	-0.0041117	0.00380886	3.37467e-07	461773	 1.00641e-08
264	0.6875	-0.00404198	0.00380447	3.39373e-07	461773	 1.02153e-08
265	0.690104	-0.00396263	0.00379958	3.41429e-07	461773	 1.03688e-08
266	0.692708	-0.00387446	0.00379566	3.43551e-07	461773	 1.05246e-08
267	0.695312	-0.00377833	0.00380067	3.45652e-07	461773	 1.06828e-08
268	0.697917	-0.00372722	0.00384028	3.47643e-07	461773	 1.08434e-08
269	0.700521	-0.00379466	0.0039482	3.49438e-07	461773	 1.10063e-08
270	0.703125	-0.00386896	0.00402876	3.50958e-07	461773	 1.11717e-08
271	0.705729	-0.00396856	0.00408085	3.52133e-07	461773	 1.13396e-08
272	0.708333	-0.00405646	0.00410361	3.52907e-07	461773	 1.15102e-08
273	0.710937	-0.0041323	0.00409646	3.5324e-07	461773	 1.16834e-08
274	0.713542	-0.00419581	0.00405915	3.53107e-07	461773	 1.18594e-08
275	0.716146	-0.0042468	0.0039917	3.52504e-07	461773	 1.20383e-08
276	0.71875	-0.00428515	0.00389445	3.51446e-07	461773	 1.22204e-08
277	0.721354	-0.00431083	0.00386334	3.49965e-07	461773	 1.24057e-08
278	0.723958	-0.00432388	0.0039523	3.48114e-07	461773	 1.25943e-08
279	0.726562	-0.00432444	0.00400351	3.45962e-07	461773	 1.27865e-08
280	0.729167	-0.00431273	0.00401783	3.43596e-07	461773	 1.29825e-08
281	0.731771	-0.00428903	0.00399633	3.41015e-07	461773	 1.31823e-08
282	0.734375	-0.00425373	0.0039403	3.38428e-07	461773	 1.33863e-08
283	0.736979	-0.0042073	0.00385122	3.35946e-07	461773	 1.35945e-08
284	0.739583	-0.00415026	0.00381382	3.33676e-07	461773	 1.38072e-08
285	0.742187	-0.00408324	0.00380955	3.31723e-07	461773	 1.40247e-08
286	0.744792	-0.00400692	0.00380474	3.30176e-07	461773	 1.42469e-08
287	0.747396	-0.00392205	0.00379941	3.2911e-07	461773	 1.44743e-08
288	0.75	-0.00382944	0.00380199	3.28576e-07	461773	 1.4707e-08
289	0.752604	-0.00372996	0.0038068	3.28601e-07	461773	 1.49451e-08
290	0.755208	-0.00382038	0.00381129	3.29184e-07	461773	 1.5189e-08
291	0.757812	-0.00392691	0.0038154	3.30296e-07	461773	 1.54387e-08
292	0.760417	-0.00402245	0.0038191	3.31883e-07	461773	 1.56946e-08
293	0.763021	-0.00410661	0.00382236	3.3387e-07	461773	 1.59569e-08
294	0.765625	-0.00417909	0.00382514	3.36162e-07	461773	 1.62257e-08
295	0.768229	-0.00423963	0.00382742	3.38653e-07	461773	 1.65013e-08
296	0.770833	-0.00428807	0.00382916	3.4123e-07	461773	 1.67839e-08
297	0.773437	-0.0043243	0.00383035	3.4378e-07	461773	 1.70737e-08
298	0.776042	-0.0043483	0.00383097	3.46193e-07	461773	 1.73711e-08
299	0.778646	-0.00436013	0.00387748	3.48369e-07	461773	 1.76762e-08
300	0.78125	-0.00435992	0.00395564	3.5022e-07	461773	 1.79892e-08
301	0.783854	-0.00434788	0.00399889	3.51575e-07	461773	 1.83105e-08
302	0.786458	-0.00432431	0.00400772	3.52486e-07	461773	 1.86401e-08
303	0.789062	-0.00428955	0.0039828	3.52916e-07	461773	 1.89785e-08
304	0.791667	-0.00424407	0.00392503	3.52851e-07	461773	 1.93259e-08
305	0.794271	-0.00418836	0.00383551	3.52299e-07	461773	 1.96823e-08
305	0.794271	-0.00418836	0.00383551	3.49034e-07	466093	 nan
306	0.796875	-0.00412302	0.0038141	3.4803e-07	466093	 1.96594e-08
306	0.796875	-0.00412302	0.0038141	3.41696e-07	474733	 nan
307	0.799479	-0.00404868	0.00380925	3.40309e-07	474733	 1.96727e-08
307	0.799479	-0.00404868	0.00380925	3.28357e-07	492013	 nan
308	0.802083	-0.00396607	0.00380381	3.26691e-07	492013	 1.64293e-08
308	0.802083	-0.00396607	0.00380381	3.23706e-07	496549	 nan
309	0.804687	-0.00387595	0.00380183	3.21806e-07	496549	 1.41758e-08
309	0.804687	-0.00387595	0.00380183	3.15225e-07	506917	 nan
310	0.807292	-0.00377915	0.00380676	3.13204e-07	506917	 1.14209e-08
310	0.807292	-0.00377915	0.00380676	3.12273e-07	508429	 nan
311	0.809896	-0.00388627	0.0038114	3.10191e-07	508429	 8.17926e-09
312	0.8125	-0.00398829	0.0038157	3.0814e-07	508429	 8.21113e-09
313	0.815104	-0.00407957	0.00381962	3.06214e-07	508429	 8.24302e-09
314	0.817708	-0.00415977	0.00382313	3.04504e-07	508429	 8.27498e-09
315	0.820312	-0.00422859	0.00382618	3.03092e-07	508429	 8.307e-09
316	0.822917	-0.00428584	0.00382875	3.02044e-07	508429	 8.33912e-09
317	0.825521	-0.00433134	0.00383081	3.01409e-07	508429	 8.37136e-09
318	0.828125	-0.00436503	0.00383232	3.01215e-07	508429	 8.40373e-09
319	0.830729	-0.00438689	0.00383325	3.01467e-07	508429	 8.43624e-09
320	0.833333	-0.00439699	0.0038336	3.02148e-07	508429	 8.46891e-09
321	0.835937	-0.00439546	0.00383333	3.03127e-07	508429	 8.50174e-09
322	0.838542	-0.00438252	0.00383244	3.04443e-07	508429	 8.53472e-09
323	0.841146	-0.00435845	0.00383663	3.06026e-07	508429	 8.56784e-09
324	0.84375	-0.0043236	0.0038348	3.07791e-07	508429	 8.60109e-09
325	0.846354	-0.0042784	0.00382588	3.09652e-07	508429	 8.63442e-09
326	0.848958	-0.00422335	0.00382238	3.11519e-07	508429	 8.6678e-09
327	0.851562	-0.004159	0.00381823	3.13305e-07	508429	 8.70118e-09
328	0.854167	-0.00408597	0.00381343	3.14933e-07	508429	 8.73451e-09
329	0.856771	-0.00400495	0.00380798	3.16334e-07	508429	 8.76771e-09
330	0.859375	-0.00391667	0.0038019	3.17452e-07	508429	 8.80074e-09
331	0.861979	-0.00384847	0.00380567	3.18245e-07	508429	 8.8335e-09
332	0.864583	-0.00395604	0.00381029	3.18688e-07	508429	 8.86593e-09
333	0.867187	-0.00405345	0.00381461	3.18772e-07	508429	 8.89796e-09
334	0.869792	-0.00414034	0.00381862	3.18504e-07	508429	 8.92952e-09
335	0.872396	-0.00421639	0.00382225	3.17907e-07	508429	 8.96056e-09
336	0.875	-0.00428135	0.00382548	3.17019e-07	508429	 8.99101e-09
337	0.877604	-0.00433502	0.00382826	3.1589e-07	508429	 9.02084e-09
338	0.880208	-0.00437727	0.00383056	3.14581e-07	508429	 9.05003e-09
339	0.882812	-0.00440806	0.00383235	3.13161e-07	508429	 9.07858e-09
340	0.885417	-0.00442737	0.00383359	3.11703e-07	508429	 9.1065e-09
341	0.888021	-0.00443529	0.00383425	3.10195e-07	508429	 9.13383e-09
342	0.890625	-0.00443196	0.00383431	3.08796e-07	508429	 9.16062e-09
343	0.893229	-0.0044176	0.00383375	3.07573e-07	508429	 9.18695e-09
344	0.895833	-0.00439249	0.00383254	3.0658e-07	508429	 9.21294e-09
345	0.898437	-0.00435697	0.00383067	3.05863e-07	508429	 9.2387e-09
346	0.901042	-0.00431147	0.00382812	3.05451e-07	508429	 9.26439e-09
347	0.903646	-0.00425646	0.00382489	3.05357e-07	508429	 9.29017e-09
348	0.90625	-0.00419249	0.00382097	3.05578e-07	508429	 9.31623e-09
349	0.908854	-0.00412015	0.00381636	3.06094e-07	508429	 9.34276e-09
350	0.911458	-0.00404009	0.00381105	3.06872e-07	508429	 9.36998e-09
351	0.914062	-0.00395303	0.00380506	3.07865e-07	508429	 9.3981e-09
352	0.916667	-0.00392612	0.00380446	3.09018e-07	508429	 9.42734e-09
353	0.919271	-0.00402891	0.00380878	3.10271e-07	508429	 9.45792e-09
354	0.921875	-0.00412169	0.00381287	3.11558e-07	508429	 9.49006e-09
355	0.924479	-0.00420411	0.00381668	3.12818e-07	508429	 9.52396e-09
356	0.927083	-0.00427591	0.0038202	3.13992e-07	508429	 9.55981e-09
357	0.929687	-0.00433686	0.00382336	3.15027e-07	508429	 9.59779e-09
358	0.932292	-0.00438678	0.00382613	3.15883e-07	508429	 9.63806e-09
359	0.934896	-0.00442557	0.00382847	3.16525e-07	508429	 9.68075e-09
360	0.9375	-0.0044532	0.00383035	3.16935e-07	508429	 9.72598e-09
361	0.940104	-0.00446967	0.00383174	3.17025e-07	508429	 9.77384e-09
362	0.942708	-0.00447509	0.00383258	3.16878e-07	508429	 9.82439e-09
363	0.945312	-0.0044696	0.00383286	3.16508e-07	508429	 9.87767e-09
364	0.947917	-0.00445342	0.00383255	3.15942e-07	508429	 9.9337e-09
365	0.950521	-0.00442684	0.00383161	3.15215e-07	508429	 9.99247e-09
366	0.953125	-0.0043902	0.00383003	3.14369e-07	508429	 1.0054e-08
367	0.955729	-0.00434392	0.00382778	3.13453e-07	508429	 1.01181e-08
368	0.958333	-0.00428845	0.00382485	3.12517e-07	508429	 1.01849e-08
369	0.960937	-0.00422433	0.00382122	3.11612e-07	508429	 1.02542e-08
370	0.963542	-0.00415214	0.00381688	3.10788e-07	508429	 1.0326e-08
371	0.966146	-0.00407252	0.00381182	3.10088e-07	508429	 1.04001e-08
372	0.96875	-0.00398614	0.00380603	3.09549e-07	508429	 1.04765e-08
373	0.971354	-0.00400394	0.00380445	3.09196e-07	508429	 1.05551e-08
374	0.973958	-0.0041018	0.00380821	3.09046e-07	508429	 1.06358e-08
375	0.976562	-0.00418979	0.00381179	3.09105e-07	508429	 1.07184e-08
376	0.979167	-0.0042676	0.00381515	3.09365e-07	508429	 1.08029e-08
377	0.981771	-0.00433497	0.00381826	3.09809e-07	508429	 1.08893e-08
378	0.984375	-0.00439172	0.00382107	3.1041e-07	508429	 1.09774e-08
379	0.986979	-0.0044377	0.00382355	3.11135e-07	508429	 1.10671e-08
380	0.989583	-0.00447282	0.00382566	3.11945e-07	508429	 1.11584e-08
381	0.992187	-0.00449707	0.00382737	3.12721e-07	508429	 1.12513e-08
382	0.994792	-0.00451048	0.00382863	3.13496e-07	508429	 1.13455e-08
383	0.997396	-0.00451316	0.00382942	3.14227e-07	508429	 1.14412e-08
384	1	-0.00450526	0.00382969	3.14877e-07	508429	 1.15383e-08
385	1.0026	-0.00448702	0.00382941	3.15412e-07	508429	 1.16366e-08
386	1.00521	-0.00445872	0.00382856	3.1581e-07	508429	 1.17361e-08
387	1.00781	-0.0044207	0.0038271	3.16052e-07	508429	 1.18369e-08
388	1.01042	-0.00437337	0.00382501	3.16133e-07	508429	 1.19388e-08
389	1.01302	-0.00431719	0.00382226	3.16055e-07	508429	 1.20418e-08
390	1.01562	-0.00425267	0.00381884	3.15829e-07	508429	 1.21459e-08
391	1.01823	-0.00418039	0.00381471	3.15475e-07	508429	 1.2251e-08
392	1.02083	-0.00410096	0.00380987	3.15018e-07	508429	 1.23572e-08
393	1.02344	-0.00401503	0.00380431	3.1449e-07	508429	 1.24643e-08
394	1.02604	-0.00408556	0.00380615	3.13927e-07	508429	 1.25723e-08
395	1.02865	-0.00417839	0.00380919	3.13365e-07	508429	 1.26813e-08
396	1.03125	-0.00426144	0.00381207	3.12841e-07	508429	 1.27913e-08
397	1.03385	-0.00433445	0.00381476	3.1239e-07	508429	 1.29022e-08
398	1.03646	-0.00439719	0.00381724	3.1204e-07	508429	 1.30142e-08
399	1.03906	-0.00444948	0.00381946	3.11816e-07	508429	 1.31273e-08
400	1.04167	-0.00449122	0.0038214	3.11734e-07	508429	 1.32416e-08
401	1.04427	-0.00452235	0.00382302	3.11731e-07	508429	 1.33572e-08
402	1.04687	-0.00454286	0.00382429	3.11878e-07	508429	 1.34742e-08
403	1.04948	-0.00455281	0.00382517	3.12163e-07	508429	 1.35929e-08
404	1.05208	-0.00455232	0.00382564	3.12567e-07	508429	 1.37136e-08
405	1.05469	-0.00454156	0.00382564	3.13066e-07	508429	 1.38363e-08
406	1.05729	-0.00452077	0.00382516	3.1363e-07	508429	 1.39616e-08
407	1.0599	-0.00449024	0.00382415	3.14226e-07	508429	 1.40897e-08
408	1.0625	-0.00445032	0.00382259	3.14821e-07	508429	 1.4221e-08
409	1.0651	-0.00440141	0.00382045	3.1538e-07	508429	 1.43561e-08
410	1.06771	-0.00434396	0.0038177	3.15875e-07	508429	 1.44953e-08
411	1.07031	-0.0042785	0.0038143	3.16277e-07	508429	 1.46393e-08
412	1.07292	-0.00420556	0.00381025	3.16568e-07	508429	 1.47886e-08
413	1.07552	-0.00412575	0.00380551	3.16733e-07	508429	 1.49438e-08
414	1.07812	-0.0040686	0.00380749	3.16767e-07	508429	 1.51056e-08
415	1.08073	-0.00416579	0.00380987	3.1667e-07	508429	 1.52748e-08
415	1.08073	-0.00416579	0.00380987	3.09311e-07	520525	 nan
416	1.08333	-0.00425358	0.00381211	3.09098e-07	520525	 1.42842e-08
416	1.08333	-0.00425358	0.00381211	3.02079e-07	532621	 0.0315569
417	1.08594	-0.00433168	0.00381419	3.01771e-07	532621	 1.40378e-08
418	1.08854	-0.00439986	0.0038161	3.01385e-07	532621	 1.42004e-08
419	1.09115	-0.00445791	0.0038178	3.00948e-07	532621	 1.43738e-08
420	1.09375	-0.0045057	0.00381928	3.0049e-07	532621	 1.45587e-08
421	1.09635	-0.00454313	0.0038205	2.99979e-07	532621	 1.47562e-08
422	1.09896	-0.00457017	0.00382143	2.99511e-07	532621	 1.49672e-08
423	1.10156	-0.00458684	0.00382206	2.99114e-07	532621	 1.51925e-08
424	1.10417	-0.00459321	0.00382234	2.98812e-07	532621	 1.54331e-08
425	1.10677	-0.00458942	0.00382225	2.98626e-07	532621	 1.56899e-08
426	1.10937	-0.00457565	0.00382176	2.98569e-07	532621	 1.59638e-08
427	1.11198	-0.00455215	0.00382083	2.98647e-07	532621	 1.62556e-08
428	1.11458	-0.00451921	0.00381943	2.98859e-07	532621	 1.65663e-08
429	1.11719	-0.00447719	0.00381753	2.99196e-07	532621	 1.68966e-08
430	1.11979	-0.0044265	0.00381511	2.99643e-07	532621	 1.72474e-08
431	1.1224	-0.00436757	0.00381212	3.00178e-07	532621	 1.76193e-08
432	1.125	-0.00430093	0.00380855	3.00772e-07	532621	 1.80133e-08
433	1.1276	-0.00422711	0.00381007	3.01397e-07	532621	 1.843e-08
434	1.13021	-0.0041467	0.00381195	3.0202e-07	532621	 1.88702e-08
435	1.13281	-0.00415505	0.00381369	3.02608e-07	532621	 1.93345e-08
436	1.13542	-0.00424719	0.00381527	3.03133e-07	532621	 1.98236e-08
437	1.13802	-0.00432997	0.00381669	3.03568e-07	532621	 2.03383e-08
438	1.14062	-0.00440316	0.00381793	3.03891e-07	532621	 2.08792e-08
439	1.14323	-0.00446651	0.00381897	3.04088e-07	532621	 2.1447e-08
440	1.14583	-0.00451988	0.00381981	3.0415e-07	532621	 2.20424e-08
441	1.14844	-0.00456315	0.00382042	3.04016e-07	532621	 2.2666e-08
442	1.15104	-0.00459624	0.00382079	3.03755e-07	532621	 2.33185e-08
443	1.15365	-0.00461915	0.00382089	3.03379e-07	532621	 2.40006e-08
444	1.15625	-0.00463191	0.0038207	3.02908e-07	532621	 2.4713e-08
445	1.15885	-0.00463462	0.0038202	3.02365e-07	532621	 2.54565e-08
446	1.16146	-0.00462743	0.00381936	3.01782e-07	532621	 2.62317e-08
447	1.16406	-0.00461052	0.00381815	3.01191e-07	532621	 2.70394e-08
448	1.16667	-0.00458417	0.00381656	3.00627e-07	532621	 2.78804e-08
449	1.16927	-0.00454867	0.00381454	3.00122e-07	532621	 2.87554e-08
450	1.17187	-0.00450437	0.00381207	2.99707e-07	532621	 2.96654e-08
451	1.17448	-0.0044517	0.00381353	2.99411e-07	532621	 3.0611e-08
452	1.17708	-0.00439109	0.00381539	2.99253e-07	532621	 3.15931e-08
453	1.17969	-0.00432304	0.00381705	2.99247e-07	532621	 3.26127e-08
454	1.18229	-0.0042481	0.00381852	2.99399e-07	532621	 3.36706e-08
455	1.1849	-0.00416685	0.00381978	2.99705e-07	532621	 3.47678e-08
456	1.1875	-0.0042418	0.00382084	3.00154e-07	532621	 3.59052e-08
457	1.1901	-0.00432872	0.00382169	3.00728e-07	532621	 3.70838e-08
458	1.19271	-0.00440634	0.00382234	3.014e-07	532621	 3.83047e-08
459	1.19531	-0.00447442	0.00382276	3.02139e-07	532621	 3.95687e-08
460	1.19792	-0.00453278	0.00382297	3.02911e-07	532621	 4.08771e-08
461	1.20052	-0.00458128	0.00382294	3.03618e-07	532621	 4.22309e-08
462	1.20312	-0.00461983	0.00382266	3.04289e-07	532621	 4.36313e-08
463	1.20573	-0.00464839	0.00382214	3.04886e-07	532621	 4.50792e-08
463	1.20573	-0.00464839	0.00382214	3.04143e-07	533923	 nan
464	1.20833	-0.00466696	0.00382134	3.04634e-07	533923	 4.4455e-08
464	1.20833	-0.00466696	0.00382134	3.03893e-07	535225	 nan
465	1.21094	-0.00467561	0.00382026	3.04253e-07	535225	 4.24717e-08
466	1.21354	-0.00467445	0.00381888	3.04465e-07	535225	 4.38493e-08
467	1.21615	-0.00466364	0.00381718	3.04516e-07	535225	 4.52683e-08
467	1.21615	-0.00466364	0.00381718	3.02195e-07	539335	 nan
468	1.21875	-0.00464338	0.00381514	3.02085e-07	539335	 3.4263e-08
469	1.22135	-0.00461396	0.00381757	3.01818e-07	539335	 3.52975e-08
469	1.22135	-0.00461396	0.00381757	3.00975e-07	540847	 nan
470	1.22396	-0.00457567	0.00382	3.00568e-07	540847	 3.31859e-08
470	1.22396	-0.00457567	0.00382	2.989e-07	543865	 nan
471	1.22656	-0.00452888	0.00382215	2.98377e-07	543865	 1.5454e-08
472	1.22917	-0.004474	0.00382401	2.97765e-07	543865	 1.5645e-08
473	1.23177	-0.00441149	0.0038256	2.97095e-07	543865	 1.58334e-08
474	1.23438	-0.00434183	0.0038269	2.96407e-07	543865	 1.60191e-08
475	1.23698	-0.00426556	0.00382793	2.95739e-07	543865	 1.62016e-08
476	1.23958	-0.00423774	0.00382868	2.9513e-07	543865	 1.63808e-08
477	1.24219	-0.00432846	0.00382916	2.94616e-07	543865	 1.65564e-08
478	1.24479	-0.00441014	0.00382936	2.9423e-07	543865	 1.67281e-08
479	1.2474	-0.00448256	0.00382929	2.93999e-07	543865	 1.6896e-08
480	1.25	-0.00454551	0.00382895	2.93939e-07	543865	 1.70597e-08
481	1.2526	-0.00459883	0.00382834	2.94001e-07	543865	 1.72192e-08
482	1.25521	-0.00464241	0.00382748	2.94247e-07	543865	 1.73744e-08
483	1.25781	-0.00467618	0.00382635	2.94666e-07	543865	 1.75252e-08
484	1.26042	-0.00470012	0.00382493	2.95238e-07	543865	 1.76718e-08
485	1.26302	-0.00471427	0.00382323	2.95934e-07	543865	 1.7814e-08
486	1.26563	-0.00471869	0.00382122	2.9672e-07	543865	 1.7952e-08
487	1.26823	-0.00471354	0.00381891	2.97556e-07	543865	 1.80858e-08
488	1.27083	-0.00469897	0.00382223	2.98402e-07	543865	 1.82156e-08
489	1.27344	-0.00467522	0.00382548	2.99215e-07	543865	 1.83415e-08
490	1.27604	-0.00464256	0.00382838	2.99955e-07	543865	 1.84637e-08
491	1.27865	-0.00460131	0.00383091	3.00588e-07	543865	 1.85825e-08
492	1.28125	-0.00455185	0.00383309	3.01083e-07	543865	 1.86981e-08
493	1.28385	-0.00449458	0.0038349	3.01416e-07	543865	 1.88109e-08
494	1.28646	-0.00442995	0.00383636	3.01574e-07	543865	 1.8921e-08
495	1.28906	-0.00435847	0.00383745	3.01549e-07	543865	 1.9029e-08
496	1.29167	-0.00428066	0.00383818	3.01347e-07	543865	 1.91351e-08
497	1.29427	-0.00432877	0.00383857	3.00978e-07	543865	 1.92399e-08
498	1.29688	-0.00441419	0.0038386	3.00464e-07	543865	 1.93437e-08
499	1.29948	-0.00449059	0.00383829	2.99835e-07	543865	 1.94471e-08
500	1.30208	-0.00455776	0.00383763	2.99126e-07	543865	 1.95506e-08
501	1.30469	-0.00461551	0.00383665	2.98314e-07	543865	 1.96546e-08
502	1.30729	-0.00466372	0.00383533	2.9751e-07	543865	 1.97599e-08
503	1.3099	-0.0047023	0.00383369	2.96754e-07	543865	 1.9867e-08
504	1.3125	-0.00473121	0.00383171	2.96087e-07	543865	 1.99765e-08
505	1.3151	-0.00475045	0.00382941	2.95545e-07	543865	 2.00891e-08
506	1.31771	-0.00476007	0.00382679	2.9516e-07	543865	 2.02053e-08
507	1.32031	-0.00476018	0.00382384	2.94954e-07	543865	 2.0326e-08
508	1.32292	-0.00475091	0.00382763	2.94942e-07	543865	 2.04518e-08
509	1.32552	-0.00473247	0.00383156	2.95127e-07	543865	 2.05833e-08
510	1.32813	-0.00470509	0.00383509	2.95502e-07	543865	 2.07214e-08
511	1.33073	-0.00466906	0.00383819	2.96052e-07	543865	 2.08666e-08
512	1.33333	-0.00462471	0.00384088	2.96752e-07	543865	 2.10197e-08
513	1.33594	-0.00457241	0.00384313	2.97567e-07	543865	 2.11813e-08
514	1.33854	-0.00451259	0.00384494	2.98459e-07	543865	 2.13521e-08
515	1.34115	-0.00444569	0.00384632	2.99387e-07	543865	 2.15328e-08
516	1.34375	-0.00437221	0.00384726	3.00305e-07	543865	 2.17239e-08
517	1.34635	-0.00432929	0.00384777	3.0117e-07	543865	 2.1926e-08
518	1.34896	-0.0044182	0.00384784	3.01943e-07	543865	 2.21397e-08
519	1.35156	-0.00449832	0.0038475	3.02589e-07	543865	 2.23654e-08
520	1.35417	-0.00456942	0.00384673	3.03079e-07	543865	 2.26036e-08
521	1.35677	-0.00463133	0.00384555	3.03329e-07	543865	 2.28547e-08
522	1.35938	-0.00468388	0.00384397	3.03397e-07	543865	 2.3119e-08
523	1.36198	-0.00472698	0.00384199	3.03277e-07	543865	 2.33968e-08
524	1.36458	-0.00476056	0.00383962	3.02977e-07	543865	 2.36884e-08
525	1.36719	-0.0047846	0.00383687	3.02512e-07	543865	 2.39939e-08
526	1.36979	-0.00479913	0.00383374	3.01905e-07	543865	 2.43134e-08
527	1.3724	-0.00480422	0.00383024	3.01188e-07	543865	 2.4647e-08
528	1.375	-0.00479998	0.00383067	3.00399e-07	543865	 2.49947e-08
529	1.3776	-0.00478659	0.00383544	2.99581e-07	543865	 2.53565e-08
530	1.38021	-0.00476424	0.00383977	2.98776e-07	543865	 2.57323e-08
531	1.38281	-0.0047332	0.00384365	2.9803e-07	543865	 2.61219e-08
532	1.38542	-0.00469376	0.00384706	2.97385e-07	543865	 2.65252e-08
533	1.38802	-0.00464626	0.00384998	2.96877e-07	543865	 2.6942e-08
534	1.39063	-0.00459107	0.0038524	2.96538e-07	543865	 2.7372e-08
535	1.39323	-0.00452863	0.00385432	2.96389e-07	543865	 2.78149e-08
536	1.39583	-0.00445939	0.00385574	2.96443e-07	543865	 2.82704e-08
537	1.39844	-0.00438384	0.00385665	2.967e-07	543865	 2.87383e-08
538	1.40104	-0.0044231	0.00385705	2.97153e-07	543865	 2.92181e-08
539	1.40365	-0.00450663	0.00385694	2.97781e-07	543865	 2.97096e-08
540	1.40625	-0.00458136	0.00385633	2.98557e-07	543865	 3.02124e-08
541	1.40885	-0.00464709	0.00385523	2.99377e-07	543865	 3.07261e-08
542	1.41146	-0.00470365	0.00385364	3.00273e-07	543865	 3.12504e-08
543	1.41406	-0.00475092	0.00385158	3.012e-07	543865	 3.17849e-08
544	1.41667	-0.00478883	0.00384905	3.02111e-07	543865	 3.23292e-08
544	1.41667	-0.00478883	0.00384905	3.01334e-07	545269	 nan
545	1.41927	-0.00481732	0.00384605	3.02181e-07	545269	 3.23533e-08
545	1.41927	-0.00481732	0.00384605	3.00633e-07	548077	 nan
546	1.42188	-0.0048364	0.00384261	3.01375e-07	548077	 3.12097e-08
546	1.42188	-0.0048364	0.00384261	2.99839e-07	550885	 nan
547	1.42448	-0.00484613	0.00383874	3.0044e-07	550885	 3.00248e-08
547	1.42448	-0.00484613	0.00383874	2.9816e-07	555097	 nan
548	1.42708	-0.00484659	0.00383443	2.98594e-07	555097	 2.6991e-08
548	1.42708	-0.00484659	0.00383443	2.95375e-07	561145	 nan
549	1.42969	-0.00483792	0.00383709	2.95623e-07	561145	 2.19979e-08
549	1.42969	-0.00483792	0.00383709	2.92471e-07	567193	 nan
550	1.43229	-0.0048203	0.00384227	2.92528e-07	567193	 1.80485e-08
551	1.4349	-0.00479395	0.00384698	2.92396e-07	567193	 1.82042e-08
552	1.4375	-0.00475914	0.00385119	2.92084e-07	567193	 1.83512e-08
553	1.4401	-0.00471618	0.00385489	2.9161e-07	567193	 1.84888e-08
554	1.44271	-0.00466542	0.00385806	2.91002e-07	567193	 1.86165e-08
555	1.44531	-0.00460724	0.00386067	2.90293e-07	567193	 1.87336e-08
556	1.44792	-0.00454207	0.00386273	2.89521e-07	567193	 1.88395e-08
557	1.45052	-0.00447036	0.00386422	2.88731e-07	567193	 1.89339e-08
558	1.45313	-0.00442826	0.00386514	2.87966e-07	567193	 1.90162e-08
559	1.45573	-0.00451497	0.00386549	2.87271e-07	567193	 1.9086e-08
560	1.45833	-0.00459308	0.00386526	2.86685e-07	567193	 1.9143e-08
561	1.46094	-0.00466238	0.00386447	2.86176e-07	567193	 1.9187e-08
562	1.46354	-0.00472269	0.00386311	2.85846e-07	567193	 1.92177e-08
563	1.46615	-0.00477388	0.00386119	2.85713e-07	567193	 1.9235e-08
564	1.46875	-0.00481584	0.00385873	2.85785e-07	567193	 1.92388e-08
565	1.47135	-0.00484851	0.00385572	2.8606e-07	567193	 1.92291e-08
566	1.47396	-0.00487189	0.0038522	2.86524e-07	567193	 1.92059e-08
567	1.47656	-0.00488599	0.00384816	2.87154e-07	567193	 1.91694e-08
568	1.47917	-0.00489088	0.00384362	2.8792e-07	567193	 1.91197e-08
569	1.48177	-0.00488668	0.00383859	2.88784e-07	567193	 1.90573e-08
570	1.48438	-0.00487354	0.00384298	2.89703e-07	567193	 1.89823e-08
571	1.48698	-0.00485166	0.00384855	2.90634e-07	567193	 1.88954e-08
572	1.48958	-0.00482127	0.00385361	2.91532e-07	567193	 1.87971e-08
573	1.49219	-0.00478265	0.00385815	2.92354e-07	567193	 1.86881e-08
574	1.49479	-0.00473612	0.00386214	2.93063e-07	567193	 1.85691e-08
575	1.4974	-0.00468205	0.00386555	2.93627e-07	567193	 1.84411e-08
576	1.5	-0.00462081	0.00386837	2.94021e-07	567193	 1.8305e-08
577	1.5026	-0.00455285	0.00387058	2.94231e-07	567193	 1.8162e-08
578	1.50521	-0.00447862	0.00387217	2.94251e-07	567193	 1.80134e-08
579	1.50781	-0.00452354	0.00387312	2.94083e-07	567193	 1.78605e-08
580	1.51042	-0.00460481	0.00387345	2.93742e-07	567193	 1.77048e-08
581	1.51302	-0.00467744	0.00387314	2.93176e-07	567193	 1.75481e-08
582	1.51563	-0.00474125	0.00387219	2.92493e-07	567193	 1.7392e-08
583	1.51823	-0.0047961	0.00387061	2.91727e-07	567193	 1.72385e-08
584	1.52083	-0.00484186	0.00386841	2.90918e-07	567193	 1.70897e-08
585	1.52344	-0.00487846	0.0038656	2.90109e-07	567193	 1.69476e-08
586	1.52604	-0.00490588	0.00386218	2.89343e-07	567193	 1.68146e-08
587	1.52865	-0.0049241	0.00385816	2.8866e-07	567193	 1.66927e-08
588	1.53125	-0.00493319	0.00385357	2.881e-07	567193	 1.65846e-08
589	1.53385	-0.00493323	0.00384841	2.87694e-07	567193	 1.64923e-08
590	1.53646	-0.00492435	0.00384271	2.87467e-07	567193	 1.64184e-08
591	1.53906	-0.00490671	0.00384813	2.87432e-07	567193	 1.6365e-08
592	1.54167	-0.00488054	0.00385405	2.87596e-07	567193	 1.63343e-08
593	1.54427	-0.00484609	0.00385945	2.87953e-07	567193	 1.63283e-08
594	1.54688	-0.00480364	0.0038643	2.88487e-07	567193	 1.63488e-08
595	1.54948	-0.00475352	0.00386857	2.89173e-07	567193	 1.63972e-08
596	1.55208	-0.0046961	0.00387223	2.89981e-07	567193	 1.64748e-08
597	1.55469	-0.00463179	0.00387526	2.90871e-07	567193	 1.65826e-08
598	1.55729	-0.00456101	0.00387763	2.91801e-07	567193	 1.6721e-08
599	1.5599	-0.00453279	0.00387934	2.9273e-07	567193	 1.68904e-08
600	1.5625	-0.00461696	0.00388037	2.93614e-07	567193	 1.70906e-08
601	1.5651	-0.00469267	0.00388071	2.94338e-07	567193	 1.73211e-08
602	1.56771	-0.00475972	0.00388036	2.94949e-07	567193	 1.7581e-08
603	1.57031	-0.00481795	0.00387932	2.95418e-07	567193	 1.78694e-08
604	1.57292	-0.00486724	0.00387758	2.95722e-07	567193	 1.81848e-08
605	1.57552	-0.00490749	0.00387515	2.95847e-07	567193	 1.85255e-08
606	1.57813	-0.00493865	0.00387205	2.9579e-07	567193	 1.88899e-08
607	1.58073	-0.00496071	0.00386827	2.95556e-07	567193	 1.92759e-08
608	1.58333	-0.00497371	0.00386384	2.95158e-07	567193	 1.96815e-08
609	1.58594	-0.0049777	0.00385876	2.9462e-07	567193	 2.01045e-08
610	1.58854	-0.0049728	0.00385305	2.93972e-07	567193	 2.05428e-08
611	1.59115	-0.00495915	0.00384673	2.93249e-07	567193	 2.09941e-08
612	1.59375	-0.00493695	0.00385268	2.92491e-07	567193	 2.14561e-08
613	1.59635	-0.00490642	0.00385889	2.91742e-07	567193	 2.19268e-08
614	1.59896	-0.00486782	0.00386458	2.91042e-07	567193	 2.24038e-08
615	1.60156	-0.00482146	0.0038697	2.90432e-07	567193	 2.2885e-08
616	1.60417	-0.00476768	0.00387421	2.89948e-07	567193	 2.33684e-08
617	1.60677	-0.00470685	0.00387809	2.89619e-07	567193	 2.38519e-08
618	1.60938	-0.00463938	0.0038813	2.89468e-07	567193	 2.43336e-08
619	1.61198	-0.00456571	0.00388384	2.89506e-07	567193	 2.48116e-08
620	1.61458	-0.00462914	0.00388566	2.89737e-07	567193	 2.52841e-08
621	1.61719	-0.0047078	0.00388676	2.90072e-07	567193	 2.57492e-08
622	1.61979	-0.00477795	0.00388713	2.9058e-07	567193	 2.62055e-08
623	1.6224	-0.00483942	0.00388676	2.91236e-07	567193	 2.66512e-08
624	1.625	-0.00489207	0.00388564	2.92004e-07	567193	 2.7085e-08
625	1.6276	-0.00493581	0.00388377	2.92847e-07	567193	 2.75053e-08
626	1.63021	-0.00497056	0.00388115	2.93722e-07	567193	 2.79109e-08
627	1.63281	-0.00499631	0.0038778	2.94586e-07	567193	 2.83005e-08
628	1.63542	-0.00501305	0.00387372	2.95397e-07	567193	 2.86729e-08
629	1.63802	-0.00502083	0.00386892	2.96118e-07	567193	 2.90272e-08
630	1.64063	-0.00501976	0.00386341	2.96714e-07	567193	 2.93623e-08
631	1.64323	-0.00500994	0.00385721	2.97161e-07	567193	 2.96773e-08
632	1.64583	-0.00499156	0.00385034	2.97439e-07	567193	 2.99716e-08
633	1.64844	-0.0049648	0.00385681	2.97538e-07	567193	 3.02445e-08
634	1.65104	-0.00492992	0.00386325	2.97458e-07	567193	 3.04954e-08
635	1.65365	-0.0048872	0.00386916	2.97207e-07	567193	 3.07239e-08
636	1.65625	-0.00483694	0.00387449	2.96801e-07	567193	 3.09297e-08
637	1.65885	-0.0047795	0.0038792	2.96267e-07	567193	 3.11126e-08
638	1.66146	-0.00471526	0.00388325	2.95635e-07	567193	 3.12727e-08
639	1.66406	-0.00464463	0.00388662	2.94942e-07	567193	 3.14099e-08
640	1.66667	-0.00464137	0.00388927	2.9423e-07	567193	 3.15246e-08
641	1.66927	-0.00472273	0.00389119	2.93456e-07	567193	 3.16171e-08
642	1.67188	-0.00479573	0.00389235	2.9275e-07	567193	 3.16881e-08
643	1.67448	-0.00486018	0.00389273	2.92149e-07	567193	 3.17384e-08
644	1.67708	-0.00491595	0.00389233	2.91685e-07	567193	 3.17688e-08
645	1.67969	-0.00496292	0.00389114	2.91385e-07	567193	 3.17806e-08
646	1.68229	-0.00500101	0.00388915	2.91264e-07	567193	 3.1775e-08
647	1.6849	-0.00503017	0.00388636	2.91331e-07	567193	 3.17537e-08
648	1.6875	-0.0050504	0.00388279	2.91585e-07	567193	 3.17184e-08
649	1.6901	-0.00506174	0.00387842	2.92014e-07	567193	 3.16712e-08
650	1.69271	-0.00506424	0.00387329	2.92597e-07	567193	 3.16143e-08
651	1.69531	-0.00505803	0.00386739	2.93308e-07	567193	 3.15503e-08
652	1.69792	-0.00504324	0.00386074	2.9411e-07	567193	 3.14819e-08
653	1.70052	-0.00502006	0.0038536	2.94967e-07	567193	 3.14122e-08
654	1.70313	-0.0049887	0.00386071	2.95837e-07	567193	 3.13444e-08
654	1.70313	-0.0049887	0.00386071	2.9349e-07	571729	 nan
655	1.70573	-0.00494943	0.00386734	2.94326e-07	571729	 3.04636e-08
655	1.70573	-0.00494943	0.00386734	2.92778e-07	574753	 nan
656	1.70833	-0.00490253	0.00387342	2.93545e-07	574753	 2.98787e-08
656	1.70833	-0.00490253	0.00387342	2.91246e-07	579289	 nan
657	1.71094	-0.00484833	0.00387891	2.91909e-07	579289	 2.93005e-08
658	1.71354	-0.00478719	0.00388377	2.92445e-07	579289	 2.92299e-08
659	1.71615	-0.0047195	0.00388796	2.92832e-07	579289	 2.91811e-08
660	1.71875	-0.00465272	0.00389144	2.93057e-07	579289	 2.91588e-08
661	1.72135	-0.00473662	0.00389418	2.93032e-07	579289	 2.91678e-08
662	1.72396	-0.00481229	0.00389616	2.92847e-07	579289	 2.92131e-08
663	1.72656	-0.00487956	0.00389735	2.92513e-07	579289	 2.92993e-08
664	1.72917	-0.00493827	0.00389773	2.92048e-07	579289	 2.94311e-08
665	1.73177	-0.00498829	0.00389729	2.91476e-07	579289	 2.9613e-08
666	1.73438	-0.00502953	0.00389601	2.9083e-07	579289	 2.98491e-08
667	1.73698	-0.00506194	0.0038939	2.90144e-07	579289	 3.01431e-08
668	1.73958	-0.00508549	0.00389094	2.89455e-07	579289	 3.04982e-08
669	1.74219	-0.00510021	0.00388714	2.88803e-07	579289	 3.09173e-08
670	1.74479	-0.00510614	0.00388251	2.88223e-07	579289	 3.14026e-08
671	1.7474	-0.00510337	0.00387705	2.87749e-07	579289	 3.19557e-08
672	1.75	-0.00509204	0.00387078	2.87409e-07	579289	 3.25777e-08
673	1.7526	-0.0050723	0.0038637	2.87224e-07	579289	 3.3269e-08
674	1.75521	-0.00504435	0.00385714	2.87207e-07	579289	 3.40297e-08
675	1.75781	-0.00500843	0.00386438	2.87363e-07	579289	 3.48593e-08
676	1.76042	-0.00496481	0.00387113	2.87687e-07	579289	 3.57567e-08
677	1.76302	-0.0049138	0.00387733	2.88166e-07	579289	 3.67207e-08
678	1.76563	-0.00485572	0.00388294	2.88779e-07	579289	 3.77497e-08
679	1.76823	-0.00479094	0.0038879	2.89498e-07	579289	 3.88417e-08
680	1.77083	-0.00471987	0.00389218	2.9029e-07	579289	 3.99948e-08
681	1.77344	-0.00475209	0.00389574	2.91033e-07	579289	 4.12068e-08
682	1.77604	-0.00483037	0.00389854	2.91782e-07	579289	 4.24754e-08
683	1.77865	-0.00490036	0.00390055	2.92498e-07	579289	 4.37984e-08
684	1.78125	-0.0049619	0.00390174	2.93146e-07	579289	 4.51736e-08
685	1.78385	-0.00501486	0.00390209	2.93696e-07	579289	 4.65988e-08
686	1.78646	-0.00505913	0.00390159	2.94122e-07	579289	 4.80718e-08
687	1.78906	-0.00509465	0.00390022	2.94405e-07	579289	 4.95906e-08
688	1.79167	-0.00512138	0.00389798	2.94533e-07	579289	 5.11533e-08
689	1.79427	-0.00513933	0.00389484	2.94505e-07	579289	 5.27582e-08
690	1.79688	-0.00514853	0.00389083	2.94325e-07	579289	 5.44036e-08
691	1.79948	-0.00514906	0.00388593	2.94006e-07	579289	 5.60881e-08
692	1.80208	-0.00514102	0.00388015	2.93567e-07	579289	 5.78103e-08
693	1.80469	-0.00512456	0.00387352	2.93036e-07	579289	 5.95692e-08
694	1.80729	-0.00509987	0.00386602	2.92442e-07	579289	 6.13636e-08
695	1.8099	-0.00506715	0.00386036	2.91822e-07	579289	 6.3193e-08
696	1.8125	-0.00502666	0.00386767	2.91211e-07	579289	 6.50566e-08
697	1.8151	-0.00497867	0.00387448	2.90645e-07	579289	 6.6954e-08
698	1.81771	-0.00492351	0.00388074	2.90159e-07	579289	 6.88849e-08
699	1.82031	-0.00486153	0.00388641	2.89783e-07	579289	 7.08495e-08
700	1.82292	-0.00479309	0.00389142	2.89541e-07	579289	 7.28477e-08
700	1.82292	-0.00479309	0.00389142	2.83403e-07	591835	 0.0144639
701	1.82552	-0.00476772	0.00389574	2.83229e-07	591835	 7.23769e-08
702	1.82813	-0.00484839	0.00389933	2.83217e-07	591835	 7.43501e-08
703	1.83073	-0.00492089	0.00390214	2.8337e-07	591835	 7.63544e-08
703	1.83073	-0.00492089	0.00390214	2.82749e-07	593137	 0.0412523
704	1.83333	-0.00498505	0.00390414	2.83058e-07	593137	 7.41374e-08
705	1.83594	-0.00504074	0.0039053	2.83508e-07	593137	 7.60386e-08
706	1.83854	-0.00508783	0.0039056	2.84076e-07	593137	 7.79642e-08
706	1.83854	-0.00508783	0.0039056	2.78192e-07	605683	 nan
707	1.84115	-0.00512626	0.00390501	2.78837e-07	605683	 7.13721e-08
707	1.84115	-0.00512626	0.00390501	2.78239e-07	606985	 0.0657251
708	1.84375	-0.00515597	0.00390353	2.78939e-07	606985	 6.70088e-08
708	1.84375	-0.00515597	0.00390353	2.78249e-07	608491	 0.281416
709	1.84635	-0.00517696	0.00390113	2.7897e-07	608491	 6.6755e-08
709	1.84635	-0.00517696	0.00390113	2.78282e-07	609997	 nan
710	1.84896	-0.00518925	0.00389781	2.7899e-07	609997	 6.02775e-08
710	1.84896	-0.00518925	0.00389781	2.783e-07	611509	 nan
711	1.85156	-0.00519289	0.00389357	2.78963e-07	611509	 5.66393e-08
712	1.85417	-0.00518798	0.00388841	2.7955e-07	611509	 5.73838e-08
712	1.85417	-0.00518798	0.00388841	2.78861e-07	613021	 nan
713	1.85677	-0.00517465	0.00388232	2.79347e-07	613021	 4.78788e-08
714	1.85938	-0.00515306	0.00387533	2.79712e-07	613021	 4.81134e-08
715	1.86198	-0.0051234	0.00386744	2.79944e-07	613021	 4.82991e-08
716	1.86458	-0.00508592	0.00386347	2.80034e-07	613021	 4.84357e-08
717	1.86719	-0.00504087	0.0038708	2.79983e-07	613021	 4.85229e-08
718	1.86979	-0.00498854	0.00387764	2.79799e-07	613021	 4.85607e-08
719	1.8724	-0.00492927	0.00388394	2.79497e-07	613021	 4.85492e-08
720	1.875	-0.00486341	0.00388963	2.79097e-07	613021	 4.84888e-08
721	1.8776	-0.00479134	0.00389466	2.7854e-07	613021	 4.83802e-08
722	1.88021	-0.00486686	0.003899	2.77946e-07	613021	 4.82242e-08
723	1.88281	-0.00494175	0.00390259	2.77344e-07	613021	 4.8022e-08
724	1.88542	-0.00500841	0.00390539	2.76768e-07	613021	 4.77748e-08
725	1.88802	-0.00506669	0.00390737	2.7625e-07	613021	 4.74845e-08
726	1.89063	-0.00511647	0.00390849	2.75816e-07	613021	 4.71529e-08
727	1.89323	-0.00515766	0.00390873	2.75493e-07	613021	 4.67824e-08
728	1.89583	-0.0051902	0.00390806	2.753e-07	613021	 4.63757e-08
729	1.89844	-0.00521408	0.00390646	2.75249e-07	613021	 4.59356e-08
730	1.90104	-0.00522929	0.00390391	2.75345e-07	613021	 4.54658e-08
731	1.90365	-0.0052359	0.00390042	2.75586e-07	613021	 4.49699e-08
732	1.90625	-0.00523396	0.00389597	2.75962e-07	613021	 4.44523e-08
733	1.90885	-0.00522361	0.00389055	2.76456e-07	613021	 4.39175e-08
734	1.91146	-0.00520498	0.00388418	2.77045e-07	613021	 4.3371e-08
735	1.91406	-0.00517825	0.00387686	2.77703e-07	613021	 4.28182e-08
736	1.91667	-0.00514363	0.00386859	2.78399e-07	613021	 4.22655e-08
737	1.91927	-0.00510138	0.00386693	2.79102e-07	613021	 4.17194e-08
738	1.92188	-0.00505178	0.00387421	2.7978e-07	613021	 4.11872e-08
739	1.92448	-0.00499511	0.00388101	2.80403e-07	613021	 4.06765e-08
740	1.92708	-0.00493174	0.00388725	2.80946e-07	613021	 4.01953e-08
741	1.92969	-0.00486201	0.00389289	2.813e-07	613021	 3.9752e-08
742	1.93229	-0.00488535	0.00389787	2.8154e-07	613021	 3.93553e-08
743	1.9349	-0.00496249	0.00390215	2.81654e-07	613021	 3.90139e-08
744	1.9375	-0.00503151	0.00390566	2.81639e-07	613021	 3.87365e-08
745	1.9401	-0.00509223	0.00390838	2.81497e-07	613021	 3.85314e-08
746	1.94271	-0.00514454	0.00391026	2.81239e-07	613021	 3.84068e-08
747	1.94531	-0.00518833	0.00391127	2.80879e-07	613021	 3.83699e-08
748	1.94792	-0.00522355	0.00391138	2.8044e-07	613021	 3.84272e-08
749	1.95052	-0.00525016	0.00391055	2.79947e-07	613021	 3.85839e-08
750	1.95313	-0.00526815	0.00390878	2.79429e-07	613021	 3.88442e-08
751	1.95573	-0.00527756	0.00390603	2.78915e-07	613021	 3.92108e-08
752	1.95833	-0.00527845	0.00390231	2.78436e-07	613021	 3.96847e-08
753	1.96094	-0.00527093	0.00389759	2.7802e-07	613021	 4.02657e-08
754	1.96354	-0.00525511	0.00389189	2.77694e-07	613021	 4.09522e-08
755	1.96615	-0.00523117	0.00388519	2.77477e-07	613021	 4.17412e-08
756	1.96875	-0.00519931	0.0038775	2.77387e-07	613021	 4.26286e-08
757	1.97135	-0.00515975	0.00386883	2.7743e-07	613021	 4.36091e-08
758	1.97396	-0.00511275	0.00386967	2.77611e-07	613021	 4.46769e-08
759	1.97656	-0.0050586	0.00387685	2.77923e-07	613021	 4.58255e-08
760	1.97917	-0.00499763	0.00388353	2.78355e-07	613021	 4.70479e-08
761	1.98177	-0.00493017	0.00388968	2.78802e-07	613021	 4.83369e-08
762	1.98438	-0.00490391	0.00389522	2.79331e-07	613021	 4.9685e-08
763	1.98698	-0.00498322	0.0039001	2.79917e-07	613021	 5.10848e-08
764	1.98958	-0.0050545	0.00390427	2.8053e-07	613021	 5.2529e-08
765	1.99219	-0.00511757	0.00390768	2.8114e-07	613021	 5.40102e-08
766	1.99479	-0.00517232	0.00391028	2.81717e-07	613021	 5.55215e-08
767	1.9974	-0.00521863	0.00391203	2.82235e-07	613021	 5.70558e-08


==> dat/nlsm_nuts_d8_error_red.dat <==
TimeStep	time	min	max	l2	cgNodes	l2_rs
0	0	-0.00605906	0.00760736	5.56725e-07	392617	 2.84263e-07
100	0.260417	-0.00610203	0.00562004	3.73895e-07	427189	 3.12697e-09
200	0.520833	-0.00395924	0.00378779	3.43318e-07	439285	 9.5732e-09
300	0.78125	-0.00435992	0.00395564	3.5022e-07	461773	 1.79892e-08
400	1.04167	-0.00449122	0.0038214	3.11734e-07	508429	 1.32416e-08
500	1.30208	-0.00455776	0.00383763	2.99126e-07	543865	 1.95506e-08
600	1.5625	-0.00461696	0.00388037	2.93614e-07	567193	 1.70906e-08
700	1.82292	-0.00479309	0.00389142	2.89541e-07	579289	 7.28477e-08
700	1.82292	-0.00479309	0.00389142	2.83403e-07	591835	 0.0144639


==> dat/w_part_chpc.dat <==
rank	num_ele	weight
0	255	19410169856
1	21	19730006016
2	22	20669530112
3	16	17314086912
4	7	22548578304
5	21	19730006016
6	21	19730006016
7	278	20460511232
8	173	19880476672
9	11	19461570560
10	12	20401094656
11	21	19730006016
12	49	19730006016
13	21	19730006016
14	22	20669530112
15	384	19990867456
16	383	19051343360
17	22	20669530112
18	21	19730006016
19	49	19730006016
20	21	19730006016
21	12	18119393280
22	11	21743271936
23	173	20818165760
24	278	19522822144
25	21	19730006016
26	21	19730006016
27	7	20266876928
28	16	19595788288
29	22	20669530112
30	21	19730006016
31	256	20349693952

